Diagnosing and Stabilizing RLVR Training through Entropy Dynamics

Reinforcement Learning with Verifiable Rewards (RLVR) is a central component of modern LLM post-training, yet the training is prone to instability and collapse. Prior work has largely studied this instability through the lens of off-policiness, but the resulting mitigation strategies do not consistently stabilize training across settings. Rather than attributing instability to a particular training-inference mismatch, we take a complementary approach that characterizes and directly controls a common signature of collapse. Across models and datasets, we find that RLVR collapse is consistently associated with a sharp increase in entropy. We use a first-order estimate of entropy change from the policy gradient and show that, it follows the same qualitative trend as the observed entropy prior to collapse. Directly controlling updates according to this quantity produces consistent improvements in training stability across models and datasets. We further find that the effectiveness of existing stabilization strategies is closely associated with their ability to control this entropy-gradient signal, providing a common explanation for when these interventions succeed or fail. Together, these results provide an entropy-based perspective on RLVR instability and suggest that controlling entropy growth is a key ingredient for stable training.

==> plots/correlation/data/correlation.dat <==
% Source W&B run directory: run-20260820_185401-s7veiho6
% Metrics: train/global_step, train/first_order_entropy_change_sum, train/entropy, train/reward
step entropy_change_sum mean_policy_entropy reward
1 0.00082672959001683921 1.0646939277648926 0.39237403869628906
2 -0.0004971566272580219 1.0748627185821533 0.32495170831680298
3 0.00029978742921343837 1.0134832859039307 0.31225043535232544
4 -0.00028326981739468238 1.0117981433868408 0.360850989818573
5 -0.00029882773380052186 1.0797605514526367 0.37569576501846313
6 0.00044369218245776665 1.061600923538208 0.32083028554916382
7 0.00022978645245785856 1.0998823642730713 0.31561279296875
8 0.00062329159064233863 1.0584146976470947 0.31766599416732788
9 0.00067936399868528952 1.0486249923706055 0.36387938261032104
10 0.00039034730391307448 1.0878605842590332 0.32862117886543274
11 0.00022512986521050493 1.1025452613830566 0.36043265461921692
12 0.00038754091888648645 1.0792468786239624 0.3447258472442627
13 -0.00019974577951131778 1.1081680059432983 0.32294178009033203
14 0.00030272872619363511 1.0546371936798096 0.42082256078720093
15 0.00017118893549650238 1.0702075958251953 0.41259127855300903
16 6.4443169932815181e-05 1.1333566904067993 0.36992919445037842
17 0.00018667111950776416 1.1090805530548096 0.35387223958969116
18 0.0014250041350294396 1.1105921268463135 0.38377156853675842
19 0.00046704166742728148 1.0884196758270264 0.36904296278953552
20 0.00065825329826907364 1.2020527124404907 0.33630302548408508
21 0.00019240381146801155 1.1279397010803223 0.40160244703292847
22 0.0011801486401310513 1.1751799583435059 0.41415494680404663
23 0.0004280344539182579 1.2220814228057861 0.3700183629989624
24 0.00085935005543547049 1.2533426284790039 0.38458281755447388
25 -0.00014882661420756446 1.24257493019104 0.36904960870742798
26 0.00079548148715957723 1.2571489810943604 0.41869127750396729
27 0.0015215382760942475 1.2203824520111084 0.41883289813995361
28 0.002978636962907899 1.382109522819519 0.43734955787658691
29 0.0014570906096622593 1.3049091100692749 0.49157637357711792
30 0.00052899038318088287 1.5067919492721558 0.40134656429290771
31 0.0034450692914873571 1.6104030609130859 0.43318057060241699
32 0.0035621756902584067 1.8289361000061035 0.43643546104431152
33 0.001261335396151253 1.9068564176559448 0.41600579023361206
34 0.0011102101269671039 2.1319177150726318 0.43496811389923096
35 0.0052860629324698039 2.3882699012756348 0.40601229667663574
36 0.0043312765210430371 2.9185516834259033 0.45750018954277039
37 0.00089836152103117684 3.707207202911377 0.41112741827964783
38 0.00083014006514758876 4.2918086051940918 0.37590959668159485
39 -6.8359001829776389e-05 4.9731950759887695 0.34778136014938354
40 -0.0036248685827331428 4.9818868637084961 0.35965150594711304
41 0.00035762560139573907 5.3235635757446289 0.39173209667205811
42 9.1617037014657399e-06 5.2129826545715332 0.33300352096557617
43 0.0002336489765184524 5.4908862113952637 0.3357049822807312
44 0.0037191874617974463 5.938361644744873 0.35385614633560181
45 0.002748222259413069 6.3962221145629883 0.29872730374336243
46 0.0025911116796351052 7.8964829444885254 0.25446426868438721
47 0.004540828330064528 8.5612401962280273 0.22461262345314026
48 0.0014386872504346115 9.6147670745849609 0.096118070185184479
49 0.0016277318107569272 9.9915046691894531 0.05714142695069313
50 -0.00024254570278969823 10.935553550720215 0.012469951994717121
51 -0.00016762792358626655 11.064399719238281 0.015474759042263031
52 -0.00028690194169556094 11.083775520324707 0.018479567021131516
53 -0.0003844740720300166 10.968355178833008 0.018579728901386261
54 -7.4995377588038536e-05 10.696929931640625 0.0049579329788684845
55 -0.00021092401532030181 10.875434875488281 0.0070612984709441662
56 -0.00013935987312585496 11.253277778625488 0.0049579329788684845
57 -0.00023104368102622175 11.249724388122559 0.013822115957736969
58 -0.00068030796219087364 11.098164558410645 0.029847757890820503
59 0.00063637705260077837 10.900537490844727 0.059762284159660339
60 -0.0011394006124305633 10.93303394317627 0.083941452205181122
61 -0.0019728073870295404 11.158378601074219 0.085365153849124908
62 -0.0034759855620212221 11.174510955810547 0.060396637767553329
63 -0.012161517090980567 10.073269844055176 0.029246794059872627
64 0.0039278504764972411 10.322065353393555 0.065755203366279602
65 -0.0017635013994876658 8.5181198120117188 0.21043668687343597
66 -0.0039880510362095833 10.464681625366211 0.22498378157615662
67 -0.00033592127850567977 11.444096565246582 0.020132210105657578
68 0 11.59316349029541 0
69 0 11.615802764892578 0
70 0 11.636307716369629 0
71 0 11.641395568847656 0
72 0 11.643084526062012 0
73 0 11.648550987243652 0
74 0 11.651263236999512 0
75 0 11.642745018005371 0
76 0 11.650115966796875 0
77 0 11.644978523254395 0
78 0 11.647843360900879 0
79 0 11.653264999389648 0
80 0 11.650788307189941 0
81 0 11.642657279968262 0
82 0 11.652680397033691 0
83 0 11.652337074279785 0
84 0 11.645261764526367 0
85 0 11.641939163208008 0
86 0 11.655651092529297 0
87 0 11.636581420898438 0
88 0 11.6435546875 0
89 0 11.65064811706543 0
90 0 11.648225784301758 0
91 0 11.644238471984863 0
92 0 11.65507984161377 0
93 0 11.650754928588867 0
94 0 11.649051666259766 0
95 0 11.65269947052002 0
96 0 11.64484977722168 0
97 0 11.645548820495605 0
98 0 11.652108192443848 0
99 0 11.649240493774414 0
100 0 11.654597282409668 0
101 0 11.646309852600098 0
102 0 11.650076866149902 0
103 0 11.644132614135742 0
104 0 11.65482234954834 0
105 0 11.652702331542969 0
106 0 11.656172752380371 0
107 0 11.650057792663574 0
108 0 11.652205467224121 0
109 0 11.649484634399414 0
110 0 11.651498794555664 0
111 0 11.654233932495117 0
112 0 11.645612716674805 0
113 0 11.64391040802002 0
114 0 11.645009994506836 0
115 0 11.650949478149414 0
116 0 11.651798248291016 0
117 0 11.656578063964844 0
118 0 11.644634246826172 0
119 0 11.64862060546875 0
120 0 11.649570465087891 0
121 0 11.639983177185059 0
122 0 11.646635055541992 0
123 0 11.650196075439453 0
124 0 11.650809288024902 0
125 0 11.649636268615723 0
126 0 11.64586353302002 0
127 0 11.645510673522949 0
128 0 11.655477523803711 0
129 0 11.64922046661377 0
130 0 11.648366928100586 0
131 0 11.655298233032227 0
132 0 11.647479057312012 0
133 0 11.649209976196289 0
134 0 11.652469635009766 0
135 0 11.650786399841309 0
136 0 11.646108627319336 0
137 0 11.65184211730957 0
138 0 11.648078918457031 0
139 0 11.646890640258789 0
140 0 11.651883125305176 0
141 0 11.649096488952637 0
142 0 11.649545669555664 0
143 0 11.645257949829102 0
144 0 11.653324127197266 0
145 0 11.650661468505859 0
146 0 11.649812698364258 0
147 0 11.652543067932129 0
148 0 11.660554885864258 0
149 0 11.647311210632324 0
150 0 11.647820472717285 0
151 0 11.64992618560791 0
152 0 11.655204772949219 0
153 0 11.648562431335449 0
154 0 11.644857406616211 0
155 0 11.647704124450684 0
156 0 11.63749885559082 0
157 0 11.64830493927002 0
158 0 11.650211334228516 0
159 0 11.648012161254883 0
160 0 11.652000427246094 0
161 0 11.652032852172852 0
162 0 11.65290355682373 0
163 0 11.64487361907959 0
164 0 11.653682708740234 0
165 0 11.650914192199707 0
166 0 11.64478874206543 0
167 0 11.647263526916504 0
168 0 11.65489387512207 0
169 0 11.652695655822754 0
170 0 11.653304100036621 0
171 0 11.65294075012207 0
172 0 11.652552604675293 0
173 0 11.654764175415039 0
174 0 11.656113624572754 0
175 0 11.644855499267578 0
176 0 11.646367073059082 0
177 0 11.650634765625 0
178 0 11.644123077392578 0
179 0 11.652220726013184 0
180 0 11.647383689880371 0
181 0 11.64849853515625 0
182 0 11.637674331665039 0
183 0 11.648379325866699 0
184 0 11.646620750427246 0
185 0 11.651176452636719 0
186 0 11.644870758056641 0
187 0 11.650277137756348 0
188 0 11.648900985717773 0
189 0 11.652870178222656 0
190 0 11.652956962585449 0
191 0 11.651641845703125 0
192 0 11.644652366638184 0
193 0 11.651522636413574 0
194 0 11.658306121826172 0
195 0 11.657369613647461 0
196 0 11.65357780456543 0
197 0 11.637002944946289 0
198 0 11.644097328186035 0
199 0 11.654874801635742 0
200 0 11.645867347717285 0


==> plots/eighty_twenty_rule/data/baseline.dat <==
% Source W&B run directory: run-20260820_185401-s7veiho6
% Metrics: train/global_step, train/first_order_entropy_change_sum, train/reward/em_reward
step first_order_entropy_change_sum em_reward
1 0.00082672959001683921 0.16796875
2 -0.0004971566272580219 0.10546875
3 0.00029978742921343837 0.09765625
4 -0.00028326981739468238 0.14453125
5 -0.00029882773380052186 0.16015625
6 0.00044369218245776665 0.109375
7 0.00022978645245785856 0.0859375
8 0.00062329159064233863 0.1015625
9 0.00067936399868528952 0.12890625
10 0.00039034730391307448 0.125
11 0.00022512986521050493 0.140625
12 0.00038754091888648645 0.1171875
13 -0.00019974577951131778 0.1171875
14 0.00030272872619363511 0.20703125
15 0.00017118893549650238 0.234375
16 6.4443169932815181e-05 0.12890625
17 0.00018667111950776416 0.1640625
18 0.0014250041350294396 0.15625
19 0.00046704166742728148 0.171875
20 0.00065825329826907364 0.1171875
21 0.00019240381146801155 0.17578125
22 0.0011801486401310513 0.2265625
23 0.0004280344539182579 0.1640625
24 0.00085935005543547049 0.171875
25 -0.00014882661420756446 0.16015625
26 0.00079548148715957723 0.22265625
27 0.0015215382760942475 0.2109375
28 0.002978636962907899 0.23828125
29 0.0014570906096622593 0.30078125
30 0.00052899038318088287 0.16796875
31 0.0034450692914873571 0.22265625
32 0.0035621756902584067 0.21484375
33 0.001261335396151253 0.22265625
34 0.0011102101269671039 0.24609375
35 0.0052860629324698039 0.20703125
36 0.0043312765210430371 0.25
37 0.00089836152103117684 0.21875
38 0.00083014006514758876 0.16015625
39 -6.8359001829776389e-05 0.15234375
40 -0.0036248685827331428 0.16796875
41 0.00035762560139573907 0.21484375
42 9.1617037014657399e-06 0.11328125
43 0.0002336489765184524 0.1328125
44 0.0037191874617974463 0.171875
45 0.002748222259413069 0.1015625
46 0.0025911116796351052 0.08984375
47 0.004540828330064528 0.0859375
48 0.0014386872504346115 0.0234375
49 0.0016277318107569272 0.01953125
50 -0.00024254570278969823 0.00390625
51 -0.00016762792358626655 0.0078125
52 -0.00028690194169556094 0.00390625
53 -0.0003844740720300166 0
54 -7.4995377588038536e-05 0
55 -0.00021092401532030181 0.00390625
56 -0.00013935987312585496 0
57 -0.00023104368102622175 0.00390625
58 -0.00068030796219087364 0.01171875
59 0.00063637705260077837 0.03125
60 -0.0011394006124305633 0.05859375
61 -0.0019728073870295404 0.02734375
62 -0.0034759855620212221 0.0234375
63 -0.012161517090980567 0
64 0.0039278504764972411 0.03125
65 -0.0017635013994876658 0.078125
66 -0.0039880510362095833 0.09765625
67 -0.00033592127850567977 0.00390625
68 0 0
69 0 0
70 0 0
71 0 0
72 0 0
73 0 0
74 0 0
75 0 0
76 0 0
77 0 0
78 0 0
79 0 0
80 0 0
81 0 0
82 0 0
83 0 0
84 0 0
85 0 0
86 0 0
87 0 0
88 0 0
89 0 0
90 0 0
91 0 0
92 0 0
93 0 0
94 0 0
95 0 0
96 0 0
97 0 0
98 0 0
99 0 0
100 0 0
101 0 0
102 0 0
103 0 0
104 0 0
105 0 0
106 0 0
107 0 0
108 0 0
109 0 0
110 0 0
111 0 0
112 0 0
113 0 0
114 0 0
115 0 0
116 0 0
117 0 0
118 0 0
119 0 0
120 0 0
121 0 0
122 0 0
123 0 0
124 0 0
125 0 0
126 0 0
127 0 0
128 0 0
129 0 0
130 0 0
131 0 0
132 0 0
133 0 0
134 0 0
135 0 0
136 0 0
137 0 0
138 0 0
139 0 0
140 0 0
141 0 0
142 0 0
143 0 0
144 0 0
145 0 0
146 0 0
147 0 0
148 0 0
149 0 0
150 0 0
151 0 0
152 0 0
153 0 0
154 0 0
155 0 0
156 0 0
157 0 0
158 0 0
159 0 0
160 0 0
161 0 0
162 0 0
163 0 0
164 0 0
165 0 0
166 0 0
167 0 0
168 0 0
169 0 0
170 0 0
171 0 0
172 0 0
173 0 0
174 0 0
175 0 0
176 0 0
177 0 0
178 0 0
179 0 0
180 0 0
181 0 0
182 0 0
183 0 0
184 0 0
185 0 0
186 0 0
187 0 0
188 0 0
189 0 0
190 0 0
191 0 0
192 0 0
193 0 0
194 0 0
195 0 0
196 0 0
197 0 0
198 0 0
199 0 0
200 0 0


==> plots/eighty_twenty_rule/data/eighty_twenty.dat <==
% Source W&B run directory: run-20260823_220628-g1wkpmrq
% Metrics: train/global_step, train/first_order_entropy_change_sum, train/reward/em_reward
step first_order_entropy_change_sum em_reward
1 5.7640376248002667e-05 0.140625
2 -0.00027098972178407621 0.1171875
3 0.00039425856780894719 0.09765625
4 0.0012953965491959707 0.1171875
5 0.00076915013143796784 0.17578125
6 0.00034459382125362481 0.125
7 0.00034943042246027289 0.078125
8 0.00010419990688603775 0.09375
9 0.00025259746578853992 0.12890625
10 -0.00024125176226164058 0.11328125
11 0.00014252995251240463 0.1015625
12 0.00021716644119607054 0.08984375
13 0.00011277971240986062 0.1328125
14 8.7134886399553579e-05 0.13671875
15 5.8359442235200731e-05 0.17578125
16 -0.00012252979600502201 0.09375
17 0.0005030433602399853 0.14453125
18 0.00030380902592597181 0.09375
19 0.00036029072391130512 0.11328125
20 0.00010187076037482257 0.09375
21 0.00075632606552744619 0.11328125
22 0.0007130479120576183 0.15625
23 0.00055090796808343612 0.10546875
24 -7.7327637193036426e-05 0.13671875
25 5.486338818982972e-05 0.1328125
26 0.00087059230241681718 0.13671875
27 -1.9898360475778532e-05 0.12109375
28 0.00039231379073001449 0.1171875
29 -0.0001879357654956948 0.20703125
30 0.0004633569224026246 0.12109375
31 0.001042858723081963 0.1640625
32 0.0012497869597112299 0.1484375
33 0.00076811154212919064 0.1484375
34 0.00075064310702543935 0.1484375
35 0.00088947928446714286 0.11328125
36 0.00083943526983176753 0.18359375
37 0.000312730993030641 0.18359375
38 0.0001635635873924457 0.125
39 0.0010249967023270301 0.125
40 0.00070723158223273686 0.19140625
41 0.00073305628486153296 0.23046875
42 0.00097928867532282027 0.1484375
43 0.00072590155836138592 0.16796875
44 0.0003793295279024278 0.15625
45 0.00023578834267468096 0.1796875
46 -0.00046553090371048711 0.14453125
47 -2.6376840196462581e-05 0.21484375
48 -0.00038901787898737439 0.10546875
49 -0.00048556726237336534 0.1953125
50 -0.00082973898409655078 0.171875
51 -0.0015857252690096857 0.14453125
52 -0.00076506433268264118 0.1015625
53 -0.0013847940458227015 0.125
54 -0.00089570937206495671 0.1484375
55 -0.00071134742821810093 0.1640625
56 2.4671953545052361e-05 0.140625
57 -0.00035884068880820408 0.1015625
58 -0.00084618520434198707 0.1484375
59 -0.00050503150492817173 0.1875
60 -0.00024872377352666564 0.1484375
61 -0.00031686631058348846 0.08984375
62 0.00010416010088814057 0.09765625
63 -0.00024346246423051152 0.06640625
64 -0.00073112188850044113 0.15625
65 0.00011301298101818943 0.1953125
66 0.00012310611154068424 0.11328125
67 0.00040107378272047356 0.17578125
68 -0.00032754822183173049 0.25390625
69 0.0004836978896008981 0.171875
70 0.00018796153055140874 0.2265625
71 1.4934934645208401e-05 0.18359375
72 0.00046631499954283284 0.13671875
73 -0.0004611719240099621 0.12109375
74 -0.00081659974397019219 0.0859375
75 -0.00065006582602969432 0.09765625
76 -0.00033722354730707227 0.06640625
77 -0.0001078515328556684 0.0859375
78 -0.00064303640922508398 0.1328125
79 -0.00022100316031870015 0.125
80 -0.00010190299100558409 0.05859375
81 -0.00053788892047827719 0.1640625
82 -0.00057708767771622038 0.0859375
83 0.00024550362704247892 0.17578125
84 -8.882192601880601e-05 0.13671875
85 -0.00060030825647761077 0.22265625
86 -0.00013618854654445789 0.1328125
87 -0.00045079736521098923 0.1484375
88 0.00020944626807266331 0.15234375
89 -0.00040023275137135439 0.12890625
90 0.00039454294532624556 0.1875
91 0.00058417029716763269 0.1328125
92 -5.047298276704415e-05 0.140625
93 -0.00041578428598279538 0.109375
94 -0.00021977325629719824 0.15234375
95 -0.00037808745337367111 0.12109375
96 -0.00042692524153348232 0.1796875
97 -0.00024561555825639014 0.15234375
98 0.00099300031776555775 0.234375
99 -0.00035868336951157265 0.09765625
100 0.00032868745803983634 0.125
101 0.00053161399927812575 0.15625
102 -0.00017608941316255011 0.1015625
103 -0.00091579304015601548 0.12109375
104 -0.00058797906754106538 0.1328125
105 8.4657983841190942e-05 0.1171875
106 -0.00043517042124059657 0.12890625
107 0.00012350981156275531 0.125
108 0.00053072191618137865 0.1796875
109 -0.00037642580154737676 0.1796875
110 -0.00012000355650808314 0.1953125


==> plots/entropy-80-20-rule/data/numina-gemma-80-20.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change
0,0.08984375,0.14596706628799438,-8.230372154116594e-05
4,0.1328125,0.18001507222652435,-8.857180867494208e-05
8,0.16796875,0.15353409945964813,-0.00017714524213374716
12,0.16796875,0.19323822855949402,-7.760348685792451e-05
16,0.06640625,0.16294728219509125,-0.00014553976922115908
20,0.2109375,0.18841423094272614,-8.33449575168288e-05
24,0.2265625,0.1900128424167633,2.29491643892743e-05
28,0.2890625,0.20371891558170319,6.887917245990138e-05
32,0.48046875,0.164248988032341,0.00017154205769998043
36,0.22265625,0.1561543196439743,9.003967730336626e-05
40,0.31640625,0.18291065096855164,0.0001942231019427254
44,0.390625,0.15658283233642578,0.0001934320713701254
48,0.2578125,0.17772039771080017,6.782213309008966e-05
52,0.3046875,0.1957651525735855,5.152336071034824e-05
56,0.3359375,0.20499926805496216,4.174587321870149e-05
60,0.3125,0.1701682060956955,-5.8128886024633175e-06
64,0.2734375,0.2021244317293167,-0.00012596601810344055
68,0.42578125,0.19955772161483765,0.00011684771750708478
72,0.35546875,0.1725800782442093,0.00019998904140550167
76,0.265625,0.1853463053703308,0.00024271210766357854
80,0.3203125,0.20336700975894928,0.00021128273370152328
84,0.41796875,0.19911597669124603,9.854148721899492e-05
88,0.4140625,0.16501596570014954,-7.453768589016363e-06
92,0.26953125,0.15506303310394287,3.149485634423854e-05
96,0.2734375,0.2216598242521286,5.9765673441347644e-05
100,0.36328125,0.16643917560577393,8.306181952377756e-05
104,0.4765625,0.19496400654315948,3.100759694518729e-05
108,0.21875,0.2144699990749359,-0.00011367249304328197
112,0.48828125,0.16429437696933746,4.327885154964406e-05
116,0.375,0.2052323967218399,4.662753276818421e-05
120,0.40625,0.17319779098033905,5.6488030523382804e-05
124,0.3125,0.17789320647716522,0.0003292972052264531
128,0.48046875,0.1648041307926178,0.00039045907381307643
132,0.34765625,0.15562421083450317,0.0004072604834419735
136,0.28125,0.167461097240448,0.0005321292841387049
140,0.46875,0.15321502089500427,0.0007714762485449
144,0.3984375,0.17269586026668549,0.00089572326147902
148,0.3203125,0.16165578365325928,0.001001665350045755
152,0.39453125,0.15958955883979797,0.00100187798692275
156,0.26171875,0.20712268352508545,0.0011453093251674318
160,0.33984375,0.17923414707183838,0.0014320181820863809
164,0.4296875,0.16934585571289062,0.0012389696083374702
168,0.40234375,0.15384364128112793,0.0012736962219861425
172,0.35546875,0.2223946452140808,0.001469812445790808
176,0.36328125,0.18566131591796875,0.0017096121040225398
180,0.3671875,0.18387852609157562,0.0018638020739984995
184,0.33984375,0.20873390138149261,0.0017757028571026012
188,0.53515625,0.17483170330524445,0.0022295715481703837
192,0.31640625,0.22505073249340057,0.0021287423710845133
196,0.34765625,0.22398115694522858,0.002379771590469204
200,0.36328125,0.17876821756362915,0.0024781983944279773
204,0.34765625,0.2019747942686081,0.0027013737653618364
208,0.46875,0.17910104990005493,0.002764945785528994
212,0.4453125,0.17251619696617126,0.0027051121405037293
216,0.3984375,0.20848561823368073,0.0026935754909089837
220,0.22265625,0.2654719948768616,0.0030348742480299506
224,0.41015625,0.22599811851978302,0.0030167279488608756
228,0.45703125,0.20224609971046448,0.0031995805899640573
232,0.37109375,0.21696045994758606,0.0033084884710632423
236,0.48046875,0.23999589681625366,0.0033461568307444622
240,0.359375,0.22628489136695862,0.0033821061455654444
244,0.37890625,0.2034822702407837,0.0036261826118533236
248,0.48046875,0.1726001650094986,0.0035312396873194984
252,0.3984375,0.28794586658477783,0.0034331560505478365
256,0.36328125,0.28827816247940063,0.003412909699036959
260,0.46875,0.24718713760375977,0.0033839470125514026
264,0.21875,0.246687650680542,0.0036565576296681
268,0.34375,0.2655624449253082,0.003675682994085605
272,0.375,0.27181699872016907,0.003713826762364647
276,0.3984375,0.26181474328041077,0.003917027638877357
280,0.3203125,0.2875869572162628,0.00388733477849712
284,0.3515625,0.2785797417163849,0.003821145386737612
288,0.36328125,0.2978909909725189,0.003793919144371216
292,0.3984375,0.26403406262397766,0.003916748114747293
296,0.40625,0.26352459192276,0.00396629563014983
300,0.4453125,0.2456090748310089,0.0037682611827136725
304,0.375,0.249113529920578,0.0037308735637253676
308,0.35546875,0.30462130904197693,0.003889691063491796
312,0.20703125,0.34115925431251526,0.003941558653608013
316,0.421875,0.27554938197135925,0.004035080911265254
320,0.41015625,0.252958208322525,0.004283807706897846
324,0.40625,0.2962837219238281,0.004410092573223778
328,0.31640625,0.3537670969963074,0.0041293398316639696
332,0.49609375,0.3236178159713745,0.004174706712504417
336,0.45703125,0.32386335730552673,0.004599747127898013
340,0.3671875,0.25887608528137207,0.004466964168742038
344,0.54296875,0.27085864543914795,0.004564811409480285
348,0.37109375,0.3444192409515381,0.004594073281808164
352,0.40625,0.29636046290397644,0.004513378153845338
356,0.5,0.3553033769130707,0.004586888896952246
360,0.3828125,0.27763327956199646,0.0049196765776429174
364,0.41015625,0.43249645829200745,0.005072992519231434
368,0.34765625,0.38050276041030884,0.005081560115755224
372,0.328125,0.41115742921829224,0.005101216154869803
376,0.46875,0.36302056908607483,0.005230125224912285
380,0.47265625,0.38659727573394775,0.005271459191376948
384,0.33984375,0.45568135380744934,0.005426741886438435
388,0.34375,0.427716463804245,0.005707635138506362
392,0.32421875,0.4737238585948944,0.005475358864728719
396,0.49609375,0.3584989011287689,0.005508649616288608
400,0.421875,0.3810748755931854,0.0056616741766930545
404,0.34765625,0.5500046610832214,0.006004461287616891
408,0.3828125,0.4614039957523346,0.005845286543959105
412,0.43359375,0.5008349418640137,0.0062483118210963084
416,0.33203125,0.6078817248344421,0.006458890920342242
420,0.34765625,0.46350738406181335,0.006919688209009678
424,0.26171875,0.518063485622406,0.00688229490539527
428,0.46875,0.4692923426628113,0.006671057107226375
432,0.34765625,0.5791530013084412,0.006950211039409737
436,0.30078125,0.7194460034370422,0.007094134662864349
440,0.40625,0.671451985836029,0.007390413564351661
444,0.3125,0.9825862050056458,0.0074060763923426975
448,0.328125,1.3418790102005005,0.007656519047898769
452,0.32421875,1.3664454221725464,0.00759600796875759
456,0.34765625,1.3005192279815674,0.0074656183320058744
460,0.2890625,1.5304152965545654,0.007478570695823805
464,0.30078125,1.9570603370666504,0.007278189273293378
468,0.28515625,2.053706645965576,0.007123868066415184
472,0.375,1.6233408451080322,0.006969373162121428
476,0.4140625,2.710252046585083,0.006662111320508757
480,0.20703125,3.3700239658355713,0.0064264277163417205
484,0.27734375,2.633327007293701,0.006069323996548803
488,0.2109375,3.080491304397583,0.006139023320379522
492,0.3359375,2.991408586502075,0.006150505340521306
496,0.34375,2.5102529525756836,0.005826434461869923
500,0.25390625,3.5637500286102295,0.005256903161889426
504,0.37890625,4.189624309539795,0.00562039451528662
508,0.44921875,4.41801118850708,0.005015571116394391
512,0.31640625,5.494136810302734,0.005216045123078494
516,0.328125,5.080397129058838,0.005225464062708518
520,0.30859375,4.999150276184082,0.00447132521518423
524,0.2734375,6.610441207885742,0.003819807329934921
528,0.328125,5.447729110717773,0.004615313059056714
532,0.25390625,3.6983425617218018,0.004526626585805271
536,0.33203125,4.751293182373047,0.0038237992708514135
540,0.3046875,4.635770797729492,0.0036469181033678133
544,0.41796875,5.279842376708984,0.003880991831694214
548,0.2734375,4.975981712341309,0.0034902826004958865
552,0.28125,6.267148494720459,0.003277544093138962
556,0.1796875,6.540180683135986,0.0034854929293846038
560,0.2265625,5.6966447830200195,0.0031295325366178794
564,0.29296875,5.470849990844727,0.0030059647830285308
568,0.28125,6.308664321899414,0.0028762789844679337
572,0.23046875,6.369364261627197,0.002846479575970756
576,0.29296875,6.058670520782471,0.0030442719534443385
580,0.3984375,5.815630912780762,0.0028776134408105836
584,0.17578125,7.42473840713501,0.0029999688975435035
588,0.3046875,6.851822376251221,0.0030603112072951077
592,0.29296875,5.556130409240723,0.0033677858914540337
596,0.21484375,6.383656978607178,0.003165110574125274
600,0.19921875,6.697770118713379,0.0037229387973896078
604,0.32421875,5.222200870513916,0.0036699212246168456
608,0.30859375,5.791849136352539,0.00370394661025375
612,0.3203125,5.251777172088623,0.0039305779037132615
616,0.3046875,3.1996214389801025,0.0016472826474999147
620,0.3046875,8.492406845092773,0.001583731474920247
624,0.2734375,8.942517280578613,0.0013646028841051705
628,0.28125,4.473395824432373,0.0012626949305554747
632,0.29296875,6.254858016967773,0.001389517598808232
636,0.28515625,7.351981163024902,0.0020348371812474175
640,0.29296875,8.037863731384277,0.0016681069934987684
644,0.3671875,8.86862564086914,0.0013331351096684367
648,0.24609375,9.903736114501953,0.001149206528307892
652,0.2890625,9.838428497314453,0.001059588388760838
656,0.21875,9.635306358337402,0.0013653985102339648
660,0.1875,9.718935012817383,0.0011962603640844702
664,0.28125,9.007063865661621,0.0009556300131792986
668,0.23828125,9.690311431884766,0.0007907255090267799
672,0.17578125,9.930214881896973,0.0006315800210190629
676,0.19921875,9.815851211547852,0.00030419147708223883
680,0.20703125,9.839141845703125,0.0003486804606297692
684,0.1875,8.249767303466797,0.0003767178462662727
688,0.27734375,7.899874687194824,0.0004395008405310378
692,0.3046875,8.355098724365234,0.0001894854939489491
696,0.3828125,8.361282348632812,8.970215989955767e-05
700,0.3671875,7.475215435028076,9.624635248667648e-06
704,0.25390625,8.625805854797363,-0.0001956608048043814
708,0.390625,5.850815773010254,0.00020095283422482714
712,0.30859375,5.902340888977051,0.00040352902589410773
716,0.3828125,5.994256019592285,0.0005825041571251872
720,0.28515625,6.640112400054932,0.0006053962840154043
724,0.23828125,7.853814601898193,0.0005540681036392842
728,0.2265625,8.040237426757812,0.00020862652410491393
732,0.16796875,8.793621063232422,-8.09860267927693e-05
736,0.296875,9.352012634277344,0.00016361871205147586
740,0.265625,8.835118293762207,0.00040698449873494006
744,0.40234375,8.177310943603516,0.0002695781524647543
748,0.328125,6.542420864105225,0.00026984900008353166


==> plots/entropy-80-20-rule/data/numina-gemma-baseline.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change
0,0.07421875,0.1481153815984726,0.00015481422460084104
4,0.12109375,0.19231866300106049,0.00010495599994442273
8,0.19140625,0.1580629050731659,0.00030033253722194786
12,0.140625,0.2026318460702896,0.00027211818041905644
16,0.0703125,0.1626177728176117,0.00029406033928580655
20,0.234375,0.18878726661205292,0.00020916192607955963
24,0.21875,0.18518736958503723,0.0003022245992383432
28,0.29296875,0.21077096462249756,0.0005903000551370496
32,0.50390625,0.17041553556919098,0.0005506717236585246
36,0.24609375,0.16360530257225037,0.00048210425882189156
40,0.33203125,0.1774137318134308,0.0005634478642377871
44,0.40625,0.16778671741485596,0.000629463540505526
48,0.2890625,0.18233069777488708,0.0008593769579050559
52,0.32421875,0.20438623428344727,0.000866241000309742
56,0.32421875,0.23478180170059204,0.0007978677657405342
60,0.33984375,0.1804550737142563,0.0009770927190828615
64,0.26171875,0.21634258329868317,0.000970686831848866
68,0.40625,0.21931692957878113,0.0009052614704927464
72,0.33203125,0.19283348321914673,0.0011716070742266993
76,0.2890625,0.2020299732685089,0.0013655765333595582
80,0.2890625,0.2264394760131836,0.001370241464471178
84,0.44140625,0.2223944067955017,0.0014225960818379235
88,0.37890625,0.18519335985183716,0.001412423452094913
92,0.23828125,0.17223669588565826,0.0014287030501378695
96,0.34375,0.24440898001194,0.0014546273935280851
100,0.36328125,0.18535128235816956,0.0014885467285381537
104,0.52734375,0.2172563225030899,0.00151621408265612
108,0.25,0.24096554517745972,0.0016541662308924288
112,0.48046875,0.19405122101306915,0.0017238803210517517
116,0.3359375,0.23940140008926392,0.0018807804674025874
120,0.43359375,0.20567086338996887,0.002004085332899308
124,0.26953125,0.21357068419456482,0.0019714302295170683
128,0.46875,0.19015832245349884,0.001874681830443592
132,0.34765625,0.18105213344097137,0.0020275587230713654
136,0.30859375,0.19998008012771606,0.0023927684232063484
140,0.4765625,0.18292947113513947,0.00258098286242614
144,0.39453125,0.19470609724521637,0.0024813092891662336
148,0.375,0.19386759400367737,0.002461737185043944
152,0.4453125,0.19494760036468506,0.0025216676017265627
156,0.27734375,0.27957943081855774,0.0026416479039284013
160,0.38671875,0.22714439034461975,0.00264207717997067
164,0.45703125,0.20772981643676758,0.0025218702811997673
168,0.4140625,0.2057007998228073,0.0029816073689943323
172,0.359375,0.2829868495464325,0.003074263127231802
176,0.359375,0.25795480608940125,0.0030870845907173816
180,0.375,0.22948594391345978,0.0030696151347200384
184,0.34765625,0.32342514395713806,0.003322927348321514
188,0.55078125,0.2587324380874634,0.003448478478489392
192,0.328125,0.30091753602027893,0.003916238940732342
196,0.34765625,0.3322538435459137,0.0040605636944377466
200,0.34765625,0.28324225544929504,0.004148044516327332
204,0.3359375,0.2999081015586853,0.003983539588844565
208,0.5,0.25736305117607117,0.0038579921967567543
212,0.40625,0.2843426764011383,0.0040581202646450265
216,0.42578125,0.27476030588150024,0.00399845577813096
220,0.22265625,0.36170464754104614,0.0038740971993576068
224,0.3671875,0.3052125871181488,0.0038238971261108645
228,0.4609375,0.2857360541820526,0.004056030909751485
232,0.36328125,0.31746751070022583,0.0040219213093593
236,0.45703125,0.35420429706573486,0.004044305000164172
240,0.34765625,0.3353584408760071,0.004341718297510511
244,0.36328125,0.36152350902557373,0.004286987513538065
248,0.4375,0.3007420003414154,0.0044962426215562346
252,0.37890625,0.4443618059158325,0.004432173652801907
256,0.3515625,0.42769625782966614,0.004345471269189716
260,0.49609375,0.40870967507362366,0.004455878809622504
264,0.2109375,0.37317556142807007,0.00460157740367606
268,0.3203125,0.4164664149284363,0.004468053470802147
272,0.34765625,0.4193805754184723,0.0046954537124150875
276,0.33203125,0.42203468084335327,0.00442382351859294
280,0.3046875,0.3999718725681305,0.0047382573808221196
284,0.36328125,0.4027596712112427,0.004996830724834922
288,0.3828125,0.4495880901813507,0.004865609560042117
292,0.3828125,0.3801853358745575,0.0049655071737646495
296,0.37109375,0.4105880856513977,0.005039961458564335
300,0.4296875,0.379062294960022,0.005827438741150104
304,0.3671875,0.44805440306663513,0.005906544499723054
308,0.3359375,0.4518437385559082,0.006050714222553211
312,0.17578125,0.6258694529533386,0.0065965110883468014
316,0.4140625,0.5086916089057922,0.006580045217631891
320,0.41015625,0.4741775393486023,0.006543997809629332
324,0.40234375,0.5931523442268372,0.00643152876553188
328,0.28125,0.8094310760498047,0.006671693182923377
332,0.4921875,0.5145263075828552,0.007017068913583557
336,0.40625,0.5581117868423462,0.007534143171042729
340,0.41015625,0.482768714427948,0.007504867438925089
344,0.5390625,0.48730745911598206,0.007580524209018336
348,0.34765625,0.748665452003479,0.008011413006997259
352,0.37890625,0.9797077178955078,0.007732817722498453
356,0.44140625,1.3250021934509277,0.008344886733979706
360,0.296875,1.174251914024353,0.007604880319249219
364,0.27734375,3.1357028484344482,0.006938021171421838
368,0.23046875,3.7431986331939697,0.006246733459235543
372,0.26171875,4.605184078216553,0.005611404638145245
376,0.20703125,5.91247034072876,0.005316019829407992
380,0.2265625,6.2230048179626465,0.005737981334235087
384,0.16015625,7.12124490737915,0.005245037948682807
388,0.14453125,7.980291366577148,0.005317375692143855
392,0.07421875,8.89342975616455,0.0051729362965744485
396,0.1171875,8.571810722351074,0.00564946115800069
400,0.109375,8.755746841430664,0.005293204781835925
404,0.109375,8.780558586120605,0.004847326262861884
408,0.12109375,9.266509056091309,0.004854456213664093
412,0.05859375,9.389215469360352,0.00470677092046401
416,0.11328125,9.188130378723145,0.004947657096707303
420,0.12109375,9.377543449401855,0.004973156383258015
424,0.10546875,9.422220230102539,0.004994856547895665
428,0.14453125,9.027153968811035,0.005053119838393627
432,0.07421875,8.997051239013672,0.00496956264031212
436,0.0390625,9.471144676208496,0.005096838852935548
440,0.05859375,9.422442436218262,0.0047882003343460156
444,0.09375,9.249544143676758,0.004483307974894046
448,0.09375,8.092988967895508,0.004399271975231045
452,0.05078125,7.399126052856445,0.00448269772279275
456,0.0390625,7.250395774841309,0.004376755315902869
460,0.0625,7.287612438201904,0.004159799040635903
464,0.05078125,7.456421852111816,0.004038649983172604
468,0.12890625,8.382745742797852,0.004679122759071674
472,0.078125,10.169203758239746,0.004397721972296154
476,0.05859375,10.126832008361816,0.004235663581212634
480,0.02734375,11.40511703491211,0.004175177974971689
484,0.078125,11.48088264465332,0.004197704645392264
488,0.0390625,11.615259170532227,0.004076791272794367
492,0.08984375,11.613579750061035,0.00399807720931733
496,0.02734375,11.3291597366333,0.003986242865678946
500,0.0390625,11.549888610839844,0.003959584849397402
504,0.0546875,11.583833694458008,0.003982417667742766
508,0.109375,11.664064407348633,0.003998580453298928
512,0.078125,11.687906265258789,0.003953280927362357
516,0.04296875,11.826231956481934,0.00401672520118268
520,0.02734375,11.752290725708008,0.00401741578920678
524,0.0078125,11.828149795532227,0.004019689414064942
528,0.0234375,11.893359184265137,0.003952740616227857
532,0.02734375,11.999069213867188,0.00387718213255539
536,0.03515625,11.980175018310547,0.0038655320309004537
540,0.01171875,12.10622787475586,0.0038537339795112757
544,0.015625,12.098456382751465,0.0038545401667562373
548,0,12.100278854370117,0.0038545401667562373
552,0.05078125,12.027549743652344,0.004058091224848681
556,0.03125,12.013684272766113,0.004011233960270033
560,0.0234375,12.03826904296875,0.00387815134881464
564,0.03125,11.995100021362305,0.0038424470381670517
568,0.01171875,12.06251049041748,0.003784961792959507
572,0,12.12740707397461,0.003784961792959507
576,0.0078125,12.102469444274902,0.003796376126658174
580,0.01953125,12.056899070739746,0.003828466066821079
584,0,12.164189338684082,0.003828466066821079
588,0.01171875,12.148539543151855,0.0038094699800268472
592,0,12.143081665039062,0.0038094699800268472
596,0.01171875,12.123623847961426,0.003797600178543803
600,0,12.181373596191406,0.003797600178543803
604,0.01171875,12.152083396911621,0.00379695580359396
608,0.02734375,12.129945755004883,0.003727477664213552
612,0,12.222264289855957,0.003727477664213552
616,0.01171875,12.103561401367188,0.0037465021406006827
620,0,12.130157470703125,0.0037465021406006827
624,0.0234375,12.072587013244629,0.003873426965654403
628,0.01171875,12.11495304107666,0.0038183123681534425
632,0.015625,12.180374145507812,0.003707498793446007
636,0.0078125,12.12843132019043,0.003652179564582525
640,0.015625,12.160799980163574,0.003635556759740588
644,0,12.20954418182373,0.003635556759740588
648,0.0234375,12.202425003051758,0.00367806425256223
652,0.00390625,12.219491004943848,0.003675065803613542
656,0.00390625,12.203617095947266,0.003680319979346258
660,0,12.200486183166504,0.003680319979346258
664,0.00390625,12.167012214660645,0.0036822275900165735
668,0.00390625,12.208013534545898,0.003640964244877587
672,0,12.187658309936523,0.003640964244877587
676,0,12.201004028320312,0.003640964244877587
680,0.01953125,12.19652271270752,0.0036225683413109167
684,0.0078125,12.1395902633667,0.0035989219266499006
688,0.0078125,12.130724906921387,0.003663319739811932
692,0.015625,12.141295433044434,0.003615981092846887
696,0.015625,12.141345024108887,0.0036289547217025486
700,0.01171875,12.197824478149414,0.00362635078562068
704,0.0078125,12.20579719543457,0.003632825775643944
708,0.0234375,12.179829597473145,0.0035613407329195823
712,0.0078125,12.17059326171875,0.003552322059708679
716,0.03515625,12.159809112548828,0.0035291745966832266
720,0,12.215433120727539,0.0035291745966832266
724,0.01953125,12.179173469543457,0.0034813215817210974
728,0.01171875,9.832597732543945,0.0031199073691867696
732,0,11.580787658691406,0.0031199073691867696
736,0.01953125,12.195870399475098,0.0030082186689925905
740,0.00390625,12.21191120147705,0.0030051902253136475
744,0.0390625,12.146951675415039,0.0030757035605448735
748,0.00390625,12.079258918762207,0.0030645704979734845


==> plots/entropy-80-20-rule/data/numina-qwen-80-20.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change
0,0.2109375,0.42243149876594543,-0.0001416732406482879
4,0.265625,0.4116681218147278,-5.6485400136807584e-05
8,0.3984375,0.35809439420700073,-0.0006345133390937008
12,0.18359375,0.4271745979785919,-0.0003943323252428854
16,0.3359375,0.40865767002105713,-0.00032682921823834477
20,0.328125,0.47330179810523987,-0.00019822347985609667
24,0.2890625,0.4526604115962982,-0.00014651652077191102
28,0.30078125,0.39347031712532043,-2.0157617882432532e-05
32,0.3046875,0.42592760920524597,-2.0559461404445756e-05
36,0.28515625,0.4652935266494751,-3.383534999557014e-05
40,0.32421875,0.4224487841129303,0.00024817652217734576
44,0.328125,0.4575325846672058,0.0006558356921004815
48,0.2265625,0.47137612104415894,0.0009514157814010105
52,0.34765625,0.42863431572914124,0.0013341534633468655
56,0.30078125,0.421992689371109,0.0016816861587471976
60,0.2578125,0.4486289918422699,0.0018735236770339725
64,0.37109375,0.4895288348197937,0.0023219878018494455
68,0.33984375,0.47531774640083313,0.002912832009144495
72,0.28515625,0.45498475432395935,0.002609213622520201
76,0.30078125,0.45203158259391785,0.002927667945698431
80,0.23046875,0.48526227474212646,0.00335831120179364
84,0.23046875,0.447902113199234,0.00326876167929413
88,0.25390625,0.41833868622779846,0.003436074318926785
92,0.39453125,0.4784204959869385,0.0031238281601986273
96,0.28125,0.5061159729957581,0.0034305867121133815
100,0.3203125,0.46688467264175415,0.003451929214008942
104,0.35546875,0.429010808467865,0.003600305684642535
108,0.39453125,0.44122689962387085,0.0038642586104629117
112,0.29296875,0.4713192582130432,0.0039520410636555425
116,0.3515625,0.4913192689418793,0.004312307462953413
120,0.44140625,0.4874953627586365,0.0044794614338456995
124,0.25390625,0.582205593585968,0.004596957271758129
128,0.2578125,0.4863816797733307,0.00476106409695376
132,0.375,0.5449972152709961,0.004479044298420831
136,0.296875,0.5038056969642639,0.004681214689696844
140,0.3359375,0.5615147948265076,0.004388068926516553
144,0.32421875,0.6410921216011047,0.004454415751467877
148,0.34765625,0.593676745891571,0.004537926457544472
152,0.41015625,0.6303226351737976,0.004343893169078683
156,0.30859375,0.6044257879257202,0.004744006040738213
160,0.30859375,0.7511032819747925,0.004353887868973061
164,0.25,0.6659255623817444,0.0038386772824594573
168,0.37109375,0.6609911322593689,0.004610772516656425
172,0.3828125,0.7404410243034363,0.0045937737282599755
176,0.37109375,0.7205696105957031,0.0051314889378488715
180,0.515625,0.6621500253677368,0.00541355730214832
184,0.29296875,0.7532238960266113,0.005524579988076539
188,0.3203125,0.9124577045440674,0.005426907565123429
192,0.21484375,0.922578752040863,0.007160106627196683
196,0.25390625,1.0098308324813843,0.0080254297676845
200,0.359375,1.1052430868148804,0.008863859249657935
204,0.28515625,1.2785413265228271,0.009978454270566317
208,0.328125,1.5678058862686157,0.010682972902571919
212,0.21875,1.8991619348526,0.010011009609428356
216,0.1953125,2.3332600593566895,0.01069353198423073
220,0.15625,2.36409330368042,0.010376116332565744
224,0.14453125,2.7446298599243164,0.009866692774096464
228,0.33984375,2.6589245796203613,0.00971390362275315
232,0.22265625,3.1731297969818115,0.007953188976728143
236,0.30859375,2.9676995277404785,0.007455265113151199
240,0.25,3.4131197929382324,0.005085344324299967
244,0.3671875,2.825883388519287,0.004056694204393807
248,0.39453125,2.5875611305236816,0.004063858656138564
252,0.421875,2.5533926486968994,0.0041410627197251415
256,0.59765625,1.890538215637207,0.0037240821499722188
260,0.515625,1.9337881803512573,0.004741642830992987
264,0.53125,2.0002458095550537,0.0060374297840439795
268,0.59375,2.2331559658050537,0.005786868676693757
272,0.52734375,2.361644983291626,0.005688574432895166
276,0.671875,2.615387439727783,0.005451513024297583
280,0.2734375,3.1444435119628906,0.004278101658712785
284,0.484375,2.979175567626953,0.004050684150058714
288,0.43359375,2.8331663608551025,0.0061909158866342295
292,0.40625,3.4266109466552734,0.006787458020781401
296,0.29296875,3.319875478744507,0.009228039584662895
300,0.26171875,4.5925822257995605,0.009066367555637278
304,0.3046875,6.068369388580322,0.008508908417267591
308,0.1953125,8.25524616241455,0.007609173407832515
312,0.14453125,9.082054138183594,0.007781217334762669
316,0.2578125,8.81808090209961,0.007068974343506174
320,0.2421875,8.790223121643066,0.006510935891208991
324,0.2109375,8.814669609069824,0.005283389503518254
328,0.2734375,7.471255779266357,0.004503498233800751
332,0.3984375,6.211804389953613,0.0029973813978171893
336,0.51171875,2.9864466190338135,0.004874807705526674
340,0.5078125,1.7735925912857056,0.005849210241201941
344,0.37890625,1.698157787322998,0.006957150320097749
348,0.40234375,3.201505184173584,0.007615310848056278
352,0.49609375,5.726400375366211,0.007146059819859107
356,0.44921875,7.655059337615967,0.006084364241009832
360,0.19921875,8.926495552062988,0.0051411872762581745
364,0.21875,8.90951156616211,0.004339499617105391
368,0.2734375,8.891805648803711,0.004139513728858513
372,0.23828125,8.843411445617676,0.0034176446821461703
376,0.33203125,8.71650505065918,0.0021963207301954335
380,0.19921875,9.075647354125977,0.0017355409516715548
384,0.25390625,8.927447319030762,0.0009446575311318761
388,0.28125,8.439129829406738,0.00010910442240202878
392,0.21875,8.577507972717285,-0.0006423273875694746
396,0.32421875,5.920301914215088,-0.0019999881351244198
400,0.33203125,2.220172882080078,-0.0032702987630525704
404,0.27734375,5.6616291999816895,-0.004488604796763551
408,0.37890625,7.950318813323975,-0.004763145159322468
412,0.36328125,8.701766967773438,-0.005552477531634514
416,0.40234375,8.481603622436523,-0.006297867808819524
420,0.2265625,9.140325546264648,-0.007035056651388205
424,0.18359375,9.68925952911377,-0.007983583255600613
428,0.1171875,9.638801574707031,-0.008319515430306679
432,0.21484375,9.361066818237305,-0.00912395946130734
436,0.24609375,9.274978637695312,-0.009624861372901472
440,0.1484375,9.215910911560059,-0.010102065185065123
444,0.265625,8.966116905212402,-0.01089857051461468
448,0.2578125,9.107023239135742,-0.011308394622286888
452,0.3125,8.943771362304688,-0.011838954228228393
456,0.3671875,7.975773334503174,-0.012282179327106124
460,0.2890625,8.297996520996094,-0.012695626822211092
464,0.25,8.014761924743652,-0.013579318197339985
468,0.359375,7.239375114440918,-0.013977080616561055
472,0.35546875,5.9724931716918945,-0.014516999080067039
476,0.23046875,6.572514057159424,-0.01500473926536422
480,0.3984375,5.888186454772949,-0.01548895809404377
484,0.29296875,6.511090278625488,-0.015776732857857023
488,0.34375,7.089043617248535,-0.016393006433824853
492,0.4609375,6.392470836639404,-0.016767334619729624
496,0.32421875,6.503381252288818,-0.017066170254879498
500,0.22265625,6.392891883850098,-0.01764333630204068
504,0.609375,4.163828372955322,-0.01804712939206582
508,0.53515625,4.219806671142578,-0.01782250160486848
512,0.53125,3.459696054458618,-0.017994152435776012
516,0.5,3.494152545928955,-0.018433374291214777
520,0.484375,3.11519193649292,-0.018536031982730294
524,0.4609375,2.8876872062683105,-0.018642930392595625
528,0.4140625,3.120511293411255,-0.01873924635712826
532,0.45703125,3.2785089015960693,-0.018757522870293808
536,0.6015625,2.106081008911133,-0.018750595824102045
540,0.46875,2.2024953365325928,-0.018841223340650914
544,0.34375,3.7728919982910156,-0.018919018408451505
548,0.46484375,3.288020372390747,-0.019012188255616846
552,0.5546875,3.1363492012023926,-0.019125222536328035
556,0.453125,2.6790850162506104,-0.0196799771220057
560,0.46875,3.3732595443725586,-0.01953558331903288
564,0.38671875,2.748234748840332,-0.0192914484585473
568,0.56640625,1.9469120502471924,-0.019250948049627403
572,0.4765625,2.7607874870300293,-0.019342992950082516
576,0.56640625,2.598545789718628,-0.019431128097143258
580,0.48046875,3.509596109390259,-0.019632182057060243
584,0.41796875,3.2277095317840576,-0.02008032607972915
588,0.41796875,3.4260876178741455,-0.020340989246521668
592,0.390625,3.384584426879883,-0.020059008284530055
596,0.38671875,3.9471964836120605,-0.020306639100949042
600,0.4375,3.4376258850097656,-0.020318459835984737


==> plots/entropy-80-20-rule/data/numina-qwen-baseline.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change
0,0.23828125,0.4153008759021759,0.0003277659848208714
4,0.25390625,0.3932182788848877,-0.00013164471272375522
8,0.35546875,0.3469710350036621,-0.00021997501067971825
12,0.16015625,0.40661177039146423,-0.0003198169143274754
16,0.33984375,0.443539559841156,-1.3207847075591417e-05
20,0.33203125,0.46421104669570923,0.00016606789557727097
24,0.27734375,0.4306621551513672,0.00023392994751247898
28,0.3125,0.39160606265068054,-0.0002555967218427213
32,0.32421875,0.40336722135543823,-0.0005278533058685753
36,0.28515625,0.4327101409435272,-0.00033617644254491097
40,0.2890625,0.41115182638168335,-0.00041743634795921025
44,0.26171875,0.46528464555740356,-0.00024725188239926865
48,0.2109375,0.47149449586868286,-8.928068956493007e-05
52,0.34375,0.44962573051452637,0.00020587769205349105
56,0.3671875,0.3926510512828827,0.0009731746801548979
60,0.2421875,0.4295237064361572,0.000950087218882345
64,0.38671875,0.48855093121528625,0.00048222557211374806
68,0.32421875,0.48267847299575806,0.0007960180320196741
72,0.33203125,0.4425674080848694,0.0007271993966924128
76,0.3203125,0.4499882459640503,0.0009908931759810002
80,0.2109375,0.4787795841693878,0.0012967773951118033
84,0.21484375,0.4857372045516968,0.0009779930980471363
88,0.28125,0.4252130389213562,0.00037602275224912773
92,0.39453125,0.4408545196056366,-0.00010244508243317796
96,0.33203125,0.5306650400161743,-0.00024090629662509855
100,0.3046875,0.4654436409473419,3.128965602172684e-07
104,0.37890625,0.4024628698825836,-0.0003701981556503142
108,0.4375,0.42770692706108093,-0.00014993273268260054
112,0.3046875,0.4703522026538849,-0.0001368264343852843
116,0.3515625,0.4519759714603424,-0.00030971045447358847
120,0.4765625,0.44163084030151367,0.00015581932387931374
124,0.23828125,0.5462076663970947,-4.472299116287104e-05
128,0.296875,0.47113022208213806,8.956343430099878e-05
132,0.421875,0.5208567380905151,0.0002582093949854425
136,0.359375,0.48025038838386536,0.0005636473155732347
140,0.3203125,0.5226267576217651,0.00064090732536215
144,0.37109375,0.5962163805961609,0.0008351220192821529
148,0.41015625,0.5789321064949036,0.0015193036518326153
152,0.421875,0.5601311922073364,0.001787405073912396
156,0.3671875,0.57173091173172,0.002764649160269528
160,0.3515625,0.7903429269790649,0.0033838032632615977
164,0.328125,0.6932845711708069,0.003524090080361475
168,0.47265625,0.6905244588851929,0.004916093317035575
172,0.421875,0.7426587343215942,0.006386339220114223
176,0.43359375,0.7811892628669739,0.007053498199582009
180,0.58984375,0.7385404706001282,0.007136355795807958
184,0.3828125,0.8650939464569092,0.007330913345697354
188,0.3515625,1.1708598136901855,0.008840849559305752
192,0.28515625,1.2377712726593018,0.010152704641200216
196,0.29296875,1.404543399810791,0.01099895516279048
200,0.421875,1.688061237335205,0.012543334861334188
204,0.3125,1.8957363367080688,0.013925027885875352
208,0.2421875,2.6559581756591797,0.015342540571168684
212,0.1953125,3.2682862281799316,0.016677070718856157
216,0.1875,3.9159793853759766,0.017700173252364948
220,0.07421875,3.56581449508667,0.021487384443958035
224,0.13671875,4.8199687004089355,0.02394816282105694
228,0.19140625,5.142256736755371,0.024884508242735137
232,0.10546875,5.624509334564209,0.03737055659928501
236,0.1484375,6.994231700897217,0.049651566010084025
240,0.0703125,7.814996719360352,0.05374724407113263
244,0.0234375,9.053874969482422,0.05752721682881656
248,0.01171875,10.683427810668945,0.0575527170138912
252,0,11.070283889770508,0.0575527170138912
256,0.01953125,11.102744102478027,0.05768214488659851
260,0.00390625,11.179553031921387,0.057684659019201945
264,0,11.157455444335938,0.057684659019201945
268,0,11.098525047302246,0.057684659019201945
272,0,11.033730506896973,0.057684659019201945
276,0,10.99577522277832,0.057684659019201945
280,0,10.96208381652832,0.057684659019201945
284,0,10.94154167175293,0.057684659019201945
288,0,10.928231239318848,0.057684659019201945
292,0,10.911210060119629,0.057684659019201945
296,0,10.901480674743652,0.057684659019201945
300,0,10.90102481842041,0.057684659019201945
304,0,10.910297393798828,0.057684659019201945
308,0,10.921249389648438,0.057684659019201945
312,0,10.912535667419434,0.057684659019201945
316,0,10.90499210357666,0.057684659019201945
320,0,10.922469139099121,0.057684659019201945
324,0,10.934170722961426,0.057684659019201945
328,0,10.919205665588379,0.057684659019201945
332,0,10.91211223602295,0.057684659019201945
336,0,10.903871536254883,0.057684659019201945
340,0,10.896805763244629,0.057684659019201945
344,0,10.914383888244629,0.057684659019201945
348,0,10.910442352294922,0.057684659019201945
352,0,10.902769088745117,0.057684659019201945
356,0,10.892582893371582,0.057684659019201945
360,0,10.921194076538086,0.057684659019201945
364,0,10.916067123413086,0.057684659019201945
368,0,10.889145851135254,0.057684659019201945
372,0,10.909050941467285,0.057684659019201945
376,0,10.91742992401123,0.057684659019201945
380,0,10.93170166015625,0.057684659019201945
384,0,10.921333312988281,0.057684659019201945
388,0,10.912693977355957,0.057684659019201945
392,0,10.91204833984375,0.057684659019201945
396,0,10.903743743896484,0.057684659019201945
400,0,10.911985397338867,0.057684659019201945
404,0,10.91266918182373,0.057684659019201945
408,0,10.911421775817871,0.057684659019201945
412,0.00390625,11.213704109191895,0.057690627757352786
416,0,11.536664009094238,0.057690627757352786
420,0,11.53471851348877,0.057690627757352786
424,0,11.496270179748535,0.057690627757352786
428,0,11.453295707702637,0.057690627757352786
432,0,11.42378044128418,0.057690627757352786
436,0,11.38633918762207,0.057690627757352786
440,0,11.390671730041504,0.057690627757352786
444,0,11.40058708190918,0.057690627757352786
448,0,11.393534660339355,0.057690627757352786
452,0,11.401412963867188,0.057690627757352786
456,0,11.382633209228516,0.057690627757352786
460,0,11.394783020019531,0.057690627757352786
464,0,11.406816482543945,0.057690627757352786
468,0.01171875,11.42044734954834,0.057662520995933164
472,0,11.512994766235352,0.057662520995933164
476,0,11.593323707580566,0.057662520995933164
480,0,11.590202331542969,0.057662520995933164
484,0,11.603307723999023,0.057662520995933164
488,0,11.576815605163574,0.057662520995933164
492,0,11.593287467956543,0.057662520995933164
496,0,11.595098495483398,0.057662520995933164
500,0.0078125,11.61325454711914,0.057579923577947056
504,0,11.62316608428955,0.057579923577947056
508,0,11.619115829467773,0.057579923577947056
512,0,11.614023208618164,0.057579923577947056
516,0,11.629732131958008,0.057579923577947056
520,0,11.612992286682129,0.057579923577947056
524,0,11.619999885559082,0.057579923577947056
528,0,11.63303279876709,0.057579923577947056
532,0,11.633447647094727,0.057579923577947056
536,0,11.628534317016602,0.057579923577947056
540,0,11.62622356414795,0.057579923577947056
544,0,11.632680892944336,0.057579923577947056
548,0,11.632071495056152,0.057579923577947056
552,0,11.615364074707031,0.057579923577947056
556,0,11.628154754638672,0.057579923577947056
560,0,11.6146879196167,0.057579923577947056
564,0,11.631919860839844,0.057579923577947056
568,0,11.6322603225708,0.057579923577947056
572,0,11.618682861328125,0.057579923577947056
576,0,11.619749069213867,0.057579923577947056
580,0,11.630414962768555,0.057579923577947056
584,0,11.622488021850586,0.057579923577947056
588,0,11.62636947631836,0.057579923577947056
592,0,11.61275577545166,0.057579923577947056
596,0,11.640447616577148,0.057579923577947056
600,0,11.632858276367188,0.057579923577947056


==> plots/entropy-filtering-reward-entropy-full/data/math-gemma-baseline.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change,cumulative_first_order_entropy_change_x1e3
0,0.28515625,0.14042846858501434,-0.00012735609743685927,-0.12735609743685927
4,0.41796875,0.11377623677253723,0.0002615653125417339,0.2615653125417339
8,0.20703125,0.1208820790052414,0.0003240374782649269,0.3240374782649269
12,0.328125,0.12491557002067566,0.0006680623898773774,0.6680623898773774
16,0.375,0.14185450971126556,0.0007452999900294799,0.7452999900294799
20,0.37109375,0.14069285988807678,0.0007221395164549449,0.7221395164549449
24,0.38671875,0.13942217826843262,0.0007763054597660357,0.7763054597660357
28,0.3125,0.13299556076526642,0.0007019296973282962,0.7019296973282962
32,0.46484375,0.14216449856758118,0.0008817485193333141,0.8817485193333141
36,0.51953125,0.16175788640975952,0.000990079059221216,0.9900790592212161
40,0.2265625,0.1624375879764557,0.0010876435726743239,1.0876435726743239
44,0.36328125,0.15220056474208832,0.0012910767883624885,1.2910767883624885
48,0.5703125,0.13616281747817993,0.001360040035365273,1.360040035365273
52,0.41015625,0.15022559463977814,0.0016128557720662684,1.6128557720662684
56,0.484375,0.13346228003501892,0.0014289813553318709,1.4289813553318709
60,0.3671875,0.17114996910095215,0.0013486161461742086,1.3486161461742086
64,0.3984375,0.1727066934108734,0.0015279689348517422,1.5279689348517422
68,0.4140625,0.1652439385652542,0.0013335996065961808,1.3335996065961808
72,0.48046875,0.13997890055179596,0.0016296399633120018,1.6296399633120018
76,0.40625,0.13598431646823883,0.0015717112030984026,1.5717112030984026
80,0.4140625,0.15120777487754822,0.0017833578730801491,1.7833578730801491
84,0.3984375,0.17373380064964294,0.0019058200578569995,1.9058200578569995
88,0.41015625,0.14985910058021545,0.0020426865946205908,2.0426865946205908
92,0.61328125,0.125809907913208,0.002248506764829017,2.248506764829017
96,0.359375,0.1636023223400116,0.0021328988530626702,2.1328988530626702
100,0.42578125,0.19062921404838562,0.00210437938250152,2.10437938250152
104,0.38671875,0.15247441828250885,0.002232731792389586,2.232731792389586
108,0.39453125,0.1562737673521042,0.0026589357923398893,2.6589357923398893
112,0.48828125,0.1527656614780426,0.002766185981556646,2.766185981556646
116,0.49609375,0.1519659161567688,0.002867181873341451,2.867181873341451
120,0.50390625,0.1534850001335144,0.0028780088794064795,2.8780088794064795
124,0.34765625,0.16609983146190643,0.00279191059837558,2.79191059837558
128,0.390625,0.19438454508781433,0.0028180180340200423,2.8180180340200423
132,0.60546875,0.16106359660625458,0.002685808120332922,2.685808120332922
136,0.58203125,0.17920181155204773,0.002756424414457115,2.756424414457115
140,0.5703125,0.17893287539482117,0.003019010276972267,3.019010276972267
144,0.32421875,0.19696548581123352,0.0031925153959093677,3.1925153959093677
148,0.4453125,0.1899760365486145,0.0033178706231922206,3.3178706231922206
152,0.546875,0.14524976909160614,0.0032524036600136697,3.2524036600136697
156,0.51171875,0.19122016429901123,0.0031862797100075113,3.1862797100075113
160,0.5625,0.1782037317752838,0.0031424180877479557,3.1424180877479557
164,0.53515625,0.17846417427062988,0.0031708914634123175,3.1708914634123175
168,0.52734375,0.15898644924163818,0.003306971478423293,3.306971478423293
172,0.453125,0.16511909663677216,0.003282586981526947,3.282586981526947
176,0.421875,0.15891261398792267,0.003343871201764159,3.343871201764159
180,0.62890625,0.21483983099460602,0.00324982666253959,3.24982666253959
184,0.55078125,0.19351692497730255,0.003341178810472911,3.341178810472911
188,0.390625,0.1950538158416748,0.0034175109711043206,3.4175109711043206
192,0.33984375,0.17286816239356995,0.003341456073343352,3.341456073343352
196,0.41015625,0.22505033016204834,0.0032785311450140853,3.2785311450140853
200,0.625,0.23833943903446198,0.003389905096781831,3.389905096781831
204,0.40625,0.17750750482082367,0.003403095990819338,3.403095990819338
208,0.47265625,0.18971192836761475,0.0031561897845620024,3.1561897845620024
212,0.44921875,0.20338302850723267,0.0032993725730818824,3.2993725730818824
216,0.67578125,0.21395890414714813,0.003430069932136348,3.430069932136348
220,0.5859375,0.18860043585300446,0.0034036893326572226,3.4036893326572226
224,0.59375,0.19233286380767822,0.00324468592748417,3.24468592748417
228,0.46484375,0.20843812823295593,0.00332828076133751,3.32828076133751
232,0.53515625,0.17188088595867157,0.0031908381311893663,3.1908381311893663
236,0.6015625,0.18590159714221954,0.00308007263825516,3.08007263825516
240,0.50390625,0.17922787368297577,0.003149900043155185,3.149900043155185
244,0.5390625,0.21391890943050385,0.003120041016728692,3.120041016728692
248,0.50390625,0.2636927664279938,0.0031275652565057044,3.1275652565057044
252,0.5546875,0.19676783680915833,0.002844205055708926,2.844205055708926
256,0.5546875,0.19031228125095367,0.0029546843511809584,2.9546843511809584
260,0.62890625,0.20781290531158447,0.0028341790860793026,2.8341790860793026
264,0.703125,0.19826549291610718,0.0029499455441452938,2.9499455441452938
268,0.5,0.2511456608772278,0.0032843108076292538,3.2843108076292538
272,0.6328125,0.20808745920658112,0.0033101947315401503,3.3101947315401503
276,0.42578125,0.23539970815181732,0.0031946448239352776,3.1946448239352776
280,0.5546875,0.18641948699951172,0.0032270859412903974,3.2270859412903974
284,0.59765625,0.16506248712539673,0.0034953045729082532,3.4953045729082532
288,0.4921875,0.23601596057415009,0.003701054800529846,3.701054800529846
292,0.54296875,0.2414265125989914,0.0037090035552580503,3.7090035552580503
296,0.55078125,0.1950574517250061,0.0037604323918856153,3.7604323918856153
300,0.51953125,0.21946647763252258,0.003579281915847332,3.579281915847332
304,0.6171875,0.23206283152103424,0.0034866446372348037,3.4866446372348037
308,0.6640625,0.1935872733592987,0.003477707551041931,3.477707551041931
312,0.76171875,0.23853623867034912,0.0034465519453306115,3.4465519453306115
316,0.6640625,0.23181363940238953,0.003616988350415795,3.616988350415795
320,0.65625,0.20182913541793823,0.003589912827635544,3.589912827635544
324,0.60546875,0.22069239616394043,0.0035411934665319222,3.5411934665319222
328,0.640625,0.22141312062740326,0.0035319090332279757,3.5319090332279757
332,0.6171875,0.2382078319787979,0.0037312344921645035,3.7312344921645035
336,0.72265625,0.1931338608264923,0.0033862116934813002,3.3862116934813002
340,0.41796875,0.26075103878974915,0.003461087140095742,3.461087140095742
344,0.578125,0.25326380133628845,0.0035888677233799626,3.5888677233799626
348,0.54296875,0.23787228763103485,0.003719921564794504,3.719921564794504
352,0.50390625,0.26861056685447693,0.003673185522387712,3.673185522387712
356,0.765625,0.19391652941703796,0.0034670999621937426,3.4670999621937426
360,0.61328125,0.20140472054481506,0.0036082960058081426,3.6082960058081426
364,0.58203125,0.2641057074069977,0.0033529481554239737,3.3529481554239737
368,0.66796875,0.22517548501491547,0.003207407183850819,3.207407183850819
372,0.6328125,0.2076612412929535,0.0030038228737510053,3.0038228737510053
376,0.55078125,0.2704150378704071,0.0032855109942317995,3.2855109942317995
380,0.6171875,0.28626275062561035,0.0030597609123503844,3.0597609123503844
384,0.6640625,0.2759500741958618,0.0027862854824149963,2.7862854824149963
388,0.5859375,0.26867520809173584,0.002810773354298135,2.810773354298135
392,0.58984375,0.21917960047721863,0.0029387174439818864,2.9387174439818864
396,0.640625,0.24655212461948395,0.002744768496626193,2.744768496626193
400,0.69921875,0.23812875151634216,0.0027443352403508925,2.7443352403508925
404,0.64453125,0.21661794185638428,0.002833549206030739,2.833549206030739
408,0.5390625,0.22504086792469025,0.0027746946055628996,2.7746946055628996
412,0.6875,0.26652756333351135,0.003294174461672128,3.294174461672128
416,0.65234375,0.28128698468208313,0.0033272784313282955,3.3272784313282955
420,0.61328125,0.24655656516551971,0.003595047361585557,3.595047361585557
424,0.46484375,0.27271953225135803,0.0036041787428757743,3.6041787428757743
428,0.703125,0.2353019416332245,0.003872560671766223,3.872560671766223
432,0.57421875,0.2738109230995178,0.00371882440367699,3.71882440367699
436,0.66796875,0.250291645526886,0.0035981887652383193,3.5981887652383193
440,0.7109375,0.23119774460792542,0.003483456890847947,3.483456890847947
444,0.56640625,0.2966650724411011,0.0037666835657717,3.7666835657717
448,0.75390625,0.28886762261390686,0.003758437919344715,3.758437919344715
452,0.51953125,0.31224244832992554,0.003943600951942017,3.9436009519420168
456,0.69140625,0.2572035491466522,0.0037989571077048367,3.7989571077048367
460,0.66015625,0.2391960620880127,0.003783268809712581,3.783268809712581
464,0.484375,0.33838561177253723,0.0037848680266847623,3.7848680266847623
468,0.62109375,0.34794023633003235,0.003846548332205657,3.846548332205657
472,0.640625,0.2628878057003021,0.00375703853393361,3.75703853393361
476,0.74609375,0.24675191938877106,0.0035280515994031703,3.5280515994031703
480,0.61328125,0.3505573570728302,0.003960555134881361,3.9605551348813606
484,0.6328125,0.3556874692440033,0.0040552714115165145,4.0552714115165145
488,0.52734375,0.31881195306777954,0.003978229357812779,3.978229357812779
492,0.69921875,0.31760111451148987,0.0040685355196501405,4.0685355196501405
496,0.5234375,0.31562548875808716,0.004222945672040623,4.222945672040623
500,0.6875,0.3143851161003113,0.004077384202759049,4.077384202759049
504,0.6796875,0.36766090989112854,0.004531991817231074,4.531991817231074
508,0.5,0.4239274263381958,0.004841988873778291,4.841988873778291
512,0.6171875,0.36822181940078735,0.004742984219006985,4.742984219006985
516,0.5859375,0.4266050159931183,0.0046973492740391976,4.6973492740391976
520,0.69140625,0.40403053164482117,0.004529240130324297,4.529240130324297
524,0.65234375,0.3079236149787903,0.004583870066511508,4.583870066511508
528,0.62109375,0.31597208976745605,0.00462550637277559,4.62550637277559
532,0.65625,0.4268285930156708,0.004754101964721258,4.754101964721258
536,0.7265625,0.33799833059310913,0.005254371466975272,5.254371466975272
540,0.79296875,0.32727840542793274,0.005142948500036937,5.142948500036937
544,0.703125,0.34756505489349365,0.0048439765597265705,4.8439765597265705
548,0.64453125,0.46693307161331177,0.004869313797911445,4.869313797911445
552,0.66796875,0.41323158144950867,0.004966741298943589,4.966741298943589
556,0.61328125,0.3785228431224823,0.004688239225259849,4.688239225259849
560,0.66015625,0.4007396697998047,0.004940070346918901,4.940070346918901
564,0.66796875,0.3991977572441101,0.005166027522676586,5.166027522676586
568,0.47265625,0.43631511926651,0.005099131319610706,5.099131319610706
572,0.55078125,0.3539007306098938,0.004936558023274529,4.936558023274529
576,0.6484375,0.37934720516204834,0.005196572508367581,5.196572508367581
580,0.52734375,0.4874754250049591,0.005436325356953375,5.436325356953375
584,0.67578125,0.4615280032157898,0.0061497082652692825,6.1497082652692825
588,0.4609375,0.6214858293533325,0.006484401843096066,6.484401843096066
592,0.62109375,0.5668309330940247,0.006379706323315304,6.379706323315304
596,0.76171875,0.4292888045310974,0.006349882092791859,6.349882092791859
600,0.73046875,0.7658329010009766,0.007201790741419245,7.201790741419245
604,0.546875,0.6477044224739075,0.0079050403447809,7.9050403447809
608,0.58984375,0.7684280872344971,0.007877725838739025,7.877725838739025
612,0.64453125,1.2869784832000732,0.008267589442311873,8.267589442311873
616,0.51953125,1.2078273296356201,0.008107449099156838,8.107449099156838
620,0.5078125,1.624703049659729,0.009126188950062897,9.126188950062897
624,0.5625,2.165616750717163,0.008396203458346463,8.396203458346463
628,0.58203125,2.2259631156921387,0.007126777752489488,7.126777752489488
632,0.53125,3.801027297973633,0.00670187635688535,6.70187635688535
636,0.3046875,4.5546555519104,0.006642401437204626,6.642401437204626
640,0.58203125,4.973858833312988,0.006506841525663276,6.506841525663276
644,0.359375,6.557716369628906,0.006351934445604002,6.351934445604002
648,0.359375,7.051034450531006,0.006081850923635557,6.081850923635557
652,0.375,7.381109237670898,0.005775650881020056,5.775650881020056
656,0.37109375,7.244335174560547,0.005010013362692689,5.010013362692689
660,0.29296875,7.9608683586120605,0.005673911962702505,5.673911962702505
664,0.40234375,7.527880668640137,0.004896763265350046,4.896763265350046
668,0.29296875,8.422508239746094,0.004763420370494487,4.763420370494487
672,0.30859375,8.688471794128418,0.004718622698987929,4.718622698987929
676,0.421875,7.996272563934326,0.005700044726182796,5.700044726182796
680,0.25,9.679117202758789,0.00556182101101399,5.56182101101399
684,0.2578125,8.143854141235352,0.004560078458013095,4.560078458013095
688,0.3046875,8.682777404785156,0.004734822123594995,4.734822123594995
692,0.3515625,8.39371109008789,0.004043128483687042,4.043128483687042
696,0.34375,8.841841697692871,0.004067384426861054,4.067384426861054
700,0.29296875,8.42890739440918,0.0035559053339682123,3.5559053339682123
704,0.33203125,10.191130638122559,0.0033531812808007544,3.3531812808007544
708,0.23046875,10.873656272888184,0.003465421646012601,3.465421646012601
712,0.3203125,8.791461944580078,0.0017987967443104935,1.7987967443104935
716,0.33203125,6.001727104187012,0.0018860925928265715,1.8860925928265715
720,0.2578125,10.827587127685547,0.0023817935484089503,2.3817935484089503
724,0.375,11.225571632385254,0.00202760063319829,2.02760063319829
728,0.359375,11.458620071411133,0.0020440178335974224,2.0440178335974224
732,0.21875,11.643342018127441,0.002229029618110445,2.229029618110445
736,0.34765625,11.065869331359863,0.0018701153771338852,1.8701153771338852
740,0.27734375,11.456531524658203,0.0007892262778916859,0.7892262778916859
744,0.1015625,11.942201614379883,6.530682134453514e-05,0.06530682134453514
748,0.03125,12.04543685913086,5.3652370187506904e-05,0.053652370187506904
752,0.0234375,12.076839447021484,1.6025672131547708e-06,0.0016025672131547708
756,0.1484375,11.97029972076416,9.645233829091993e-05,0.09645233829091993
760,0.10546875,11.929354667663574,0.00025364403413652425,0.25364403413652425
764,0.1640625,11.90381908416748,0.00038768027812485784,0.38768027812485784
768,0.1953125,11.818161010742188,0.00045173775902318525,0.45173775902318525
772,0.1953125,11.786275863647461,0.000321908242669533,0.321908242669533
776,0.19921875,11.696576118469238,-2.0791478439807776e-05,-0.020791478439807776
780,0.09375,12.0232515335083,-9.39896852742983e-05,-0.0939896852742983
784,0.06640625,12.06126594543457,-0.00023880581973978465,-0.23880581973978465
788,0.09765625,12.082454681396484,-0.0006185333978536711,-0.6185333978536711
792,0.0546875,12.095157623291016,-0.0007964070032770998,-0.7964070032770998
796,0.046875,12.175651550292969,-0.0007818130246080024,-0.7818130246080024
800,0.03515625,12.205031394958496,-0.0008721182080315693,-0.8721182080315693
804,0.03515625,12.19655704498291,-0.0009096755620565666,-0.9096755620565666
808,0.08984375,12.161676406860352,-0.0009043623671662893,-0.9043623671662893
812,0.10546875,12.025769233703613,-0.0008481445255985598,-0.8481445255985598
816,0.10546875,12.095747947692871,-0.0010640992670301053,-1.0640992670301053
820,0.09375,12.029426574707031,-0.00118146388657836,-1.18146388657836
824,0.16015625,12.00184154510498,-0.0011914256952221258,-1.1914256952221258
828,0.1328125,11.957776069641113,-0.0013377964863123815,-1.3377964863123815
832,0.11328125,12.030451774597168,-0.0012762506913506222,-1.2762506913506222
836,0.18359375,11.978080749511719,-0.001388683427701931,-1.388683427701931
840,0.125,12.110506057739258,-0.0018845309877106864,-1.8845309877106864
844,0.1328125,12.126810073852539,-0.0021604160501373926,-2.1604160501373926
848,0.02734375,12.171368598937988,-0.002183120685489648,-2.183120685489648
852,0.0859375,12.147400856018066,-0.002215032131050343,-2.215032131050343
856,0.0859375,11.995197296142578,-0.0022474516324875182,-2.2474516324875182
860,0.16796875,12.000457763671875,-0.001899423868455763,-1.899423868455763
864,0.21875,11.855026245117188,-0.002146470229624775,-2.146470229624775
868,0.171875,11.897910118103027,-0.0023963308427701335,-2.3963308427701335
872,0.1640625,11.977176666259766,-0.0026849738854641814,-2.6849738854641814
876,0.140625,12.016752243041992,-0.002899459676124927,-2.899459676124927
880,0.0859375,12.152424812316895,-0.0029835500152115557,-2.9835500152115557
884,0.109375,12.181161880493164,-0.0029309382727076283,-2.9309382727076283
888,0.171875,12.046977043151855,-0.002831491647465434,-2.831491647465434
892,0.140625,11.892843246459961,-0.0030180804759210034,-3.0180804759210034
896,0.30859375,11.840792655944824,-0.0027467107421115244,-2.7467107421115244
900,0.19921875,11.925393104553223,-0.0028653518184378335,-2.8653518184378335
904,0.2421875,11.93400764465332,-0.003130164255646495,-3.130164255646495
908,0.08984375,12.102791786193848,-0.0032306676388125233,-3.2306676388125233
912,0.125,12.134984016418457,-0.0031487055974275258,-3.1487055974275258
916,0.12109375,12.087664604187012,-0.003263748465374139,-3.263748465374139
920,0.16015625,11.951101303100586,-0.003387532093955148,-3.387532093955148
924,0.18359375,12.0814208984375,-0.0036643227765815745,-3.6643227765815745
928,0.08984375,12.130010604858398,-0.003860414719712768,-3.860414719712768
932,0.09375,12.1657075881958,-0.004024923203490349,-4.024923203490349
936,0.06640625,12.251404762268066,-0.0040199834208789476,-4.0199834208789476
940,0.06640625,12.260334014892578,-0.003848393583812726,-3.848393583812726
944,0.0625,12.197220802307129,-0.0038498360413865562,-3.849836041386556
948,0.14453125,12.106483459472656,-0.003956399783721309,-3.9563997837213094
952,0.125,12.145094871520996,-0.0037586303210446204,-3.7586303210446204
956,0.1875,10.170095443725586,-0.0037352269490611434,-3.7352269490611434
960,0.23828125,11.800799369812012,-0.004146182514332963,-4.146182514332963
964,0.19921875,12.0390625,-0.004207397961248915,-4.207397961248915
968,0.23046875,12.03665828704834,-0.004357767200442453,-4.357767200442453
972,0.21484375,12.046051979064941,-0.004239779177158454,-4.239779177158454
976,0.19140625,12.063874244689941,-0.004328138400012449,-4.328138400012449
980,0.19140625,12.053556442260742,-0.004381113851027574,-4.381113851027574
984,0.1796875,12.090348243713379,-0.004527495791289193,-4.527495791289193
988,0.25390625,12.054755210876465,-0.0044096413819357805,-4.4096413819357805
992,0.265625,11.918567657470703,-0.00456327081901875,-4.56327081901875
996,0.3203125,11.93839168548584,-0.004731706057479523,-4.731706057479523
1000,0.2578125,12.017647743225098,-0.004958408836681083,-4.958408836681083


==> plots/entropy-filtering-reward-entropy-full/data/math-gemma-two-sided.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change,cumulative_first_order_entropy_change_x1e3
0,0.28125,0.1840290129184723,0.00045514268367696786,0.45514268367696786
4,0.171875,0.12432451546192169,0.0006128879522862007,0.6128879522862007
8,0.359375,0.09925023466348648,0.0009020717376984067,0.9020717376984067
12,0.375,0.15154381096363068,0.0015449310873805189,1.5449310873805189
16,0.609375,0.12077834457159042,0.002136099126971658,2.136099126971658
20,0.359375,0.1402287781238556,0.002668976324855521,2.668976324855521
24,0.28125,0.09989515691995621,0.0032110709686890004,3.2110709686890004
28,0.46875,0.1012784093618393,0.004357168137801182,4.357168137801182
32,0.1875,0.1644604653120041,0.004417300585430439,4.417300585430439
36,0.296875,0.10440466552972794,0.004785145233029198,4.785145233029198
40,0.4375,0.13253022730350494,0.005567470877110736,5.567470877110736
44,0.1875,0.10215175896883011,0.005743502451366567,5.743502451366567
48,0.171875,0.11198223382234573,0.006050287473215121,6.050287473215121
52,0.4375,0.14593064785003662,0.006273548598244361,6.273548598244361
56,0.59375,0.11772298067808151,0.006727970276358519,6.727970276358519
60,0.3125,0.13661551475524902,0.007413439064578142,7.413439064578142
64,0.59375,0.13418172299861908,0.007767558157070198,7.767558157070198
68,0.421875,0.17454975843429565,0.008250262485830717,8.250262485830717
72,0.515625,0.12443483620882034,0.008676829991259183,8.676829991259183
76,0.25,0.1921696662902832,0.008676829991259183,8.676829991259183
80,0.359375,0.18761850893497467,0.008829521390566697,8.829521390566697
84,0.390625,0.15458157658576965,0.009290417824672659,9.290417824672659
88,0.265625,0.16603653132915497,0.009871925478705634,9.871925478705634
92,0.5,0.16227877140045166,0.009871925478705634,9.871925478705634
96,0.453125,0.1697821021080017,0.010070285786696331,10.070285786696331
100,0.515625,0.23318921029567719,0.01015484462391214,10.15484462391214
104,0.359375,0.12990131974220276,0.010412021391687176,10.412021391687176
108,0.25,0.19299261271953583,0.010550033040260587,10.550033040260587
112,0.21875,0.20716062188148499,0.011314230924710955,11.314230924710955
116,0.296875,0.16449250280857086,0.01175336370141622,11.75336370141622
120,0.296875,0.18060369789600372,0.011753812470885805,11.753812470885805
124,0.40625,0.15308329463005066,0.01213761747561648,12.13761747561648
128,0.375,0.1540549099445343,0.01213761747561648,12.13761747561648
132,0.609375,0.2882104516029358,0.012699846560792594,12.699846560792594
136,0.484375,0.24130548536777496,0.013214510008822344,13.214510008822344
140,0.515625,0.21079348027706146,0.014064668559569782,14.064668559569782
144,0.578125,0.22520653903484344,0.015017137355755494,15.017137355755494
148,0.59375,0.24263876676559448,0.015494637180893278,15.494637180893278
152,0.296875,0.22246889770030975,0.016115569421401688,16.115569421401688
156,0.625,0.2602880597114563,0.016229303341333434,16.229303341333434
160,0.296875,0.1386796236038208,0.01648513158932019,16.48513158932019
164,0.15625,0.3172498643398285,0.016476539306495397,16.476539306495397
168,0.171875,0.2355705201625824,0.016679690176715667,16.679690176715667
172,0.296875,0.26622092723846436,0.017685456162553237,17.685456162553237
176,0.125,0.2576011121273041,0.017685456162553237,17.685456162553237
180,0.78125,0.21218900382518768,0.018197496751554354,18.197496751554354
184,0.328125,0.26894354820251465,0.019249146742367884,19.249146742367884
188,0.21875,0.40902769565582275,0.019965611953921325,19.965611953921325
192,0.609375,0.2844291627407074,0.020119926234883678,20.11992623488368
196,0.671875,0.20221169292926788,0.021066608756200367,21.066608756200367
200,0.5,0.25313612818717957,0.02321998292063654,23.21998292063654
204,0.46875,0.40365421772003174,0.02382263938250162,23.82263938250162
208,0.296875,0.4241340458393097,0.023937565067626565,23.937565067626565
212,0.65625,0.35431984066963196,0.024221175543971185,24.221175543971185
216,0.40625,0.2430209070444107,0.024163684627183102,24.163684627183102
220,0.359375,0.5419977307319641,0.025275343912198878,25.275343912198878
224,0.453125,0.5138279795646667,0.026055641114453465,26.055641114453465
228,0.734375,0.28454363346099854,0.02645559645270623,26.45559645270623
232,0.390625,0.546682596206665,0.027155293007126602,27.155293007126602
236,0.265625,0.8567420244216919,0.02777758924025875,27.77758924025875
240,0.25,0.6677772402763367,0.02777758924025875,27.77758924025875
244,0.265625,0.5775361657142639,0.029712592407349803,29.712592407349803
248,0.625,0.920997142791748,0.03167200406915072,31.672004069150717
252,0.140625,0.9607197046279907,0.03183924149686845,31.839241496868453
256,0.21875,1.0686311721801758,0.032694592538632605,32.694592538632605
260,0.359375,0.9133664965629578,0.034525482294043286,34.525482294043286
264,0.34375,1.7264972925186157,0.039623551277713887,39.62355127771389
268,0.125,1.7231013774871826,0.039623551277713887,39.62355127771389
272,0.015625,2.3681979179382324,0.03979289304527356,39.79289304527356
276,0.28125,2.26383376121521,0.042465194576948306,42.465194576948306
280,0.25,2.605804681777954,0.045968824411261267,45.96882441126127
284,0.15625,2.8001415729522705,0.049031246114850546,49.031246114850546
288,0.078125,3.1695265769958496,0.05072146639724906,50.72146639724906
292,0.140625,3.2970035076141357,0.053376190458379824,53.376190458379824
296,0.140625,3.5122575759887695,0.054050076712769624,54.050076712769624
300,0,3.6737804412841797,0.054050076712769624,54.050076712769624
304,0.0625,3.9959278106689453,0.055773685003600804,55.773685003600804
308,0,3.9974472522735596,0.055773685003600804,55.773685003600804
312,0,4.246140003204346,0.055773685003600804,55.773685003600804
316,0,4.405165195465088,0.055773685003600804,55.773685003600804
320,0.015625,4.489298343658447,0.056082567779753845,56.082567779753845
324,0,4.536455154418945,0.056082567779753845,56.082567779753845
328,0.046875,4.764059066772461,0.05681199336333975,56.81199336333975
332,0,4.661525726318359,0.05681199336333975,56.81199336333975
336,0,4.882500171661377,0.05681199336333975,56.81199336333975
340,0,5.024066925048828,0.05681199336333975,56.81199336333975
344,0,4.9837751388549805,0.05681199336333975,56.81199336333975
348,0,5.152408123016357,0.05681199336333975,56.81199336333975
352,0.015625,5.061807632446289,0.05710502212014035,57.10502212014035
356,0,5.318105697631836,0.05710502212014035,57.10502212014035


==> plots/entropy-filtering-reward-entropy-full/data/math-gemma-upper.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change,cumulative_first_order_entropy_change_x1e3
0,0.26953125,0.14620275795459747,-0.0003894460182891635,-0.3894460182891635
4,0.39453125,0.11973012983798981,-0.0013926509560633349,-1.3926509560633349
8,0.25,0.12037219852209091,-0.001833042689611375,-1.833042689611375
12,0.32421875,0.12471938878297806,-0.0024248773706290194,-2.4248773706290194
16,0.37890625,0.13610167801380157,-0.0029116247356739677,-2.9116247356739677
20,0.36328125,0.13982853293418884,-0.0030451059205063302,-3.04510592050633
24,0.3828125,0.13860055804252625,-0.0033437039104171618,-3.3437039104171618
28,0.28125,0.1367003321647644,-0.0033821684039310185,-3.3821684039310185
32,0.484375,0.1354425698518753,-0.003591187385353578,-3.591187385353578
36,0.51171875,0.16066376864910126,-0.0036019033309173665,-3.6019033309173665
40,0.21875,0.14935216307640076,-0.0040366400635036825,-4.0366400635036825
44,0.37109375,0.136740043759346,-0.00456722964750611,-4.56722964750611
48,0.5859375,0.12464908510446548,-0.004945549037785213,-4.945549037785213
52,0.42578125,0.12869521975517273,-0.005264966207647603,-5.264966207647603
56,0.4921875,0.12165986746549606,-0.005714190355689652,-5.714190355689652
60,0.3828125,0.1472121924161911,-0.006086232681383308,-6.086232681383308
64,0.41015625,0.15576672554016113,-0.006375962466535157,-6.375962466535157
68,0.44921875,0.13925355672836304,-0.006915303078443458,-6.915303078443458
72,0.4375,0.1191486269235611,-0.007351842630640704,-7.351842630640704
76,0.40234375,0.11618026345968246,-0.008462377929021159,-8.462377929021159
80,0.40625,0.11914832144975662,-0.008754031380448168,-8.754031380448168
84,0.41796875,0.12958510220050812,-0.008883646732073203,-8.883646732073203
88,0.48046875,0.11341892182826996,-0.008968360950660781,-8.96836095066078
92,0.609375,0.09323158860206604,-0.009130983722656083,-9.130983722656083
96,0.38671875,0.12180131673812866,-0.009304151189411414,-9.304151189411414
100,0.43359375,0.14072716236114502,-0.009790569390219162,-9.790569390219162
104,0.3828125,0.10145468264818192,-0.009817857563035659,-9.817857563035659
108,0.37890625,0.11754682660102844,-0.010459267703851083,-10.459267703851083
112,0.50390625,0.11210914701223373,-0.010682004535681244,-10.682004535681244
116,0.49609375,0.10738582164049149,-0.01097059644911269,-10.97059644911269
120,0.51953125,0.10674131661653519,-0.011235276359059299,-11.235276359059299
124,0.36328125,0.11367430537939072,-0.011277666489661442,-11.277666489661442
128,0.40625,0.11917459219694138,-0.012138133234373072,-12.138133234373072
132,0.5859375,0.10420837253332138,-0.012507578105271477,-12.507578105271477
136,0.5625,0.11262436211109161,-0.012807995740672595,-12.807995740672595
140,0.57421875,0.10847551375627518,-0.013220469489510833,-13.220469489510833
144,0.33203125,0.12571269273757935,-0.013522847515446301,-13.522847515446301
148,0.46875,0.11787665635347366,-0.013966288650010483,-13.966288650010483
152,0.5546875,0.08919643610715866,-0.014142905205119405,-14.142905205119405
156,0.50390625,0.10700120031833649,-0.01414249366854392,-14.14249366854392
160,0.5546875,0.09761928766965866,-0.014324966966967168,-14.324966966967168
164,0.515625,0.10027483105659485,-0.014495230198065201,-14.495230198065201
168,0.54296875,0.08556646853685379,-0.014621723041614132,-14.621723041614132
172,0.47265625,0.09168057888746262,-0.014749304620139014,-14.749304620139014
176,0.39453125,0.08195625245571136,-0.014874286235865952,-14.874286235865952
180,0.62109375,0.10787677019834518,-0.015044064840694205,-15.044064840694205
184,0.484375,0.10956152528524399,-0.01538998181233353,-15.38998181233353
188,0.359375,0.09809671342372894,-0.01578773192174765,-15.78773192174765
192,0.3203125,0.08642677217721939,-0.016037885867532964,-16.037885867532964
196,0.43359375,0.11110754311084747,-0.016196566708146065,-16.196566708146065
200,0.59765625,0.11842193454504013,-0.017103451721908414,-17.103451721908414
204,0.40625,0.08386524766683578,-0.017300005802127316,-17.300005802127316
208,0.43359375,0.0837467610836029,-0.017435594071827154,-17.435594071827154
212,0.44921875,0.09139945358037949,-0.017466837443834038,-17.466837443834038
216,0.66796875,0.0898822769522667,-0.01790198657042197,-17.90198657042197
220,0.60546875,0.08547338843345642,-0.018037670935001415,-18.037670935001415
224,0.5703125,0.07618997991085052,-0.01844044067706818,-18.44044067706818
228,0.4765625,0.08684629946947098,-0.01859510099666295,-18.59510099666295
232,0.5703125,0.07235929369926453,-0.018758971115175882,-18.758971115175882
236,0.6328125,0.07377993315458298,-0.018984919137892575,-18.984919137892575
240,0.46875,0.0782666876912117,-0.019237139870881492,-19.237139870881492
244,0.53515625,0.08961518853902817,-0.019393953164211553,-19.393953164211553
248,0.484375,0.10186057537794113,-0.019548609046665888,-19.548609046665888
252,0.5390625,0.08413159102201462,-0.019799960297433472,-19.799960297433472
256,0.6015625,0.08318054676055908,-0.019803696542538773,-19.803696542538773
260,0.62109375,0.08660758286714554,-0.020187666539158045,-20.187666539158045
264,0.6875,0.07398022711277008,-0.02012748413167742,-20.12748413167742
268,0.484375,0.08647269010543823,-0.02016397273123971,-20.16397273123971
272,0.60546875,0.08514096587896347,-0.020270629071347912,-20.270629071347912
276,0.44921875,0.08792363107204437,-0.020200867042973414,-20.200867042973414
280,0.53515625,0.08040351420640945,-0.020137612225511248,-20.137612225511248
284,0.59375,0.06920962780714035,-0.020055761573672726,-20.055761573672726
288,0.5,0.09667013585567474,-0.02019391227520373,-20.19391227520373
292,0.47265625,0.10312006622552872,-0.020654198913462096,-20.654198913462096
296,0.5078125,0.08085731416940689,-0.020676180409395783,-20.676180409395783
300,0.4453125,0.08214115351438522,-0.02098855576869596,-20.98855576869596
304,0.609375,0.08659535646438599,-0.02114771929737458,-21.14771929737458
308,0.546875,0.07476682960987091,-0.021464382363348022,-21.464382363348022
312,0.58984375,0.08319887518882751,-0.021485150551626475,-21.485150551626475
316,0.3359375,0.08708171546459198,-0.021617325130392828,-21.617325130392828
320,0.44921875,0.08297165483236313,-0.02180469236233762,-21.80469236233762
324,0.35546875,0.07910559326410294,-0.02183944309473418,-21.83944309473418
328,0.515625,0.08063244819641113,-0.022081078980818347,-22.081078980818347
332,0.58203125,0.07964205741882324,-0.022013393923032254,-22.013393923032254
336,0.6171875,0.07390748709440231,-0.022165437631912255,-22.165437631912255
340,0.37109375,0.08859759569168091,-0.022508390644986775,-22.508390644986775
344,0.51953125,0.09149832278490067,-0.022430844374582648,-22.430844374582648
348,0.53125,0.07542933523654938,-0.02245114902956402,-22.45114902956402
352,0.3359375,0.08594406396150589,-0.022565341326924226,-22.565341326924226
356,0.53125,0.06684641540050507,-0.02256927034761702,-22.56927034761702
360,0.53125,0.07309418171644211,-0.022641830389943607,-22.641830389943607
364,0.49609375,0.08552590012550354,-0.022549757802721615,-22.549757802721615
368,0.5078125,0.07719845324754715,-0.022701408778686982,-22.701408778686982
372,0.53515625,0.0663573369383812,-0.023040468191055652,-23.040468191055652
376,0.4375,0.08976257592439651,-0.023257763455575287,-23.257763455575287
380,0.60546875,0.09580451250076294,-0.023299048486791207,-23.299048486791207
384,0.5859375,0.08782707154750824,-0.023419635155903507,-23.419635155903507
388,0.5390625,0.08085541427135468,-0.02373500323253097,-23.73500323253097
392,0.50390625,0.0647740513086319,-0.023809419712335966,-23.809419712335966
396,0.58203125,0.08250108361244202,-0.023835634035833664,-23.835634035833664
400,0.58203125,0.07519809901714325,-0.023767748311854575,-23.767748311854575
404,0.4765625,0.06997853517532349,-0.023769398172532874,-23.769398172532874
408,0.52734375,0.0720645934343338,-0.02379379154047001,-23.79379154047001
412,0.5390625,0.07541459053754807,-0.023997017442809465,-23.997017442809465
416,0.56640625,0.08549328148365021,-0.024231296390382795,-24.231296390382795
420,0.5,0.07482358068227768,-0.024453185861261773,-24.453185861261773
424,0.3125,0.08343899250030518,-0.024596424373442005,-24.596424373442005
428,0.69140625,0.07204005867242813,-0.024535577117390517,-24.535577117390517
432,0.5078125,0.07272611558437347,-0.024693129913330836,-24.693129913330836
436,0.6015625,0.06680019944906235,-0.02478769963819616,-24.78769963819616
440,0.58203125,0.06751028448343277,-0.02508927203525957,-25.08927203525957
444,0.44921875,0.07238812744617462,-0.02555325933396091,-25.55325933396091
448,0.66015625,0.07517324388027191,-0.025605498851064112,-25.605498851064112
452,0.4296875,0.07665584981441498,-0.025700110761761152,-25.700110761761152
456,0.57421875,0.0712582916021347,-0.02587525490326925,-25.87525490326925
460,0.63671875,0.062012407928705215,-0.026113889436203408,-26.113889436203408
464,0.41796875,0.08823364973068237,-0.02631978041875982,-26.31978041875982
468,0.60546875,0.07624121010303497,-0.026388404248507413,-26.388404248507413
472,0.48828125,0.07086620479822159,-0.0264150462629118,-26.4150462629118
476,0.58203125,0.06939160078763962,-0.02649307922473554,-26.49307922473554
480,0.51953125,0.07545172423124313,-0.026667440851468882,-26.667440851468882
484,0.54296875,0.07026737928390503,-0.02695775213669549,-26.95775213669549
488,0.50390625,0.08008132129907608,-0.026891961088608696,-26.891961088608696
492,0.58203125,0.06690739095211029,-0.027138510472639155,-27.138510472639155
496,0.484375,0.06909716129302979,-0.02733198728837749,-27.33198728837749
500,0.6796875,0.057714641094207764,-0.027314680454580298,-27.314680454580298
504,0.68359375,0.06701871752738953,-0.027312594169458748,-27.312594169458748
508,0.5,0.07474042475223541,-0.027717948064811537,-27.717948064811537
512,0.62890625,0.05753609910607338,-0.027809482258682294,-27.809482258682294
516,0.609375,0.06935229897499084,-0.027945383543432456,-27.945383543432456
520,0.70703125,0.0661887601017952,-0.028093849819278205,-28.093849819278205
524,0.7265625,0.0528218038380146,-0.02811509636470788,-28.11509636470788
528,0.57421875,0.06519251316785812,-0.028600836802674223,-28.600836802674223
532,0.640625,0.06263896822929382,-0.028721245059905698,-28.721245059905698
536,0.71875,0.06032750755548477,-0.028628458105409038,-28.628458105409038
540,0.81640625,0.06303726881742477,-0.028728254184791524,-28.728254184791524
544,0.6953125,0.06589506566524506,-0.028907254107600977,-28.907254107600977
548,0.7109375,0.06429708749055862,-0.02905559306106653,-29.05559306106653
552,0.73828125,0.07221519201993942,-0.02957298624983906,-29.57298624983906
556,0.6640625,0.060963522642850876,-0.029661944689543418,-29.661944689543418
560,0.72265625,0.06321606785058975,-0.029750374189298157,-29.750374189298157
564,0.69921875,0.06364583969116211,-0.029846408142283565,-29.846408142283565
568,0.49609375,0.0737125352025032,-0.02992572584376063,-29.92572584376063
572,0.59375,0.05369167402386665,-0.029966145031245617,-29.966145031245617
576,0.671875,0.06424432247877121,-0.030007842142261154,-30.007842142261154
580,0.57421875,0.06106509268283844,-0.030186824169028625,-30.186824169028625
584,0.703125,0.05936338007450104,-0.030100731337007858,-30.100731337007858
588,0.52734375,0.0667792484164238,-0.030321365980320536,-30.321365980320536
592,0.703125,0.06039716675877571,-0.030326596965245756,-30.326596965245756
596,0.765625,0.06708326190710068,-0.030461989134472844,-30.461989134472844
600,0.7890625,0.060312580317258835,-0.03044080092721657,-30.44080092721657
604,0.546875,0.061599988490343094,-0.03047271975579946,-30.47271975579946
608,0.62890625,0.0668351799249649,-0.03079254369071549,-30.79254369071549
612,0.7265625,0.061878856271505356,-0.03100228079983225,-31.00228079983225
616,0.5625,0.06860896944999695,-0.031073832277506597,-31.073832277506597
620,0.6484375,0.06762287765741348,-0.031028102570125782,-31.02810257012578
624,0.61328125,0.06469704955816269,-0.031159503217757845,-31.159503217757845
628,0.703125,0.06090439110994339,-0.03131062540133911,-31.31062540133911
632,0.7109375,0.06239430978894234,-0.031358185926258386,-31.358185926258386
636,0.46484375,0.06865350902080536,-0.03138093390052887,-31.380933900528873
640,0.75390625,0.057793255895376205,-0.03147435690053868,-31.47435690053868
644,0.5546875,0.07009100168943405,-0.031630740275922165,-31.630740275922165
648,0.63671875,0.06635051965713501,-0.03180569782168874,-31.80569782168874
652,0.640625,0.06732005625963211,-0.03200657715516542,-32.00657715516542
656,0.7578125,0.06418092548847198,-0.03204591696046322,-32.04591696046322
660,0.68359375,0.06136059761047363,-0.03211273236410506,-32.11273236410506
664,0.6796875,0.06171560287475586,-0.03226032963302572,-32.26032963302572
668,0.61328125,0.07086316496133804,-0.03232202570733733,-32.32202570733733
672,0.69921875,0.07173126190900803,-0.032287836337495435,-32.287836337495435
676,0.74609375,0.06497678905725479,-0.03242199047596017,-32.42199047596017
680,0.6171875,0.06505344808101654,-0.03274172073196979,-32.74172073196979
684,0.546875,0.05965065583586693,-0.0327856083488669,-32.7856083488669
688,0.6796875,0.05641019716858864,-0.03311444008887321,-33.11444008887321
692,0.68359375,0.06546366959810257,-0.03310860648250724,-33.10860648250724
696,0.796875,0.06715447455644608,-0.033137669933218206,-33.137669933218206
700,0.52734375,0.05685940384864807,-0.033535930976547945,-33.535930976547945
704,0.67578125,0.07062326371669769,-0.03362156332881483,-33.62156332881483
708,0.6875,0.058761414140462875,-0.03361317936290931,-33.61317936290931
712,0.6796875,0.06929431110620499,-0.03369488069206028,-33.69488069206028
716,0.6953125,0.059381771832704544,-0.03369681671157565,-33.69681671157565
720,0.63671875,0.0668804869055748,-0.03391777509509808,-33.91777509509808
724,0.5234375,0.06443410366773605,-0.03401418298918912,-34.01418298918912
728,0.8046875,0.06416422873735428,-0.03397578932149514,-33.97578932149514
732,0.62890625,0.06901572644710541,-0.03412620585371684,-34.12620585371684
736,0.78515625,0.06377419084310532,-0.0340424829389363,-34.0424829389363
740,0.703125,0.06838853657245636,-0.03404898409031176,-34.04898409031176
744,0.59375,0.07266385853290558,-0.03411911636545284,-34.11911636545284
748,0.6015625,0.05427166819572449,-0.03439319225035575,-34.39319225035575
752,0.64453125,0.05645891651511192,-0.034457919759155686,-34.457919759155686
756,0.734375,0.05900721624493599,-0.03446928697085383,-34.46928697085383
760,0.61328125,0.06220131367444992,-0.03450710674584201,-34.50710674584201
764,0.6796875,0.05913636088371277,-0.03466471183784137,-34.66471183784137
768,0.63671875,0.05733137205243111,-0.03475916495607834,-34.75916495607834
772,0.66015625,0.05971888452768326,-0.03486448621639937,-34.86448621639937
776,0.6171875,0.059663090854883194,-0.03500594168291826,-35.00594168291826
780,0.54296875,0.07028944045305252,-0.034996461164887194,-34.996461164887194
784,0.4140625,0.06660793721675873,-0.0350293876631369,-35.0293876631369
788,0.6640625,0.05919279530644417,-0.035287744570233315,-35.287744570233315
792,0.7109375,0.05984557047486305,-0.03525834003780659,-35.25834003780659
796,0.7734375,0.06083213537931442,-0.03534591521655983,-35.34591521655983
800,0.73046875,0.05531062185764313,-0.0355328864664628,-35.5328864664628
804,0.6484375,0.06838765740394592,-0.03572606852143423,-35.72606852143423
808,0.6328125,0.05923057720065117,-0.03588597199966159,-35.88597199966159
812,0.671875,0.05313176289200783,-0.03586608075347897,-35.86608075347897
816,0.65234375,0.057028669863939285,-0.03593233232449222,-35.93233232449222
820,0.58984375,0.05817679315805435,-0.03603516967139342,-36.03516967139342
824,0.8203125,0.05577683821320534,-0.035934756507231214,-35.934756507231214
828,0.66796875,0.0628289058804512,-0.035937071203306914,-35.937071203306914
832,0.625,0.05781097710132599,-0.036050392104044704,-36.050392104044704
836,0.65234375,0.06112680584192276,-0.0360997955501432,-36.0997955501432
840,0.71484375,0.06408015638589859,-0.036179243424527385,-36.179243424527385
844,0.6171875,0.07345585525035858,-0.036416020283525086,-36.416020283525086
848,0.67578125,0.05184883996844292,-0.03644598679824185,-36.44598679824185
852,0.6953125,0.06960263848304749,-0.03645790485452949,-36.45790485452949
856,0.70703125,0.060925934463739395,-0.03658368534277656,-36.58368534277656
860,0.6953125,0.05248631164431572,-0.03661246884323077,-36.61246884323077
864,0.64453125,0.055001504719257355,-0.036618869969089474,-36.618869969089474
868,0.73046875,0.057798273861408234,-0.03665694674342035,-36.65694674342035
872,0.66015625,0.05107073858380318,-0.03662897938083631,-36.62897938083631
876,0.6953125,0.048444535583257675,-0.03667192629986005,-36.67192629986005
880,0.65625,0.07251665741205215,-0.03694581527896901,-36.94581527896901
884,0.58984375,0.07142458111047745,-0.0371856028750841,-37.1856028750841
888,0.703125,0.054282695055007935,-0.03713647424503108,-37.13647424503108
892,0.7578125,0.0562298446893692,-0.03726125892863763,-37.26125892863763
896,0.74609375,0.05589066445827484,-0.03721855541481034,-37.21855541481034
900,0.66015625,0.06634402275085449,-0.037278584850938046,-37.278584850938046
904,0.62109375,0.06109411269426346,-0.037441673885737714,-37.441673885737714
908,0.69140625,0.06594325602054596,-0.03752215049412655,-37.52215049412655
912,0.4609375,0.06858006864786148,-0.03771873843170681,-37.71873843170681
916,0.578125,0.06356349587440491,-0.03778381215660431,-37.78381215660431
920,0.6796875,0.0580110065639019,-0.037825334132108424,-37.82533413210842
924,0.59375,0.058330703526735306,-0.038073913634733,-38.073913634733
928,0.6953125,0.06343144178390503,-0.03830845324362997,-38.30845324362997
932,0.63671875,0.06895019859075546,-0.03828363296604209,-38.28363296604209
936,0.57421875,0.07038574665784836,-0.03871856117514483,-38.71856117514483
940,0.625,0.07040178030729294,-0.03886895682089886,-38.86895682089886
944,0.5390625,0.0622921921312809,-0.038935831755374295,-38.935831755374295
948,0.68359375,0.06005135923624039,-0.03912460745412005,-39.12460745412005
952,0.5546875,0.05964477360248566,-0.039342986862187956,-39.342986862187956
956,0.765625,0.06077703833580017,-0.03938316728793012,-39.38316728793012
960,0.5390625,0.06417565792798996,-0.03936459051849539,-39.36459051849539
964,0.85546875,0.06621412932872772,-0.039608633598028575,-39.608633598028575
968,0.74609375,0.05488350987434387,-0.03965433766799009,-39.65433766799009
972,0.66796875,0.05534794554114342,-0.039838007284224375,-39.838007284224375
976,0.65234375,0.06088900566101074,-0.03988608616477762,-39.88608616477762
980,0.7265625,0.04971417039632797,-0.04007641501697634,-40.07641501697634
984,0.625,0.0616440586745739,-0.04006358080281558,-40.06358080281558
988,0.75390625,0.06719447672367096,-0.04020835719339999,-40.20835719339999
992,0.59765625,0.07778064161539078,-0.0405370817275994,-40.5370817275994
996,0.8125,0.0726962611079216,-0.040606954282147,-40.606954282147
1000,0.71875,0.052071463316679,-0.04072242997134623,-40.72242997134623


==> plots/entropy-filtering-reward-entropy-full/data/numina-gemma-baseline.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change,cumulative_first_order_entropy_change_x1e3
0,0.07421875,0.1481153815984726,0.00015481422460084104,0.15481422460084104
4,0.12109375,0.19231866300106049,0.00010495599994442273,0.10495599994442273
8,0.19140625,0.1580629050731659,0.00030033253722194786,0.30033253722194786
12,0.140625,0.2026318460702896,0.00027211818041905644,0.27211818041905644
16,0.0703125,0.1626177728176117,0.00029406033928580655,0.29406033928580655
20,0.234375,0.18878726661205292,0.00020916192607955963,0.20916192607955963
24,0.21875,0.18518736958503723,0.0003022245992383432,0.3022245992383432
28,0.29296875,0.21077096462249756,0.0005903000551370496,0.5903000551370496
32,0.50390625,0.17041553556919098,0.0005506717236585246,0.5506717236585246
36,0.24609375,0.16360530257225037,0.00048210425882189156,0.48210425882189156
40,0.33203125,0.1774137318134308,0.0005634478642377871,0.5634478642377871
44,0.40625,0.16778671741485596,0.000629463540505526,0.629463540505526
48,0.2890625,0.18233069777488708,0.0008593769579050559,0.8593769579050559
52,0.32421875,0.20438623428344727,0.000866241000309742,0.866241000309742
56,0.32421875,0.23478180170059204,0.0007978677657405342,0.7978677657405342
60,0.33984375,0.1804550737142563,0.0009770927190828615,0.9770927190828615
64,0.26171875,0.21634258329868317,0.000970686831848866,0.970686831848866
68,0.40625,0.21931692957878113,0.0009052614704927464,0.9052614704927464
72,0.33203125,0.19283348321914673,0.0011716070742266993,1.1716070742266993
76,0.2890625,0.2020299732685089,0.0013655765333595582,1.3655765333595582
80,0.2890625,0.2264394760131836,0.001370241464471178,1.370241464471178
84,0.44140625,0.2223944067955017,0.0014225960818379235,1.4225960818379235
88,0.37890625,0.18519335985183716,0.001412423452094913,1.412423452094913
92,0.23828125,0.17223669588565826,0.0014287030501378695,1.4287030501378695
96,0.34375,0.24440898001194,0.0014546273935280851,1.4546273935280851
100,0.36328125,0.18535128235816956,0.0014885467285381537,1.4885467285381537
104,0.52734375,0.2172563225030899,0.00151621408265612,1.51621408265612
108,0.25,0.24096554517745972,0.0016541662308924288,1.6541662308924288
112,0.48046875,0.19405122101306915,0.0017238803210517517,1.7238803210517517
116,0.3359375,0.23940140008926392,0.0018807804674025874,1.8807804674025874
120,0.43359375,0.20567086338996887,0.002004085332899308,2.004085332899308
124,0.26953125,0.21357068419456482,0.0019714302295170683,1.9714302295170683
128,0.46875,0.19015832245349884,0.001874681830443592,1.874681830443592
132,0.34765625,0.18105213344097137,0.0020275587230713654,2.0275587230713654
136,0.30859375,0.19998008012771606,0.0023927684232063484,2.3927684232063484
140,0.4765625,0.18292947113513947,0.00258098286242614,2.58098286242614
144,0.39453125,0.19470609724521637,0.0024813092891662336,2.4813092891662336
148,0.375,0.19386759400367737,0.002461737185043944,2.461737185043944
152,0.4453125,0.19494760036468506,0.0025216676017265627,2.5216676017265627
156,0.27734375,0.27957943081855774,0.0026416479039284013,2.6416479039284013
160,0.38671875,0.22714439034461975,0.00264207717997067,2.64207717997067
164,0.45703125,0.20772981643676758,0.0025218702811997673,2.5218702811997673
168,0.4140625,0.2057007998228073,0.0029816073689943323,2.9816073689943323
172,0.359375,0.2829868495464325,0.003074263127231802,3.074263127231802
176,0.359375,0.25795480608940125,0.0030870845907173816,3.0870845907173816
180,0.375,0.22948594391345978,0.0030696151347200384,3.0696151347200384
184,0.34765625,0.32342514395713806,0.003322927348321514,3.322927348321514
188,0.55078125,0.2587324380874634,0.003448478478489392,3.448478478489392
192,0.328125,0.30091753602027893,0.003916238940732342,3.9162389407323417
196,0.34765625,0.3322538435459137,0.0040605636944377466,4.060563694437747
200,0.34765625,0.28324225544929504,0.004148044516327332,4.148044516327332
204,0.3359375,0.2999081015586853,0.003983539588844565,3.9835395888445646
208,0.5,0.25736305117607117,0.0038579921967567543,3.8579921967567543
212,0.40625,0.2843426764011383,0.0040581202646450265,4.0581202646450265
216,0.42578125,0.27476030588150024,0.00399845577813096,3.9984557781309604
220,0.22265625,0.36170464754104614,0.0038740971993576068,3.8740971993576068
224,0.3671875,0.3052125871181488,0.0038238971261108645,3.8238971261108645
228,0.4609375,0.2857360541820526,0.004056030909751485,4.056030909751485
232,0.36328125,0.31746751070022583,0.0040219213093593,4.0219213093593
236,0.45703125,0.35420429706573486,0.004044305000164172,4.044305000164172
240,0.34765625,0.3353584408760071,0.004341718297510511,4.341718297510511
244,0.36328125,0.36152350902557373,0.004286987513538065,4.286987513538065
248,0.4375,0.3007420003414154,0.0044962426215562346,4.4962426215562346
252,0.37890625,0.4443618059158325,0.004432173652801907,4.432173652801907
256,0.3515625,0.42769625782966614,0.004345471269189716,4.345471269189716
260,0.49609375,0.40870967507362366,0.004455878809622504,4.455878809622504
264,0.2109375,0.37317556142807007,0.00460157740367606,4.60157740367606
268,0.3203125,0.4164664149284363,0.004468053470802147,4.468053470802147
272,0.34765625,0.4193805754184723,0.0046954537124150875,4.6954537124150875
276,0.33203125,0.42203468084335327,0.00442382351859294,4.42382351859294
280,0.3046875,0.3999718725681305,0.0047382573808221196,4.73825738082212
284,0.36328125,0.4027596712112427,0.004996830724834922,4.996830724834922
288,0.3828125,0.4495880901813507,0.004865609560042117,4.865609560042117
292,0.3828125,0.3801853358745575,0.0049655071737646495,4.9655071737646495
296,0.37109375,0.4105880856513977,0.005039961458564335,5.039961458564335
300,0.4296875,0.379062294960022,0.005827438741150104,5.827438741150104
304,0.3671875,0.44805440306663513,0.005906544499723054,5.906544499723054
308,0.3359375,0.4518437385559082,0.006050714222553211,6.050714222553211
312,0.17578125,0.6258694529533386,0.0065965110883468014,6.596511088346801
316,0.4140625,0.5086916089057922,0.006580045217631891,6.580045217631891
320,0.41015625,0.4741775393486023,0.006543997809629332,6.543997809629332
324,0.40234375,0.5931523442268372,0.00643152876553188,6.43152876553188
328,0.28125,0.8094310760498047,0.006671693182923377,6.671693182923377
332,0.4921875,0.5145263075828552,0.007017068913583557,7.017068913583557
336,0.40625,0.5581117868423462,0.007534143171042729,7.534143171042729
340,0.41015625,0.482768714427948,0.007504867438925089,7.504867438925089
344,0.5390625,0.48730745911598206,0.007580524209018336,7.580524209018336
348,0.34765625,0.748665452003479,0.008011413006997259,8.011413006997259
352,0.37890625,0.9797077178955078,0.007732817722498453,7.732817722498453
356,0.44140625,1.3250021934509277,0.008344886733979706,8.344886733979706
360,0.296875,1.174251914024353,0.007604880319249219,7.604880319249219
364,0.27734375,3.1357028484344482,0.006938021171421838,6.938021171421838
368,0.23046875,3.7431986331939697,0.006246733459235543,6.246733459235543
372,0.26171875,4.605184078216553,0.005611404638145245,5.611404638145245
376,0.20703125,5.91247034072876,0.005316019829407992,5.316019829407992
380,0.2265625,6.2230048179626465,0.005737981334235087,5.737981334235087
384,0.16015625,7.12124490737915,0.005245037948682807,5.245037948682807
388,0.14453125,7.980291366577148,0.005317375692143855,5.317375692143855
392,0.07421875,8.89342975616455,0.0051729362965744485,5.1729362965744485
396,0.1171875,8.571810722351074,0.00564946115800069,5.64946115800069
400,0.109375,8.755746841430664,0.005293204781835925,5.293204781835925
404,0.109375,8.780558586120605,0.004847326262861884,4.847326262861884
408,0.12109375,9.266509056091309,0.004854456213664093,4.854456213664093
412,0.05859375,9.389215469360352,0.00470677092046401,4.70677092046401
416,0.11328125,9.188130378723145,0.004947657096707303,4.947657096707303
420,0.12109375,9.377543449401855,0.004973156383258015,4.973156383258015
424,0.10546875,9.422220230102539,0.004994856547895665,4.994856547895665
428,0.14453125,9.027153968811035,0.005053119838393627,5.053119838393627
432,0.07421875,8.997051239013672,0.00496956264031212,4.96956264031212
436,0.0390625,9.471144676208496,0.005096838852935548,5.096838852935548
440,0.05859375,9.422442436218262,0.0047882003343460156,4.7882003343460156
444,0.09375,9.249544143676758,0.004483307974894046,4.483307974894046
448,0.09375,8.092988967895508,0.004399271975231045,4.399271975231045
452,0.05078125,7.399126052856445,0.00448269772279275,4.48269772279275
456,0.0390625,7.250395774841309,0.004376755315902869,4.376755315902869
460,0.0625,7.287612438201904,0.004159799040635903,4.159799040635903
464,0.05078125,7.456421852111816,0.004038649983172604,4.038649983172604
468,0.12890625,8.382745742797852,0.004679122759071674,4.679122759071674
472,0.078125,10.169203758239746,0.004397721972296154,4.397721972296154
476,0.05859375,10.126832008361816,0.004235663581212634,4.235663581212634
480,0.02734375,11.40511703491211,0.004175177974971689,4.175177974971689
484,0.078125,11.48088264465332,0.004197704645392264,4.197704645392264
488,0.0390625,11.615259170532227,0.004076791272794367,4.076791272794367
492,0.08984375,11.613579750061035,0.00399807720931733,3.99807720931733
496,0.02734375,11.3291597366333,0.003986242865678946,3.986242865678946
500,0.0390625,11.549888610839844,0.003959584849397402,3.9595848493974017
504,0.0546875,11.583833694458008,0.003982417667742766,3.982417667742766
508,0.109375,11.664064407348633,0.003998580453298928,3.9985804532989278
512,0.078125,11.687906265258789,0.003953280927362357,3.953280927362357
516,0.04296875,11.826231956481934,0.00401672520118268,4.01672520118268
520,0.02734375,11.752290725708008,0.00401741578920678,4.01741578920678
524,0.0078125,11.828149795532227,0.004019689414064942,4.019689414064942
528,0.0234375,11.893359184265137,0.003952740616227857,3.9527406162278567
532,0.02734375,11.999069213867188,0.00387718213255539,3.87718213255539
536,0.03515625,11.980175018310547,0.0038655320309004537,3.8655320309004537
540,0.01171875,12.10622787475586,0.0038537339795112757,3.8537339795112757
544,0.015625,12.098456382751465,0.0038545401667562373,3.8545401667562373
548,0,12.100278854370117,0.0038545401667562373,3.8545401667562373
552,0.05078125,12.027549743652344,0.004058091224848681,4.058091224848681
556,0.03125,12.013684272766113,0.004011233960270033,4.011233960270033
560,0.0234375,12.03826904296875,0.00387815134881464,3.87815134881464
564,0.03125,11.995100021362305,0.0038424470381670517,3.8424470381670517
568,0.01171875,12.06251049041748,0.003784961792959507,3.784961792959507
572,0,12.12740707397461,0.003784961792959507,3.784961792959507
576,0.0078125,12.102469444274902,0.003796376126658174,3.796376126658174
580,0.01953125,12.056899070739746,0.003828466066821079,3.828466066821079
584,0,12.164189338684082,0.003828466066821079,3.828466066821079
588,0.01171875,12.148539543151855,0.0038094699800268472,3.8094699800268472
592,0,12.143081665039062,0.0038094699800268472,3.8094699800268472
596,0.01171875,12.123623847961426,0.003797600178543803,3.797600178543803
600,0,12.181373596191406,0.003797600178543803,3.797600178543803


==> plots/entropy-filtering-reward-entropy-full/data/numina-gemma-two-sided.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change,cumulative_first_order_entropy_change_x1e3
0,0.08203125,0.14545080065727234,0.00011771355616474466,0.11771355616474466
4,0.1015625,0.19240230321884155,0.0008127082181772494,0.8127082181772494
8,0.171875,0.1491345763206482,0.001989774527089594,1.989774527089594
12,0.171875,0.19418364763259888,0.0024267588101167803,2.4267588101167803
16,0.04296875,0.17201925814151764,0.002516372569033365,2.516372569033365
20,0.1796875,0.1944696009159088,0.0034979301194368873,3.4979301194368873
24,0.18359375,0.20778049528598785,0.005581603984950334,5.581603984950334
28,0.234375,0.21989122033119202,0.007500627563302942,7.500627563302942
32,0.39453125,0.2014034241437912,0.01156874099910965,11.56874099910965
36,0.17578125,0.20251114666461945,0.013628859732762066,13.628859732762066
40,0.27734375,0.2497721165418625,0.015982536538729164,15.982536538729164
44,0.39453125,0.24199646711349487,0.019665946617976715,19.665946617976715
48,0.21484375,0.3161700665950775,0.022360336702661243,22.360336702661243
52,0.30078125,0.41620373725891113,0.02811191420931891,28.11191420931891
56,0.2890625,0.5602140426635742,0.03405867894429093,34.05867894429093
60,0.2265625,0.7840404510498047,0.03934381324694414,39.34381324694414
64,0.171875,1.275364875793457,0.044189483321645184,44.189483321645184
68,0.18359375,2.035264015197754,0.05441724183816632,54.41724183816632
72,0.01953125,2.8236122131347656,0.05545865559832919,55.45865559832919
76,0.0234375,3.5426504611968994,0.05660806959275533,56.60806959275533
80,0,4.1136369705200195,0.05660806959275533,56.60806959275533
84,0,4.437305927276611,0.05660806959275533,56.60806959275533
88,0.00390625,4.634744644165039,0.05691043880887037,56.91043880887037
92,0.00390625,4.796952247619629,0.05712323276287634,57.12323276287634
96,0.0078125,4.892661094665527,0.05778982812165623,57.78982812165623
100,0.00390625,5.154162883758545,0.05796866627582631,57.96866627582631
104,0.00390625,5.300504684448242,0.05817450373109523,58.17450373109523
108,0,5.49471378326416,0.05817450373109523,58.17450373109523
112,0,5.630606174468994,0.05817450373109523,58.17450373109523
116,0,5.6711554527282715,0.05817450373109523,58.17450373109523
120,0,5.775866508483887,0.05817450373109523,58.17450373109523
124,0,5.796348571777344,0.05817450373109523,58.17450373109523
128,0,5.872781276702881,0.05817450373109523,58.17450373109523
132,0,5.895962715148926,0.05817450373109523,58.17450373109523
136,0.0078125,5.908084392547607,0.058722270363830376,58.722270363830376
140,0,6.057810306549072,0.058722270363830376,58.722270363830376
144,0,6.189589500427246,0.058722270363830376,58.722270363830376
148,0,6.229395866394043,0.058722270363830376,58.722270363830376
152,0,6.224350929260254,0.058722270363830376,58.722270363830376
156,0,6.229673862457275,0.058722270363830376,58.722270363830376
160,0,6.229442596435547,0.058722270363830376,58.722270363830376
164,0,6.244869232177734,0.058722270363830376,58.722270363830376
168,0,6.242332458496094,0.058722270363830376,58.722270363830376
172,0,6.2381415367126465,0.058722270363830376,58.722270363830376
176,0,6.229256629943848,0.058722270363830376,58.722270363830376
180,0,6.194484710693359,0.058722270363830376,58.722270363830376
184,0,6.238597393035889,0.058722270363830376,58.722270363830376
188,0,6.212646484375,0.058722270363830376,58.722270363830376
192,0,6.219005107879639,0.058722270363830376,58.722270363830376
196,0,6.211092472076416,0.058722270363830376,58.722270363830376
200,0,6.233363628387451,0.058722270363830376,58.722270363830376


==> plots/entropy-filtering-reward-entropy-full/data/numina-gemma-upper.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change,cumulative_first_order_entropy_change_x1e3
0,0.07421875,0.1545008420944214,-0.0002963869340533165,-0.2963869340533165
4,0.08203125,0.18801158666610718,-0.000957529254947076,-0.957529254947076
8,0.1328125,0.15252389013767242,-0.0014658039834785086,-1.4658039834785086
12,0.18359375,0.19000078737735748,-0.0017559695598947656,-1.7559695598947656
16,0.05859375,0.16484902799129486,-0.0023692112102082774,-2.3692112102082774
20,0.23046875,0.17055454850196838,-0.0029504152027755026,-2.9504152027755026
24,0.1875,0.17612658441066742,-0.003508558568768194,-3.508558568768194
28,0.24609375,0.1791156381368637,-0.004026052475381903,-4.026052475381903
32,0.4375,0.14952963590621948,-0.004444648413453933,-4.444648413453933
36,0.1875,0.14371274411678314,-0.004690268907282302,-4.690268907282302
40,0.25390625,0.146913543343544,-0.005279278945252486,-5.279278945252486
44,0.37109375,0.1405555009841919,-0.005853983732137635,-5.853983732137635
48,0.234375,0.1435401290655136,-0.00636468702315085,-6.36468702315085
52,0.27734375,0.1552252322435379,-0.007161789369533267,-7.161789369533267
56,0.29296875,0.1619148999452591,-0.007794751557085533,-7.794751557085533
60,0.29296875,0.1372770369052887,-0.007917284847806627,-7.917284847806627
64,0.2578125,0.15344089269638062,-0.008140381041343403,-8.140381041343403
68,0.41015625,0.15600751340389252,-0.008202297761371824,-8.202297761371824
72,0.328125,0.12602540850639343,-0.0089512718408713,-8.9512718408713
76,0.296875,0.14362947642803192,-0.00939852492906823,-9.39852492906823
80,0.30859375,0.15284818410873413,-0.009803630178979006,-9.803630178979006
84,0.37890625,0.14046190679073334,-0.009889754300914433,-9.889754300914433
88,0.38671875,0.12044822424650192,-0.010369574706217577,-10.369574706217577
92,0.25,0.11176932603120804,-0.011131314540463677,-11.131314540463677
96,0.27734375,0.13804589211940765,-0.012131889569431564,-12.131889569431564
100,0.40625,0.1082339733839035,-0.012693046981624434,-12.693046981624434
104,0.51171875,0.13481122255325317,-0.012639918377217896,-12.639918377217896
108,0.25,0.14071597158908844,-0.012808481538300498,-12.808481538300498
112,0.47265625,0.10518573224544525,-0.012890282524480767,-12.890282524480767
116,0.34765625,0.11963178962469101,-0.013631434336573989,-13.631434336573989
120,0.453125,0.10322939604520798,-0.013884789849313961,-13.884789849313961
124,0.29296875,0.10275454074144363,-0.014183745241197698,-14.183745241197698
128,0.47265625,0.09867797791957855,-0.014397246024358878,-14.397246024358878
132,0.33203125,0.08865410834550858,-0.014827200055606227,-14.827200055606227
136,0.33984375,0.09521695971488953,-0.01549345739968544,-15.49345739968544
140,0.46484375,0.08141516149044037,-0.01565056176113444,-15.65056176113444
144,0.40234375,0.09204613417387009,-0.015974619372457255,-15.974619372457255
148,0.39453125,0.08693913370370865,-0.016057854345234546,-16.057854345234546
152,0.40234375,0.07780786603689194,-0.016561279929334205,-16.561279929334205
156,0.26953125,0.10931235551834106,-0.017018266332513576,-17.018266332513576
160,0.36328125,0.08384956419467926,-0.017241678030359253,-17.241678030359253
164,0.47265625,0.08193966746330261,-0.017613459543099452,-17.613459543099452
168,0.4375,0.07688011974096298,-0.018057429747898368,-18.057429747898368
172,0.35546875,0.09398269653320312,-0.018190628831121103,-18.190628831121103
176,0.33984375,0.08283006399869919,-0.018495587159321758,-18.495587159321758
180,0.3984375,0.0873536616563797,-0.01864370716805297,-18.64370716805297
184,0.34765625,0.08961323648691177,-0.019078659359877292,-19.078659359877292
188,0.55078125,0.07986970990896225,-0.019493272525920702,-19.493272525920702
192,0.3125,0.09368019551038742,-0.019877428778386275,-19.877428778386275
196,0.3515625,0.0933520570397377,-0.020462867695727027,-20.462867695727027
200,0.34765625,0.07788713276386261,-0.020578668533886457,-20.578668533886457
204,0.34375,0.07940860092639923,-0.020932052896739606,-20.932052896739606
208,0.49609375,0.07577770948410034,-0.021260631227505655,-21.260631227505655
212,0.4140625,0.06622418016195297,-0.021466202844052873,-21.466202844052873
216,0.44921875,0.0791533887386322,-0.02189529416652647,-21.89529416652647
220,0.23828125,0.09325569123029709,-0.022221396946903837,-22.221396946903837
224,0.37109375,0.08171305805444717,-0.022498522264484677,-22.498522264484677
228,0.46484375,0.0772869735956192,-0.022617468268080643,-22.617468268080643
232,0.36328125,0.07780829071998596,-0.02307994300484495,-23.07994300484495
236,0.50390625,0.07521692663431168,-0.02315210951418578,-23.15210951418578
240,0.30078125,0.07596929371356964,-0.02354646657558135,-23.54646657558135
244,0.41015625,0.06410780549049377,-0.023623935827558284,-23.623935827558284
248,0.4140625,0.05943240597844124,-0.023770966698933194,-23.770966698933194
252,0.46875,0.07839459925889969,-0.024088691293954412,-24.08869129395441
256,0.34765625,0.0844414234161377,-0.024211831960926133,-24.211831960926133
260,0.49609375,0.06974416971206665,-0.02445826496845882,-24.45826496845882
264,0.18359375,0.07216115295886993,-0.025029783051778054,-25.029783051778054
268,0.3828125,0.06961078196763992,-0.025518372993602156,-25.518372993602156
272,0.38671875,0.075912244617939,-0.0255710466935426,-25.5710466935426
276,0.34375,0.07266858220100403,-0.02578897324774232,-25.78897324774232
280,0.328125,0.06553773581981659,-0.02596075041132906,-25.96075041132906
284,0.36328125,0.06791999936103821,-0.02613939591286396,-26.13939591286396
288,0.375,0.06995593756437302,-0.026326869798381836,-26.326869798381836
292,0.40625,0.061665069311857224,-0.026658030433296176,-26.658030433296176
296,0.37109375,0.061411574482917786,-0.026894327207472202,-26.8943272074722
300,0.44140625,0.05798976495862007,-0.026999031788889738,-26.999031788889738
304,0.375,0.06323540210723877,-0.027289165518865843,-27.289165518865843
308,0.3359375,0.0691206157207489,-0.027652234628519068,-27.652234628519068
312,0.19140625,0.06913837790489197,-0.02788716437798655,-27.88716437798655
316,0.39453125,0.06454788893461227,-0.027999917880848102,-27.999917880848102
320,0.3828125,0.053612153977155685,-0.028237699663932858,-28.237699663932858
324,0.375,0.05769340693950653,-0.02840258959990649,-28.40258959990649
328,0.3125,0.06570244580507278,-0.0285206502093871,-28.5206502093871
332,0.5,0.06889474391937256,-0.028712063183874648,-28.712063183874648
336,0.5,0.05457882210612297,-0.02885986569075527,-28.85986569075527
340,0.4375,0.056732989847660065,-0.028945709762702165,-28.945709762702165
344,0.51171875,0.055627334862947464,-0.029279591015445305,-29.279591015445305
348,0.37890625,0.06533420830965042,-0.02955591237932964,-29.55591237932964
352,0.41796875,0.05593805015087128,-0.02957594333991409,-29.57594333991409
356,0.51171875,0.07448425889015198,-0.0300315599667087,-30.0315599667087
360,0.38671875,0.055090125650167465,-0.03019775323281948,-30.19775323281948
364,0.3984375,0.07560448348522186,-0.03051328702026268,-30.51328702026268
368,0.36328125,0.0657278522849083,-0.030620189605876647,-30.620189605876647
372,0.36328125,0.06452026963233948,-0.030897527454037288,-30.897527454037288
376,0.4296875,0.05665087327361107,-0.03108548751000484,-31.08548751000484
380,0.46875,0.05688883736729622,-0.031097011446398426,-31.097011446398426
384,0.3984375,0.05609254911541939,-0.03146384370487709,-31.463843704877092
388,0.32421875,0.06084481626749039,-0.03159820409039327,-31.598204090393267
392,0.34765625,0.057692449539899826,-0.03185607096677501,-31.856070966775007
396,0.47265625,0.05418168008327484,-0.03194512896656221,-31.94512896656221
400,0.484375,0.05260266363620758,-0.032245098793886484,-32.245098793886484
404,0.34765625,0.06951092183589935,-0.03233739695044591,-32.33739695044591
408,0.4296875,0.06224944069981575,-0.03301003014833981,-33.01003014833981
412,0.43359375,0.0536990761756897,-0.032984478379965765,-32.984478379965765
416,0.34375,0.060754597187042236,-0.03304316283074371,-33.04316283074371
420,0.4453125,0.055717311799526215,-0.03307138839702617,-33.07138839702617
424,0.30859375,0.05542374029755592,-0.03321888539264961,-33.21888539264961
428,0.3984375,0.054247286170721054,-0.03339767766434676,-33.39767766434676
432,0.3671875,0.05409100651741028,-0.03349206677203398,-33.49206677203398
436,0.3046875,0.06350143253803253,-0.03359961077911322,-33.59961077911322
440,0.4765625,0.0567750409245491,-0.033812508861423396,-33.812508861423396
444,0.38671875,0.06350362300872803,-0.034037549747360174,-34.037549747360174
448,0.42578125,0.0598127618432045,-0.03446794327650338,-34.46794327650338
452,0.40234375,0.058542340993881226,-0.03456817692066494,-34.56817692066494
456,0.4296875,0.0591646283864975,-0.034569905318655,-34.569905318655
460,0.359375,0.05545405298471451,-0.0346058536277738,-34.6058536277738
464,0.3359375,0.05931491032242775,-0.03494368926656222,-34.94368926656222
468,0.34765625,0.06483353674411774,-0.03505672828837447,-35.05672828837447
472,0.44140625,0.05809309333562851,-0.03526433975000742,-35.26433975000742
476,0.50390625,0.056682392954826355,-0.0356496363837735,-35.6496363837735
480,0.34375,0.06220404431223869,-0.0356932853284988,-35.6932853284988
484,0.4140625,0.0575171560049057,-0.03582751293279074,-35.82751293279074
488,0.20703125,0.05484558269381523,-0.03605260613075956,-36.05260613075956
492,0.3984375,0.05940546840429306,-0.036287953603171275,-36.287953603171275
496,0.45703125,0.050296660512685776,-0.036197472000203845,-36.197472000203845
500,0.29296875,0.06109950691461563,-0.036526331737782414,-36.526331737782414
504,0.53125,0.05736721307039261,-0.036435033502080216,-36.435033502080216
508,0.5078125,0.056354980915784836,-0.03646077377184298,-36.46077377184298
512,0.42578125,0.06060803309082985,-0.0365345457497952,-36.5345457497952
516,0.46484375,0.06162850931286812,-0.03661050063247018,-36.61050063247018
520,0.48046875,0.05883854627609253,-0.036632009061158044,-36.632009061158044
524,0.4921875,0.058723099529743195,-0.036817077441675394,-36.817077441675394
528,0.49609375,0.058654285967350006,-0.03699268124464794,-36.99268124464794
532,0.34765625,0.06556866317987442,-0.03709711645999647,-37.09711645999647
536,0.3984375,0.05703536793589592,-0.03745255499035949,-37.45255499035949
540,0.34765625,0.05451836809515953,-0.037623825848136505,-37.623825848136505
544,0.5546875,0.05483148992061615,-0.03774011276062339,-37.74011276062339
548,0.33984375,0.050394922494888306,-0.03785885631913999,-37.85885631913999
552,0.3515625,0.05651479586958885,-0.03815328435226917,-38.15328435226917
556,0.296875,0.06484142690896988,-0.03839678245866196,-38.39678245866196
560,0.3828125,0.05430904030799866,-0.03843100046377401,-38.43100046377401
564,0.4453125,0.05864949896931648,-0.038391133897945906,-38.391133897945906
568,0.35546875,0.059031009674072266,-0.0385068725666855,-38.5068725666855
572,0.296875,0.053832538425922394,-0.03872841169429364,-38.72841169429364
576,0.390625,0.06156724691390991,-0.038934987901072304,-38.934987901072304
580,0.453125,0.05087671056389809,-0.03894188448568059,-38.94188448568059
584,0.3125,0.04774998873472214,-0.03918492918661798,-39.18492918661798
588,0.37109375,0.05525679141283035,-0.03938399947615778,-39.38399947615778
592,0.35546875,0.0506020151078701,-0.03943242431596161,-39.43242431596161
596,0.2890625,0.0639113187789917,-0.039619464562136386,-39.619464562136386
600,0.33984375,0.05607108399271965,-0.03990688523124675,-39.90688523124675


==> plots/entropy-filtering-reward-entropy-full/data/numina-qwen-baseline.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change,cumulative_first_order_entropy_change_x1e3
0,0.23828125,0.4153008759021759,0.0003277659848208714,0.3277659848208714
4,0.25390625,0.3932182788848877,-0.00013164471272375522,-0.13164471272375522
8,0.35546875,0.3469710350036621,-0.00021997501067971825,-0.21997501067971825
12,0.16015625,0.40661177039146423,-0.0003198169143274754,-0.3198169143274754
16,0.33984375,0.443539559841156,-1.3207847075591417e-05,-0.013207847075591417
20,0.33203125,0.46421104669570923,0.00016606789557727097,0.16606789557727097
24,0.27734375,0.4306621551513672,0.00023392994751247898,0.23392994751247898
28,0.3125,0.39160606265068054,-0.0002555967218427213,-0.2555967218427213
32,0.32421875,0.40336722135543823,-0.0005278533058685753,-0.5278533058685753
36,0.28515625,0.4327101409435272,-0.00033617644254491097,-0.33617644254491097
40,0.2890625,0.41115182638168335,-0.00041743634795921025,-0.41743634795921025
44,0.26171875,0.46528464555740356,-0.00024725188239926865,-0.24725188239926865
48,0.2109375,0.47149449586868286,-8.928068956493007e-05,-0.08928068956493007
52,0.34375,0.44962573051452637,0.00020587769205349105,0.20587769205349105
56,0.3671875,0.3926510512828827,0.0009731746801548979,0.9731746801548979
60,0.2421875,0.4295237064361572,0.000950087218882345,0.950087218882345
64,0.38671875,0.48855093121528625,0.00048222557211374806,0.48222557211374806
68,0.32421875,0.48267847299575806,0.0007960180320196741,0.7960180320196741
72,0.33203125,0.4425674080848694,0.0007271993966924128,0.7271993966924128
76,0.3203125,0.4499882459640503,0.0009908931759810002,0.9908931759810002
80,0.2109375,0.4787795841693878,0.0012967773951118033,1.2967773951118033
84,0.21484375,0.4857372045516968,0.0009779930980471363,0.9779930980471363
88,0.28125,0.4252130389213562,0.00037602275224912773,0.37602275224912773
92,0.39453125,0.4408545196056366,-0.00010244508243317796,-0.10244508243317796
96,0.33203125,0.5306650400161743,-0.00024090629662509855,-0.24090629662509855
100,0.3046875,0.4654436409473419,3.128965602172684e-07,0.0003128965602172684
104,0.37890625,0.4024628698825836,-0.0003701981556503142,-0.3701981556503142
108,0.4375,0.42770692706108093,-0.00014993273268260054,-0.14993273268260054
112,0.3046875,0.4703522026538849,-0.0001368264343852843,-0.1368264343852843
116,0.3515625,0.4519759714603424,-0.00030971045447358847,-0.30971045447358847
120,0.4765625,0.44163084030151367,0.00015581932387931374,0.15581932387931374
124,0.23828125,0.5462076663970947,-4.472299116287104e-05,-0.04472299116287104
128,0.296875,0.47113022208213806,8.956343430099878e-05,0.08956343430099878
132,0.421875,0.5208567380905151,0.0002582093949854425,0.2582093949854425
136,0.359375,0.48025038838386536,0.0005636473155732347,0.5636473155732347
140,0.3203125,0.5226267576217651,0.00064090732536215,0.64090732536215
144,0.37109375,0.5962163805961609,0.0008351220192821529,0.8351220192821529
148,0.41015625,0.5789321064949036,0.0015193036518326153,1.5193036518326153
152,0.421875,0.5601311922073364,0.001787405073912396,1.787405073912396
156,0.3671875,0.57173091173172,0.002764649160269528,2.764649160269528
160,0.3515625,0.7903429269790649,0.0033838032632615977,3.3838032632615977
164,0.328125,0.6932845711708069,0.003524090080361475,3.524090080361475
168,0.47265625,0.6905244588851929,0.004916093317035575,4.916093317035575
172,0.421875,0.7426587343215942,0.006386339220114223,6.386339220114223
176,0.43359375,0.7811892628669739,0.007053498199582009,7.053498199582009
180,0.58984375,0.7385404706001282,0.007136355795807958,7.136355795807958
184,0.3828125,0.8650939464569092,0.007330913345697354,7.330913345697354
188,0.3515625,1.1708598136901855,0.008840849559305752,8.840849559305752
192,0.28515625,1.2377712726593018,0.010152704641200216,10.152704641200216
196,0.29296875,1.404543399810791,0.01099895516279048,10.99895516279048
200,0.421875,1.688061237335205,0.012543334861334188,12.543334861334188
204,0.3125,1.8957363367080688,0.013925027885875352,13.925027885875352
208,0.2421875,2.6559581756591797,0.015342540571168684,15.342540571168684
212,0.1953125,3.2682862281799316,0.016677070718856157,16.677070718856157
216,0.1875,3.9159793853759766,0.017700173252364948,17.700173252364948
220,0.07421875,3.56581449508667,0.021487384443958035,21.487384443958035
224,0.13671875,4.8199687004089355,0.02394816282105694,23.94816282105694
228,0.19140625,5.142256736755371,0.024884508242735137,24.884508242735137
232,0.10546875,5.624509334564209,0.03737055659928501,37.37055659928501
236,0.1484375,6.994231700897217,0.049651566010084025,49.651566010084025
240,0.0703125,7.814996719360352,0.05374724407113263,53.74724407113263
244,0.0234375,9.053874969482422,0.05752721682881656,57.52721682881656
248,0.01171875,10.683427810668945,0.0575527170138912,57.5527170138912
252,0,11.070283889770508,0.0575527170138912,57.5527170138912
256,0.01953125,11.102744102478027,0.05768214488659851,57.68214488659851
260,0.00390625,11.179553031921387,0.057684659019201945,57.684659019201945
264,0,11.157455444335938,0.057684659019201945,57.684659019201945
268,0,11.098525047302246,0.057684659019201945,57.684659019201945
272,0,11.033730506896973,0.057684659019201945,57.684659019201945
276,0,10.99577522277832,0.057684659019201945,57.684659019201945
280,0,10.96208381652832,0.057684659019201945,57.684659019201945
284,0,10.94154167175293,0.057684659019201945,57.684659019201945
288,0,10.928231239318848,0.057684659019201945,57.684659019201945
292,0,10.911210060119629,0.057684659019201945,57.684659019201945
296,0,10.901480674743652,0.057684659019201945,57.684659019201945
300,0,10.90102481842041,0.057684659019201945,57.684659019201945
304,0,10.910297393798828,0.057684659019201945,57.684659019201945
308,0,10.921249389648438,0.057684659019201945,57.684659019201945
312,0,10.912535667419434,0.057684659019201945,57.684659019201945
316,0,10.90499210357666,0.057684659019201945,57.684659019201945
320,0,10.922469139099121,0.057684659019201945,57.684659019201945
324,0,10.934170722961426,0.057684659019201945,57.684659019201945
328,0,10.919205665588379,0.057684659019201945,57.684659019201945
332,0,10.91211223602295,0.057684659019201945,57.684659019201945
336,0,10.903871536254883,0.057684659019201945,57.684659019201945
340,0,10.896805763244629,0.057684659019201945,57.684659019201945
344,0,10.914383888244629,0.057684659019201945,57.684659019201945
348,0,10.910442352294922,0.057684659019201945,57.684659019201945
352,0,10.902769088745117,0.057684659019201945,57.684659019201945
356,0,10.892582893371582,0.057684659019201945,57.684659019201945
360,0,10.921194076538086,0.057684659019201945,57.684659019201945
364,0,10.916067123413086,0.057684659019201945,57.684659019201945
368,0,10.889145851135254,0.057684659019201945,57.684659019201945
372,0,10.909050941467285,0.057684659019201945,57.684659019201945
376,0,10.91742992401123,0.057684659019201945,57.684659019201945
380,0,10.93170166015625,0.057684659019201945,57.684659019201945
384,0,10.921333312988281,0.057684659019201945,57.684659019201945
388,0,10.912693977355957,0.057684659019201945,57.684659019201945
392,0,10.91204833984375,0.057684659019201945,57.684659019201945
396,0,10.903743743896484,0.057684659019201945,57.684659019201945
400,0,10.911985397338867,0.057684659019201945,57.684659019201945


==> plots/entropy-filtering-reward-entropy-full/data/numina-qwen-two-sided.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change,cumulative_first_order_entropy_change_x1e3
0,0.234375,0.422760546207428,0.003270954892059308,3.270954892059308
4,0.2421875,0.4073026776313782,0.0072855034793519735,7.2855034793519735
8,0.35546875,0.36210307478904724,0.013282651684392022,13.282651684392022
12,0.16015625,0.418424516916275,0.017597196019153216,17.597196019153216
16,0.34375,0.46910420060157776,0.02472175877829841,24.72175877829841
20,0.30078125,0.5735225081443787,0.02937310152816508,29.37310152816508
24,0.2734375,0.48986703157424927,0.03573735972628356,35.73735972628356
28,0.30859375,0.5114851593971252,0.04087052528853974,40.87052528853974
32,0.28515625,0.5679647326469421,0.04546550308583619,45.46550308583619
36,0.296875,0.6331571936607361,0.053876695302108146,53.876695302108146
40,0.296875,0.6429135799407959,0.05898141605001683,58.98141605001683
44,0.28125,0.8289209008216858,0.06896108882568797,68.96108882568797
48,0.24609375,0.923839271068573,0.07994238593613545,79.94238593613545
52,0.30859375,0.9809715151786804,0.08937651167883587,89.37651167883587
56,0.296875,1.0911624431610107,0.1048827379995032,104.8827379995032
60,0.17578125,1.4216140508651733,0.11264651098503009,112.64651098503009
64,0.33203125,1.8263112306594849,0.12324734023235351,123.24734023235351
68,0.24609375,2.2311019897460938,0.13788375992038482,137.88375992038482
72,0.18359375,2.5507309436798096,0.1553902675686345,155.3902675686345
76,0.125,3.237618923187256,0.17336311282718952,173.36311282718952
80,0.05859375,4.080979347229004,0.1841212947192048,184.1212947192048
84,0.08203125,4.750485420227051,0.19834538127264523,198.34538127264523
88,0.07421875,5.6473798751831055,0.2067620466850144,206.7620466850144
92,0.06640625,6.29027795791626,0.2149624929824654,214.9624929824654
96,0.046875,5.6567792892456055,0.22069390615882867,220.69390615882867
100,0.05859375,5.970921039581299,0.2313977932398643,231.3977932398643
104,0.015625,7.102997303009033,0.23480814224052438,234.80814224052438
108,0.015625,8.283324241638184,0.23618111607942183,236.18111607942183
112,0.00390625,8.943192481994629,0.23662014306722767,236.62014306722767
116,0,9.204109191894531,0.23662014306722767,236.62014306722767
120,0,8.882304191589355,0.23662014306722767,236.62014306722767
124,0,8.43716049194336,0.23662014306722767,236.62014306722767
128,0,8.281343460083008,0.23662014306722767,236.62014306722767
132,0,8.284019470214844,0.23662014306722767,236.62014306722767
136,0,8.153529167175293,0.23662014306722767,236.62014306722767
140,0,8.015216827392578,0.23662014306722767,236.62014306722767
144,0,8.18198013305664,0.23662014306722767,236.62014306722767
148,0,8.109909057617188,0.23662014306722767,236.62014306722767
152,0,8.06955337524414,0.23662014306722767,236.62014306722767
156,0,8.016581535339355,0.23662014306722767,236.62014306722767
160,0,8.070664405822754,0.23662014306722767,236.62014306722767
164,0,8.005022048950195,0.23662014306722767,236.62014306722767
168,0,8.130409240722656,0.23662014306722767,236.62014306722767
172,0,8.121383666992188,0.23662014306722767,236.62014306722767
176,0,7.965021133422852,0.23662014306722767,236.62014306722767
180,0,8.074736595153809,0.23662014306722767,236.62014306722767
184,0,8.073104858398438,0.23662014306722767,236.62014306722767
188,0,8.073065757751465,0.23662014306722767,236.62014306722767
192,0,8.0381498336792,0.23662014306722767,236.62014306722767
196,0,8.15668773651123,0.23662014306722767,236.62014306722767
200,0,8.130009651184082,0.23662014306722767,236.62014306722767
204,0,8.025045394897461,0.23662014306722767,236.62014306722767
208,0,8.120944023132324,0.23662014306722767,236.62014306722767
212,0,8.048041343688965,0.23662014306722767,236.62014306722767
216,0,8.122404098510742,0.23662014306722767,236.62014306722767
220,0,8.137978553771973,0.23662014306722767,236.62014306722767
224,0,8.020530700683594,0.23662014306722767,236.62014306722767
228,0,8.09370231628418,0.23662014306722767,236.62014306722767
232,0,8.081180572509766,0.23662014306722767,236.62014306722767
236,0,8.078145027160645,0.23662014306722767,236.62014306722767
240,0,8.065374374389648,0.23662014306722767,236.62014306722767
244,0,8.113532066345215,0.23662014306722767,236.62014306722767
248,0,8.073442459106445,0.23662014306722767,236.62014306722767
252,0,8.067168235778809,0.23662014306722767,236.62014306722767
256,0,8.037355422973633,0.23662014306722767,236.62014306722767
260,0,8.161155700683594,0.23662014306722767,236.62014306722767
264,0,8.066732406616211,0.23662014306722767,236.62014306722767
268,0,8.05014419555664,0.23662014306722767,236.62014306722767
272,0,7.982292652130127,0.23662014306722767,236.62014306722767
276,0,8.118752479553223,0.23662014306722767,236.62014306722767
280,0,8.111676216125488,0.23662014306722767,236.62014306722767
284,0,8.126739501953125,0.23662014306722767,236.62014306722767
288,0,8.158552169799805,0.23662014306722767,236.62014306722767
292,0,8.038166999816895,0.23662014306722767,236.62014306722767
296,0,8.04056167602539,0.23662014306722767,236.62014306722767
300,0,8.05616569519043,0.23662014306722767,236.62014306722767
304,0,8.048280715942383,0.23662014306722767,236.62014306722767
308,0,7.934798240661621,0.23662014306722767,236.62014306722767
312,0,8.076897621154785,0.23662014306722767,236.62014306722767
316,0,8.046277046203613,0.23662014306722767,236.62014306722767
320,0,8.012682914733887,0.23662014306722767,236.62014306722767
324,0,8.05792236328125,0.23662014306722767,236.62014306722767
328,0,8.088234901428223,0.23662014306722767,236.62014306722767
332,0,8.142446517944336,0.23662014306722767,236.62014306722767
336,0,8.099740028381348,0.23662014306722767,236.62014306722767
340,0,8.098910331726074,0.23662014306722767,236.62014306722767
344,0,8.02678394317627,0.23662014306722767,236.62014306722767
348,0,8.005724906921387,0.23662014306722767,236.62014306722767
352,0,8.082745552062988,0.23662014306722767,236.62014306722767
356,0,8.083114624023438,0.23662014306722767,236.62014306722767
360,0,7.958187580108643,0.23662014306722767,236.62014306722767
364,0,7.997027397155762,0.23662014306722767,236.62014306722767
368,0,8.03727912902832,0.23662014306722767,236.62014306722767
372,0,8.077311515808105,0.23662014306722767,236.62014306722767
376,0,8.123046875,0.23662014306722767,236.62014306722767
380,0,8.044207572937012,0.23662014306722767,236.62014306722767
384,0,8.145596504211426,0.23662014306722767,236.62014306722767
388,0,8.110678672790527,0.23662014306722767,236.62014306722767
392,0,8.168261528015137,0.23662014306722767,236.62014306722767
396,0,8.051213264465332,0.23662014306722767,236.62014306722767
400,0,8.055428504943848,0.23662014306722767,236.62014306722767


==> plots/entropy-filtering-reward-entropy-full/data/numina-qwen-upper.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change,cumulative_first_order_entropy_change_x1e3
0,0.21484375,0.4280548095703125,-0.003925870636635409,-3.925870636635409
4,0.30859375,0.3848778307437897,-0.006628324908547256,-6.628324908547256
8,0.3515625,0.36225876212120056,-0.010044503751259981,-10.044503751259981
12,0.17578125,0.4009571969509125,-0.013039439547469556,-13.039439547469556
16,0.328125,0.42912769317626953,-0.01647496798091197,-16.47496798091197
20,0.3359375,0.5450957417488098,-0.01907220601322024,-19.07220601322024
24,0.31640625,0.3905540406703949,-0.022703555513544416,-22.703555513544416
28,0.30078125,0.3524623215198517,-0.027420199947300716,-27.420199947300716
32,0.328125,0.3384323716163635,-0.030810637422575837,-30.810637422575837
36,0.3125,0.3582964241504669,-0.03394002646194849,-33.94002646194849
40,0.328125,0.3121514618396759,-0.036855904327467215,-36.855904327467215
44,0.375,0.3297151029109955,-0.04100352744876545,-41.00352744876545
48,0.25,0.3243257403373718,-0.04459490011311118,-44.59490011311118
52,0.34765625,0.29413360357284546,-0.04696051775158594,-46.96051775158594
56,0.359375,0.24158735573291779,-0.04945483079131918,-49.45483079131918
60,0.265625,0.23453161120414734,-0.051083635861573384,-51.083635861573384
64,0.41015625,0.22331765294075012,-0.05192689277748741,-51.92689277748741
68,0.3671875,0.23198670148849487,-0.05315851959369411,-53.15851959369411
72,0.3203125,0.20228496193885803,-0.055330873649495516,-55.330873649495516
76,0.37109375,0.19256694614887238,-0.056981940867672165,-56.981940867672165
80,0.28125,0.20091091096401215,-0.058307124966404444,-58.307124966404444
84,0.28125,0.18009206652641296,-0.05952100075472799,-59.52100075472799
88,0.33203125,0.15901395678520203,-0.060568632221276175,-60.568632221276175
92,0.45703125,0.1704665869474411,-0.06138046753514459,-61.38046753514459
96,0.32421875,0.16277146339416504,-0.06324959729923307,-63.24959729923307
100,0.328125,0.14141640067100525,-0.06397564038692849,-63.97564038692849
104,0.4453125,0.1352880895137787,-0.06497446941031626,-64.97446941031626
108,0.5078125,0.12319181859493256,-0.06574713099806218,-65.74713099806218
112,0.37109375,0.14066164195537567,-0.0667953126316263,-66.7953126316263
116,0.41015625,0.14437921345233917,-0.06776335327933225,-67.76335327933225
120,0.5546875,0.1310877650976181,-0.06820561457516305,-68.20561457516305
124,0.28125,0.14044296741485596,-0.06949215983092927,-69.49215983092927
128,0.40625,0.10538994520902634,-0.07036826492941373,-70.36826492941373
132,0.47265625,0.11822102218866348,-0.0715350673117996,-71.5350673117996
136,0.39453125,0.1063789501786232,-0.07182791985115955,-71.82791985115955
140,0.3828125,0.10878637433052063,-0.07266355792108925,-72.66355792108925
144,0.45703125,0.12538793683052063,-0.0736776605713203,-73.6776605713203
148,0.484375,0.10943757742643356,-0.0747104440075077,-74.7104440075077
152,0.50390625,0.10723672807216644,-0.0758787735489932,-75.8787735489932
156,0.43359375,0.10064353048801422,-0.07687428644712213,-76.87428644712213
160,0.42578125,0.1113894060254097,-0.07833206116541191,-78.33206116541191
164,0.41015625,0.09044330567121506,-0.0788132782965647,-78.8132782965647
168,0.546875,0.08823047578334808,-0.07925251140059686,-79.25251140059686
172,0.4921875,0.09471514821052551,-0.07981481362011777,-79.81481362011777
176,0.50390625,0.08241163939237595,-0.08010834659839361,-80.10834659839361
180,0.6484375,0.07588890194892883,-0.08055260815987708,-80.55260815987708
184,0.3671875,0.06896375119686127,-0.08100511678026123,-81.00511678026123
188,0.39453125,0.08388305455446243,-0.08173838097275166,-81.73838097275166
192,0.36328125,0.07218773663043976,-0.0823395400564948,-82.3395400564948
196,0.3828125,0.06186557933688164,-0.0827850244512831,-82.7850244512831
200,0.53125,0.06891980767250061,-0.0829100599180208,-82.9100599180208
204,0.39453125,0.08150815218687057,-0.0831728918526835,-83.1728918526835
208,0.43359375,0.06528138369321823,-0.08371456131871469,-83.71456131871469
212,0.265625,0.06540045887231827,-0.08413825603119562,-84.13825603119562
216,0.34765625,0.06494604796171188,-0.08490346103207003,-84.90346103207003
220,0.3828125,0.059640463441610336,-0.0853212490419537,-85.3212490419537
224,0.37890625,0.06097676232457161,-0.08563081161751995,-85.63081161751995
228,0.5703125,0.05619075521826744,-0.0859268472157595,-85.9268472157595
232,0.41796875,0.06645253300666809,-0.08611885377221995,-86.11885377221995
236,0.5,0.050719939172267914,-0.08639247995706967,-86.39247995706967
240,0.421875,0.059693265706300735,-0.08678609283738581,-86.78609283738581
244,0.4921875,0.05332402512431145,-0.08700247248079052,-87.00247248079052
248,0.40234375,0.050645556300878525,-0.08741868135764719,-87.41868135764719
252,0.3828125,0.06367228925228119,-0.08809505477462665,-88.09505477462665
256,0.62109375,0.04979781061410904,-0.0882996659585018,-88.2996659585018
260,0.51171875,0.07948525249958038,-0.08854330257084086,-88.54330257084086
264,0.50390625,0.04674850031733513,-0.08876122095905714,-88.76122095905714
268,0.51171875,0.052255090326070786,-0.08907466056355418,-89.07466056355418
272,0.5546875,0.0464341901242733,-0.08918717209900251,-89.18717209900251
276,0.5859375,0.04909694567322731,-0.08943025531590365,-89.43025531590365
280,0.2734375,0.055389076471328735,-0.08970789239970145,-89.70789239970145
284,0.52734375,0.0487324558198452,-0.0902608758960497,-90.2608758960497
288,0.5,0.04747519642114639,-0.09065007533514802,-90.65007533514802
292,0.515625,0.04260345548391342,-0.09096609237364817,-90.96609237364817
296,0.48046875,0.04244772344827652,-0.09128596789123833,-91.28596789123833
300,0.4375,0.042950768023729324,-0.0917330680600088,-91.7330680600088
304,0.46875,0.04130326583981514,-0.09183466802322471,-91.83466802322471
308,0.5078125,0.04426604136824608,-0.09218839707084214,-92.18839707084214
312,0.359375,0.0346117727458477,-0.09243883173196821,-92.43883173196821
316,0.453125,0.041441645473241806,-0.09257519109930001,-92.57519109930001
320,0.51171875,0.03624659404158592,-0.09266484499114824,-92.66484499114824
324,0.3515625,0.04026833176612854,-0.09288205648068981,-92.88205648068981
328,0.3984375,0.03776261582970619,-0.09302930071579851,-93.02930071579851
332,0.48046875,0.03871709480881691,-0.09319920324894326,-93.19920324894326
336,0.50390625,0.03707626089453697,-0.09345710559993847,-93.45710559993847
340,0.46484375,0.03905269503593445,-0.09368457059751734,-93.68457059751734
344,0.36328125,0.0363948680460453,-0.09404876028280285,-94.04876028280285
348,0.37109375,0.034983184188604355,-0.09421799982762025,-94.21799982762025
352,0.546875,0.03431243449449539,-0.09434911641857724,-94.34911641857724
356,0.58984375,0.03417513892054558,-0.0943916110045322,-94.3916110045322
360,0.3984375,0.03707996755838394,-0.09451217324726002,-94.51217324726002
364,0.34375,0.03267738223075867,-0.09472878769968673,-94.72878769968673
368,0.53515625,0.0310517530888319,-0.09487346626304571,-94.87346626304571
372,0.4140625,0.028108859434723854,-0.0950174428682331,-95.0174428682331
376,0.515625,0.030012695118784904,-0.09513069275130448,-95.13069275130448
380,0.359375,0.02922254428267479,-0.09519147118037807,-95.19147118037807
384,0.36328125,0.03347453102469444,-0.09535105054481363,-95.35105054481363
388,0.4140625,0.029743338003754616,-0.09566281776286445,-95.66281776286445
392,0.44921875,0.028063755482435226,-0.09587150713354475,-95.87150713354475
396,0.5,0.02995224855840206,-0.09607596322560852,-96.07596322560852
400,0.5390625,0.027194207534193993,-0.09631847846728903,-96.31847846728903


==> plots/entropy-filtering-reward-entropy-full/data/ott-qwen-baseline.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change,cumulative_first_order_entropy_change_x1e3
0,0.39237403869628906,1.0646939277648926,0.0008267295900168392,0.8267295900168392
4,0.324951708316803,1.0748627185821533,0.0003295729627588173,0.3295729627588173
8,0.31225043535232544,1.0134832859039307,0.0006293603919722557,0.6293603919722557
12,0.360850989818573,1.0117981433868408,0.0003460905745775733,0.3460905745775733
16,0.37569576501846313,1.0797605514526367,4.726284077705145e-05,0.04726284077705145
20,0.3208302855491638,1.061600923538208,0.0004909550232348181,0.4909550232348181
24,0.31561279296875,1.0998823642730713,0.0007207414756926767,0.7207414756926767
28,0.3176659941673279,1.0584146976470947,0.0013440330663350153,1.3440330663350153
32,0.36387938261032104,1.0486249923706055,0.002023397065020305,2.023397065020305
36,0.32862117886543274,1.0878605842590332,0.0024137443689333793,2.4137443689333793
40,0.3604326546192169,1.1025452613830566,0.0026388742341438842,2.6388742341438842
44,0.3447258472442627,1.0792468786239624,0.0030264151530303707,3.0264151530303707
48,0.32294178009033203,1.1081680059432983,0.002826669373519053,2.826669373519053
52,0.4208225607872009,1.0546371936798096,0.003129398099712688,3.129398099712688
56,0.41259127855300903,1.0702075958251953,0.0033005870352091904,3.3005870352091904
60,0.3699291944503784,1.1333566904067993,0.0033650302051420056,3.3650302051420056
64,0.35387223958969116,1.1090805530548096,0.0035517013246497697,3.5517013246497697
68,0.3837715685367584,1.1105921268463135,0.004976705459679209,4.976705459679209
72,0.3690429627895355,1.0884196758270264,0.005443747127106491,5.443747127106491
76,0.3363030254840851,1.2020527124404907,0.006102000425375564,6.102000425375564
80,0.40160244703292847,1.1279397010803223,0.006294404236843576,6.294404236843576
84,0.41415494680404663,1.1751799583435059,0.007474552876974627,7.474552876974627
88,0.3700183629989624,1.2220814228057861,0.007902587330892885,7.902587330892885
92,0.3845828175544739,1.253342628479004,0.008761937386328356,8.761937386328356
96,0.369049608707428,1.24257493019104,0.008613110772120791,8.613110772120791
100,0.4186912775039673,1.2571489810943604,0.009408592259280368,9.408592259280368
104,0.4188328981399536,1.2203824520111084,0.010930130535374616,10.930130535374616
108,0.4373495578765869,1.382109522819519,0.013908767498282515,13.908767498282515
112,0.4915763735771179,1.304909110069275,0.015365858107944774,15.365858107944774
116,0.4013465642929077,1.5067919492721558,0.015894848491125657,15.894848491125657
120,0.433180570602417,1.610403060913086,0.019339917782613014,19.339917782613014
124,0.4364354610443115,1.8289361000061035,0.02290209347287142,22.90209347287142
128,0.41600579023361206,1.9068564176559448,0.024163428869022674,24.163428869022674
132,0.43496811389923096,2.131917715072632,0.025273638995989778,25.273638995989778
136,0.40601229667663574,2.3882699012756348,0.03055970192845958,30.55970192845958
140,0.4575001895427704,2.9185516834259033,0.03489097844950262,34.89097844950262
144,0.4111274182796478,3.707207202911377,0.035789339970533796,35.789339970533796
148,0.37590959668159485,4.291808605194092,0.036619480035681384,36.619480035681384
152,0.34778136014938354,4.9731950759887695,0.03655112103385161,36.55112103385161
156,0.35965150594711304,4.981886863708496,0.032926252451118465,32.926252451118465
160,0.3917320966720581,5.323563575744629,0.033283878052514204,33.283878052514204
164,0.33300352096557617,5.212982654571533,0.03329303975621567,33.29303975621567
168,0.3357049822807312,5.490886211395264,0.03352668873273412,33.52668873273412
172,0.3538561463356018,5.938361644744873,0.03724587619453157,37.24587619453157
176,0.2987273037433624,6.396222114562988,0.03999409845394464,39.99409845394464
180,0.2544642686843872,7.896482944488525,0.04258521013357974,42.58521013357974
184,0.22461262345314026,8.561240196228027,0.04712603846364427,47.12603846364427
188,0.09611807018518448,9.614767074584961,0.04856472571407888,48.56472571407888
192,0.05714142695069313,9.991504669189453,0.05019245752483581,50.19245752483581
196,0.012469951994717121,10.935553550720215,0.04994991182204611,49.94991182204611
200,0.015474759042263031,11.064399719238281,0.049782283898459845,49.782283898459845
204,0.018479567021131516,11.083775520324707,0.049495381956764284,49.495381956764284
208,0.01857972890138626,10.968355178833008,0.04911090788473427,49.11090788473427
212,0.0049579329788684845,10.696929931640625,0.04903591250714623,49.03591250714623
216,0.007061298470944166,10.875434875488281,0.04882498849182593,48.82498849182593
220,0.0049579329788684845,11.253277778625488,0.04868562861870007,48.68562861870007
224,0.013822115957736969,11.249724388122559,0.04845458493767385,48.45458493767385
228,0.029847757890820503,11.098164558410645,0.04777427697548298,47.77427697548298
232,0.05976228415966034,10.900537490844727,0.048410654028083755,48.410654028083755
236,0.08394145220518112,10.93303394317627,0.04727125341565319,47.27125341565319
240,0.08536515384912491,11.158378601074219,0.04529844602862365,45.29844602862365
244,0.06039663776755333,11.174510955810547,0.04182246046660243,41.82246046660243
248,0.029246794059872627,10.073269844055176,0.029660943375621862,29.660943375621862
252,0.0657552033662796,10.322065353393555,0.0335887938521191,33.5887938521191
256,0.21043668687343597,8.518119812011719,0.03182529245263144,31.825292452631437
260,0.22498378157615662,10.464681625366211,0.027837241416421854,27.837241416421854
264,0.020132210105657578,11.444096565246582,0.027501320137916174,27.501320137916174
268,0,11.59316349029541,0.027501320137916174,27.501320137916174
272,0,11.615802764892578,0.027501320137916174,27.501320137916174
276,0,11.636307716369629,0.027501320137916174,27.501320137916174
280,0,11.641395568847656,0.027501320137916174,27.501320137916174
284,0,11.643084526062012,0.027501320137916174,27.501320137916174
288,0,11.648550987243652,0.027501320137916174,27.501320137916174
292,0,11.651263236999512,0.027501320137916174,27.501320137916174
296,0,11.642745018005371,0.027501320137916174,27.501320137916174
300,0,11.650115966796875,0.027501320137916174,27.501320137916174
304,0,11.644978523254395,0.027501320137916174,27.501320137916174
308,0,11.647843360900879,0.027501320137916174,27.501320137916174
312,0,11.653264999389648,0.027501320137916174,27.501320137916174
316,0,11.650788307189941,0.027501320137916174,27.501320137916174
320,0,11.642657279968262,0.027501320137916174,27.501320137916174
324,0,11.652680397033691,0.027501320137916174,27.501320137916174
328,0,11.652337074279785,0.027501320137916174,27.501320137916174
332,0,11.645261764526367,0.027501320137916174,27.501320137916174
336,0,11.641939163208008,0.027501320137916174,27.501320137916174
340,0,11.655651092529297,0.027501320137916174,27.501320137916174
344,0,11.636581420898438,0.027501320137916174,27.501320137916174
348,0,11.6435546875,0.027501320137916174,27.501320137916174
352,0,11.65064811706543,0.027501320137916174,27.501320137916174
356,0,11.648225784301758,0.027501320137916174,27.501320137916174
360,0,11.644238471984863,0.027501320137916174,27.501320137916174
364,0,11.65507984161377,0.027501320137916174,27.501320137916174
368,0,11.650754928588867,0.027501320137916174,27.501320137916174
372,0,11.649051666259766,0.027501320137916174,27.501320137916174
376,0,11.65269947052002,0.027501320137916174,27.501320137916174
380,0,11.64484977722168,0.027501320137916174,27.501320137916174
384,0,11.645548820495605,0.027501320137916174,27.501320137916174
388,0,11.652108192443848,0.027501320137916174,27.501320137916174
392,0,11.649240493774414,0.027501320137916174,27.501320137916174
396,0,11.654597282409668,0.027501320137916174,27.501320137916174
400,0,11.646309852600098,0.027501320137916174,27.501320137916174


==> plots/entropy-filtering-reward-entropy-full/data/ott-qwen-two-sided.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change,cumulative_first_order_entropy_change_x1e3
0,0.3915993571281433,1.0406773090362549,-0.0011286749625796233,-1.1286749625796233
4,0.3019968867301941,1.0792455673217773,-0.0003239116787305818,-0.3239116787305818
8,0.30824965238571167,1.0204081535339355,-0.0007758162667066415,-0.7758162667066415
12,0.37818339467048645,1.0225754976272583,-0.0009002015363321902,-0.9002015363321902
16,0.3995107412338257,1.0222222805023193,-0.0005169698538409762,-0.5169698538409762
20,0.3322775065898895,1.0681109428405762,-0.0014167495097083815,-1.4167495097083815
24,0.2924523651599884,1.0839385986328125,-0.001700109422884566,-1.700109422884566
28,0.3371862769126892,1.0101685523986816,-0.0013108744888370438,-1.3108744888370438
32,0.3503023386001587,1.0498239994049072,-0.001641380858039554,-1.641380858039554
36,0.3098418712615967,0.9973440170288086,-0.0016679649300925803,-1.6679649300925803
40,0.3684176504611969,1.065393328666687,-0.0007776328868196458,-0.7776328868196458
44,0.3311513662338257,1.0273644924163818,-0.0005116960421354122,-0.5116960421354122
48,0.33397138118743896,1.0597268342971802,0.0006775908201639425,0.6775908201639425
52,0.3851886987686157,1.0427942276000977,0.0008699766315238833,0.8699766315238833
56,0.41448310017585754,0.9988614320755005,0.0016463355056863804,1.6463355056863804
60,0.34136253595352173,1.0586891174316406,0.00195919059498717,1.9591905949871702
64,0.3624025583267212,1.0488941669464111,0.0017817476570618496,1.7817476570618496
68,0.40193501114845276,1.0172170400619507,0.0020452821517684683,2.0452821517684683
72,0.34156957268714905,1.0213432312011719,0.0021846095797348752,2.1846095797348752
76,0.3615947961807251,1.104686975479126,0.002669337926245574,2.669337926245574
80,0.3771250247955322,1.075015664100647,0.0028415430894840332,2.8415430894840332
84,0.41095227003097534,1.117048740386963,0.005542455284408887,5.542455284408887
88,0.3627643287181854,1.1368341445922852,0.005021671004054595,5.021671004054595
92,0.3834201395511627,1.1807544231414795,0.005625098170969678,5.625098170969678
96,0.3829599618911743,1.1266891956329346,0.005974174947897537,5.974174947897537
100,0.4278099536895752,1.1689817905426025,0.0074111016756676085,7.4111016756676085
104,0.3866225779056549,1.1238410472869873,0.00945493985269541,9.45493985269541
108,0.43697547912597656,1.2275617122650146,0.010400470953122798,10.400470953122799
112,0.49659618735313416,1.2104674577713013,0.01098127757234868,10.98127757234868
116,0.40666115283966064,1.3658777475357056,0.01319002730105756,13.190027301057562
120,0.4362199306488037,1.5306662321090698,0.01680281353697699,16.80281353697699
124,0.4292633831501007,1.7754616737365723,0.020864864563698737,20.864864563698738
128,0.4116028845310211,1.9620689153671265,0.02199707172481913,21.99707172481913
132,0.40201032161712646,2.327824592590332,0.026473173672080796,26.473173672080797
136,0.4160022437572479,2.801362991333008,0.03266510616648366,32.66510616648366
140,0.4156975746154785,3.958768367767334,0.03788263484167265,37.88263484167265
144,0.36798304319381714,5.318191051483154,0.042709208620373196,42.7092086203732
148,0.2925785779953003,6.42333984375,0.04647287390590582,46.47287390590582
152,0.21942105889320374,7.686134338378906,0.05531920240624577,55.31920240624577
156,0.1148776113986969,8.627825736999512,0.0581561699809402,58.1561699809402
160,0.04648866876959801,9.430734634399414,0.05885299929109811,58.85299929109811
164,0.010808201506733894,9.6012544631958,0.05875390495733546,58.75390495733546
168,0.009465144015848637,9.233333587646484,0.059950613423517374,59.950613423517375
172,0.0026208600029349327,8.497363090515137,0.0601027455949964,60.1027455949964
176,0.0015024038730189204,8.406834602355957,0.060434581408991384,60.434581408991384
180,0.008374938741326332,9.008506774902344,0.06134827342756244,61.34827342756244
184,0.005542200990021229,9.548258781433105,0.061911123805394985,61.911123805394986
188,0.003004807746037841,10.423796653747559,0.06221477463369529,62.21477463369529
192,0,10.923101425170898,0.06221477463369529,62.21477463369529
196,0,11.067914009094238,0.06221477463369529,62.21477463369529
200,0,11.117569923400879,0.06221477463369529,62.21477463369529
204,0,11.143799781799316,0.06221477463369529,62.21477463369529
208,0,11.161309242248535,0.06221477463369529,62.21477463369529
212,0,11.185624122619629,0.06221477463369529,62.21477463369529
216,0,11.178422927856445,0.06221477463369529,62.21477463369529
220,0,11.17761516571045,0.06221477463369529,62.21477463369529
224,0,11.186922073364258,0.06221477463369529,62.21477463369529
228,0,11.184810638427734,0.06221477463369529,62.21477463369529
232,0,11.204407691955566,0.06221477463369529,62.21477463369529
236,0,11.187721252441406,0.06221477463369529,62.21477463369529
240,0,11.178544044494629,0.06221477463369529,62.21477463369529
244,0,11.194380760192871,0.06221477463369529,62.21477463369529
248,0,11.192408561706543,0.06221477463369529,62.21477463369529
252,0,11.21110725402832,0.06221477463369529,62.21477463369529
256,0,11.201115608215332,0.06221477463369529,62.21477463369529
260,0,11.201621055603027,0.06221477463369529,62.21477463369529
264,0,11.189422607421875,0.06221477463369529,62.21477463369529
268,0,11.19587230682373,0.06221477463369529,62.21477463369529
272,0,11.191631317138672,0.06221477463369529,62.21477463369529
276,0,11.192387580871582,0.06221477463369529,62.21477463369529
280,0,11.184175491333008,0.06221477463369529,62.21477463369529
284,0,11.198897361755371,0.06221477463369529,62.21477463369529
288,0,11.195391654968262,0.06221477463369529,62.21477463369529
292,0,11.206535339355469,0.06221477463369529,62.21477463369529
296,0,11.179550170898438,0.06221477463369529,62.21477463369529
300,0,11.201745986938477,0.06221477463369529,62.21477463369529
304,0,11.19316291809082,0.06221477463369529,62.21477463369529
308,0,11.199126243591309,0.06221477463369529,62.21477463369529
312,0,11.199546813964844,0.06221477463369529,62.21477463369529
316,0,11.20085620880127,0.06221477463369529,62.21477463369529
320,0,11.189238548278809,0.06221477463369529,62.21477463369529
324,0,11.199355125427246,0.06221477463369529,62.21477463369529
328,0,11.204904556274414,0.06221477463369529,62.21477463369529
332,0,11.203857421875,0.06221477463369529,62.21477463369529
336,0,11.195396423339844,0.06221477463369529,62.21477463369529
340,0,11.192428588867188,0.06221477463369529,62.21477463369529
344,0,11.188394546508789,0.06221477463369529,62.21477463369529
348,0,11.186931610107422,0.06221477463369529,62.21477463369529
352,0,11.18327808380127,0.06221477463369529,62.21477463369529
356,0,11.207779884338379,0.06221477463369529,62.21477463369529
360,0,11.201436042785645,0.06221477463369529,62.21477463369529
364,0,11.191497802734375,0.06221477463369529,62.21477463369529
368,0,11.196637153625488,0.06221477463369529,62.21477463369529
372,0,11.192745208740234,0.06221477463369529,62.21477463369529
376,0,11.198497772216797,0.06221477463369529,62.21477463369529
380,0,11.193406105041504,0.06221477463369529,62.21477463369529
384,0,11.203490257263184,0.06221477463369529,62.21477463369529
388,0,11.173014640808105,0.06221477463369529,62.21477463369529
392,0,11.202067375183105,0.06221477463369529,62.21477463369529
396,0,11.200003623962402,0.06221477463369529,62.21477463369529
400,0,11.214937210083008,0.06221477463369529,62.21477463369529


==> plots/entropy-filtering-reward-entropy-full/data/ott-qwen-upper.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change,cumulative_first_order_entropy_change_x1e3
0,0.37977951765060425,1.0637837648391724,-0.013538476505960517,-13.538476505960517
4,0.3084372282028198,1.0628793239593506,-0.025908022274972353,-25.908022274972353
8,0.3087112307548523,0.9898681640625,-0.036647867998159,-36.647867998159
12,0.3782408833503723,0.9963898062705994,-0.054114971654900756,-54.11497165490076
16,0.35636812448501587,0.9830983281135559,-0.06556941140139472,-65.56941140139472
20,0.34068119525909424,0.963620126247406,-0.07571427893861582,-75.71427893861582
24,0.3038179874420166,0.9239708781242371,-0.08491223240777046,-84.91223240777046
28,0.3493402600288391,0.8367597460746765,-0.09337329322415222,-93.37329322415222
32,0.3886539340019226,0.8148776888847351,-0.10422515327201687,-104.22515327201687
36,0.3462594151496887,0.7628421187400818,-0.11402421868513235,-114.02421868513235
40,0.3798888921737671,0.7262621521949768,-0.12521290243683714,-125.21290243683714
44,0.3838801383972168,0.6522597670555115,-0.13401275707520588,-134.01275707520588
48,0.3854101896286011,0.5931431651115417,-0.14338339898512542,-143.3833989851254
52,0.4296589195728302,0.5412867069244385,-0.15229350897027727,-152.29350897027726
56,0.45030665397644043,0.47759339213371277,-0.15996263769659747,-159.96263769659745
60,0.36595457792282104,0.4350937306880951,-0.16515393285751712,-165.1539328575171
64,0.3779650330543518,0.38589438796043396,-0.16962491912838784,-169.62491912838783
68,0.47141969203948975,0.3380362391471863,-0.17462999003854263,-174.62999003854262
72,0.38462674617767334,0.31420043110847473,-0.179037268182753,-179.037268182753
76,0.3882100582122803,0.3107459545135498,-0.18194591579161523,-181.94591579161522
80,0.44129011034965515,0.24166779220104218,-0.1850203568840878,-185.0203568840878
84,0.4251076579093933,0.23383697867393494,-0.1872115370456302,-187.2115370456302
88,0.3465680181980133,0.21481028199195862,-0.18980365245657138,-189.80365245657137
92,0.4247664213180542,0.201512411236763,-0.1922389362574708,-192.23893625747078
96,0.40649065375328064,0.18635180592536926,-0.19506712969907225,-195.06712969907224
100,0.46091052889823914,0.16370472311973572,-0.19814095726361414,-198.14095726361413
104,0.40129536390304565,0.15950597822666168,-0.19950510698664337,-199.50510698664337
108,0.3677690923213959,0.14149923622608185,-0.20116667949991074,-201.16667949991074
112,0.5270015001296997,0.14699631929397583,-0.20355800643358668,-203.55800643358668
116,0.42860013246536255,0.14139683544635773,-0.2054335857816567,-205.43358578165672
120,0.416721373796463,0.1266198307275772,-0.20746258751192626,-207.46258751192624
124,0.4758470356464386,0.13401779532432556,-0.20862207825922097,-208.62207825922096
128,0.3965710997581482,0.13007518649101257,-0.20962393517549982,-209.6239351754998
132,0.4147024154663086,0.12544426321983337,-0.2108597489875037,-210.8597489875037
136,0.4217835068702698,0.12465323507785797,-0.2119962176665271,-211.9962176665271
140,0.46009185910224915,0.11629029363393784,-0.2133763782821947,-213.37637828219468
144,0.4068866968154907,0.12381456792354584,-0.21450419983831948,-214.50419983831947
148,0.3872041702270508,0.12624920904636383,-0.21617212152364607,-216.17212152364607
152,0.37779873609542847,0.11858877539634705,-0.21757220830779067,-217.57220830779067
156,0.42150914669036865,0.11489755660295486,-0.2189085002654827,-218.9085002654827
160,0.48886510729789734,0.10123356431722641,-0.22071344463979647,-220.71344463979648
164,0.43903636932373047,0.0979846864938736,-0.22233181819150927,-222.33181819150926
168,0.507895827293396,0.10098570585250854,-0.22310081267167048,-223.10081267167047
172,0.43384891748428345,0.0980958342552185,-0.22359696622816605,-223.59696622816605
176,0.48138466477394104,0.10351559519767761,-0.224834863106103,-224.834863106103
180,0.4656231999397278,0.09924909472465515,-0.22611014726487566,-226.11014726487565
184,0.4988739490509033,0.09409451484680176,-0.22714452275890507,-227.14452275890505
188,0.4349530339241028,0.09646423161029816,-0.22832001041425753,-228.32001041425752
192,0.48210904002189636,0.10001130402088165,-0.22917134543665396,-229.17134543665395
196,0.4580303430557251,0.10381581634283066,-0.23023260545642144,-230.23260545642142
200,0.5350328087806702,0.09290667623281479,-0.23139337697982176,-231.39337697982177
204,0.40343260765075684,0.08534014970064163,-0.23215854560677363,-232.15854560677363
208,0.5033964514732361,0.08085215091705322,-0.23314106724198558,-233.14106724198558
212,0.4546586275100708,0.06658728420734406,-0.233871966732623,-233.871966732623
216,0.43805408477783203,0.07297582924365997,-0.23463244582233456,-234.63244582233455
220,0.42106354236602783,0.07387350499629974,-0.23532696220543636,-235.32696220543636
224,0.4859808683395386,0.0757620632648468,-0.23616050245321185,-236.16050245321185
228,0.5115891695022583,0.07116547971963882,-0.23675773039684112,-236.7577303968411
232,0.5546548962593079,0.07784291356801987,-0.23754169231191335,-237.54169231191335
236,0.5010846853256226,0.07506795227527618,-0.2382554939776269,-238.2554939776269
240,0.44614022970199585,0.06950344890356064,-0.23877893821890828,-238.77893821890828
244,0.41947507858276367,0.07114074379205704,-0.23972205742756492,-239.72205742756492
248,0.4925411343574524,0.0712324008345604,-0.24067219036964316,-240.67219036964315
252,0.4661114513874054,0.06685082614421844,-0.24133607951219327,-241.33607951219327
256,0.44582757353782654,0.06531025469303131,-0.2422942167159925,-242.2942167159925
260,0.42352545261383057,0.06279796361923218,-0.24315906051041525,-243.15906051041526
264,0.4727235436439514,0.06257565319538116,-0.2437107734664914,-243.7107734664914
268,0.4702428877353668,0.06288275122642517,-0.24416786784608435,-244.16786784608436
272,0.45555129647254944,0.05695820972323418,-0.24498803741568187,-244.98803741568187
276,0.5012141466140747,0.06095030903816223,-0.24525257513067933,-245.25257513067933
280,0.46507886052131653,0.06036452203989029,-0.2457723929877207,-245.77239298772068
284,0.5091363787651062,0.06213899329304695,-0.24650558473414952,-246.50558473414952
288,0.5000783801078796,0.058152247220277786,-0.24717438608033282,-247.17438608033282
292,0.4028193950653076,0.05662818253040314,-0.2478828192704685,-247.8828192704685
296,0.4633195102214813,0.053224410861730576,-0.24823074486775765,-248.23074486775764
300,0.401416152715683,0.056655436754226685,-0.2484537467171104,-248.4537467171104
304,0.4857035279273987,0.05268338695168495,-0.24888015307708455,-248.88015307708454
308,0.4494702219963074,0.05169465392827988,-0.24936838668159877,-249.36838668159876
312,0.4676653742790222,0.05494889244437218,-0.2499585163449729,-249.9585163449729
316,0.4804277718067169,0.05003690347075462,-0.2503324926845685,-250.33249268456848
320,0.4909283220767975,0.051341768354177475,-0.251060866381541,-251.06086638154102
324,0.4383755326271057,0.04759514331817627,-0.25161194480001425,-251.61194480001424
328,0.6066063642501831,0.047635968774557114,-0.2523161910838989,-252.3161910838989
332,0.4488708972930908,0.05441023409366608,-0.2526687469040083,-252.66874690400832
336,0.5143328905105591,0.05133957415819168,-0.2534741583340092,-253.47415833400922
340,0.4544016718864441,0.0525478832423687,-0.25410336045491944,-254.10336045491943
344,0.5265520811080933,0.05170825123786926,-0.2544631675095963,-254.4631675095963
348,0.515915036201477,0.047102704644203186,-0.25502963179954685,-255.02963179954685
352,0.5129178166389465,0.04498054459691048,-0.25554291886494207,-255.54291886494207
356,0.502253532409668,0.050661105662584305,-0.2559386426397716,-255.93864263977161
360,0.45434409379959106,0.04469560831785202,-0.2566079280068636,-256.60792800686363
364,0.4604912996292114,0.0433427058160305,-0.25696435430727727,-256.9643543072773
368,0.4236486554145813,0.04667852073907852,-0.2575208242753084,-257.5208242753084
372,0.4758022129535675,0.04797054082155228,-0.2580145868097321,-258.0145868097321
376,0.5115498900413513,0.044407639652490616,-0.25822109666948956,-258.22109666948955
380,0.5438425540924072,0.04408508166670799,-0.25871937749790286,-258.7193774979029
384,0.5250498056411743,0.04325440153479576,-0.25889451615686676,-258.89451615686676
388,0.5305888652801514,0.04506600648164749,-0.25906268898684504,-259.06268898684505
392,0.4543435275554657,0.042881593108177185,-0.2592077919259528,-259.2077919259528
396,0.49578893184661865,0.04876988008618355,-0.25980473997724696,-259.804739977247
400,0.5137948989868164,0.0457925871014595,-0.2602146871652473,-260.2146871652473


==> plots/entropy-filtering-reward-entropy/data/math-gemma-baseline.csv <==
gradient_step,reward,entropy
0,0.28515625,0.14042846858501434
4,0.41796875,0.11377623677253723
8,0.20703125,0.1208820790052414
12,0.328125,0.12491557002067566
16,0.375,0.14185450971126556
20,0.37109375,0.14069285988807678
24,0.38671875,0.13942217826843262
28,0.3125,0.13299556076526642
32,0.46484375,0.14216449856758118
36,0.51953125,0.16175788640975952
40,0.2265625,0.1624375879764557
44,0.36328125,0.15220056474208832
48,0.5703125,0.13616281747817993
52,0.41015625,0.15022559463977814
56,0.484375,0.13346228003501892
60,0.3671875,0.17114996910095215
64,0.3984375,0.1727066934108734
68,0.4140625,0.1652439385652542
72,0.48046875,0.13997890055179596
76,0.40625,0.13598431646823883
80,0.4140625,0.15120777487754822
84,0.3984375,0.17373380064964294
88,0.41015625,0.14985910058021545
92,0.61328125,0.125809907913208
96,0.359375,0.1636023223400116
100,0.42578125,0.19062921404838562
104,0.38671875,0.15247441828250885
108,0.39453125,0.1562737673521042
112,0.48828125,0.1527656614780426
116,0.49609375,0.1519659161567688
120,0.50390625,0.1534850001335144
124,0.34765625,0.16609983146190643
128,0.390625,0.19438454508781433
132,0.60546875,0.16106359660625458
136,0.58203125,0.17920181155204773
140,0.5703125,0.17893287539482117
144,0.32421875,0.19696548581123352
148,0.4453125,0.1899760365486145
152,0.546875,0.14524976909160614
156,0.51171875,0.19122016429901123
160,0.5625,0.1782037317752838
164,0.53515625,0.17846417427062988
168,0.52734375,0.15898644924163818
172,0.453125,0.16511909663677216
176,0.421875,0.15891261398792267
180,0.62890625,0.21483983099460602
184,0.55078125,0.19351692497730255
188,0.390625,0.1950538158416748
192,0.33984375,0.17286816239356995
196,0.41015625,0.22505033016204834
200,0.625,0.23833943903446198
204,0.40625,0.17750750482082367
208,0.47265625,0.18971192836761475
212,0.44921875,0.20338302850723267
216,0.67578125,0.21395890414714813
220,0.5859375,0.18860043585300446
224,0.59375,0.19233286380767822
228,0.46484375,0.20843812823295593
232,0.53515625,0.17188088595867157
236,0.6015625,0.18590159714221954
240,0.50390625,0.17922787368297577
244,0.5390625,0.21391890943050385
248,0.50390625,0.2636927664279938
252,0.5546875,0.19676783680915833
256,0.5546875,0.19031228125095367
260,0.62890625,0.20781290531158447
264,0.703125,0.19826549291610718
268,0.5,0.2511456608772278
272,0.6328125,0.20808745920658112
276,0.42578125,0.23539970815181732
280,0.5546875,0.18641948699951172
284,0.59765625,0.16506248712539673
288,0.4921875,0.23601596057415009
292,0.54296875,0.2414265125989914
296,0.55078125,0.1950574517250061
300,0.51953125,0.21946647763252258
304,0.6171875,0.23206283152103424
308,0.6640625,0.1935872733592987
312,0.76171875,0.23853623867034912
316,0.6640625,0.23181363940238953
320,0.65625,0.20182913541793823
324,0.60546875,0.22069239616394043
328,0.640625,0.22141312062740326
332,0.6171875,0.2382078319787979
336,0.72265625,0.1931338608264923
340,0.41796875,0.26075103878974915
344,0.578125,0.25326380133628845
348,0.54296875,0.23787228763103485
352,0.50390625,0.26861056685447693
356,0.765625,0.19391652941703796
360,0.61328125,0.20140472054481506
364,0.58203125,0.2641057074069977
368,0.66796875,0.22517548501491547
372,0.6328125,0.2076612412929535
376,0.55078125,0.2704150378704071
380,0.6171875,0.28626275062561035
384,0.6640625,0.2759500741958618
388,0.5859375,0.26867520809173584
392,0.58984375,0.21917960047721863
396,0.640625,0.24655212461948395
400,0.69921875,0.23812875151634216
404,0.64453125,0.21661794185638428
408,0.5390625,0.22504086792469025
412,0.6875,0.26652756333351135
416,0.65234375,0.28128698468208313
420,0.61328125,0.24655656516551971
424,0.46484375,0.27271953225135803
428,0.703125,0.2353019416332245
432,0.57421875,0.2738109230995178
436,0.66796875,0.250291645526886
440,0.7109375,0.23119774460792542
444,0.56640625,0.2966650724411011
448,0.75390625,0.28886762261390686
452,0.51953125,0.31224244832992554
456,0.69140625,0.2572035491466522
460,0.66015625,0.2391960620880127
464,0.484375,0.33838561177253723
468,0.62109375,0.34794023633003235
472,0.640625,0.2628878057003021
476,0.74609375,0.24675191938877106
480,0.61328125,0.3505573570728302
484,0.6328125,0.3556874692440033
488,0.52734375,0.31881195306777954
492,0.69921875,0.31760111451148987
496,0.5234375,0.31562548875808716
500,0.6875,0.3143851161003113
504,0.6796875,0.36766090989112854
508,0.5,0.4239274263381958
512,0.6171875,0.36822181940078735
516,0.5859375,0.4266050159931183
520,0.69140625,0.40403053164482117
524,0.65234375,0.3079236149787903
528,0.62109375,0.31597208976745605
532,0.65625,0.4268285930156708
536,0.7265625,0.33799833059310913
540,0.79296875,0.32727840542793274
544,0.703125,0.34756505489349365
548,0.64453125,0.46693307161331177
552,0.66796875,0.41323158144950867
556,0.61328125,0.3785228431224823
560,0.66015625,0.4007396697998047
564,0.66796875,0.3991977572441101
568,0.47265625,0.43631511926651
572,0.55078125,0.3539007306098938
576,0.6484375,0.37934720516204834
580,0.52734375,0.4874754250049591
584,0.67578125,0.4615280032157898
588,0.4609375,0.6214858293533325
592,0.62109375,0.5668309330940247
596,0.76171875,0.4292888045310974
600,0.73046875,0.7658329010009766
604,0.546875,0.6477044224739075
608,0.58984375,0.7684280872344971
612,0.64453125,1.2869784832000732
616,0.51953125,1.2078273296356201
620,0.5078125,1.624703049659729
624,0.5625,2.165616750717163
628,0.58203125,2.2259631156921387
632,0.53125,3.801027297973633
636,0.3046875,4.5546555519104
640,0.58203125,4.973858833312988
644,0.359375,6.557716369628906
648,0.359375,7.051034450531006
652,0.375,7.381109237670898
656,0.37109375,7.244335174560547
660,0.29296875,7.9608683586120605
664,0.40234375,7.527880668640137
668,0.29296875,8.422508239746094
672,0.30859375,8.688471794128418
676,0.421875,7.996272563934326
680,0.25,9.679117202758789
684,0.2578125,8.143854141235352
688,0.3046875,8.682777404785156
692,0.3515625,8.39371109008789
696,0.34375,8.841841697692871
700,0.29296875,8.42890739440918
704,0.33203125,10.191130638122559
708,0.23046875,10.873656272888184
712,0.3203125,8.791461944580078
716,0.33203125,6.001727104187012
720,0.2578125,10.827587127685547
724,0.375,11.225571632385254
728,0.359375,11.458620071411133
732,0.21875,11.643342018127441
736,0.34765625,11.065869331359863
740,0.27734375,11.456531524658203
744,0.1015625,11.942201614379883
748,0.03125,12.04543685913086
752,0.0234375,12.076839447021484
756,0.1484375,11.97029972076416
760,0.10546875,11.929354667663574
764,0.1640625,11.90381908416748
768,0.1953125,11.818161010742188
772,0.1953125,11.786275863647461
776,0.19921875,11.696576118469238
780,0.09375,12.0232515335083
784,0.06640625,12.06126594543457
788,0.09765625,12.082454681396484
792,0.0546875,12.095157623291016
796,0.046875,12.175651550292969
800,0.03515625,12.205031394958496
804,0.03515625,12.19655704498291
808,0.08984375,12.161676406860352
812,0.10546875,12.025769233703613
816,0.10546875,12.095747947692871
820,0.09375,12.029426574707031
824,0.16015625,12.00184154510498
828,0.1328125,11.957776069641113
832,0.11328125,12.030451774597168
836,0.18359375,11.978080749511719
840,0.125,12.110506057739258
844,0.1328125,12.126810073852539
848,0.02734375,12.171368598937988
852,0.0859375,12.147400856018066
856,0.0859375,11.995197296142578
860,0.16796875,12.000457763671875
864,0.21875,11.855026245117188
868,0.171875,11.897910118103027
872,0.1640625,11.977176666259766
876,0.140625,12.016752243041992
880,0.0859375,12.152424812316895
884,0.109375,12.181161880493164
888,0.171875,12.046977043151855
892,0.140625,11.892843246459961
896,0.30859375,11.840792655944824
900,0.19921875,11.925393104553223
904,0.2421875,11.93400764465332
908,0.08984375,12.102791786193848
912,0.125,12.134984016418457
916,0.12109375,12.087664604187012
920,0.16015625,11.951101303100586
924,0.18359375,12.0814208984375
928,0.08984375,12.130010604858398
932,0.09375,12.1657075881958
936,0.06640625,12.251404762268066
940,0.06640625,12.260334014892578
944,0.0625,12.197220802307129
948,0.14453125,12.106483459472656
952,0.125,12.145094871520996
956,0.1875,10.170095443725586
960,0.23828125,11.800799369812012
964,0.19921875,12.0390625
968,0.23046875,12.03665828704834
972,0.21484375,12.046051979064941
976,0.19140625,12.063874244689941
980,0.19140625,12.053556442260742
984,0.1796875,12.090348243713379
988,0.25390625,12.054755210876465
992,0.265625,11.918567657470703
996,0.3203125,11.93839168548584
1000,0.2578125,12.017647743225098


==> plots/entropy-filtering-reward-entropy/data/math-gemma-two-sided.csv <==
gradient_step,reward,entropy
0,0.28125,0.1840290129184723
4,0.171875,0.12432451546192169
8,0.359375,0.09925023466348648
12,0.375,0.15154381096363068
16,0.609375,0.12077834457159042
20,0.359375,0.1402287781238556
24,0.28125,0.09989515691995621
28,0.46875,0.1012784093618393
32,0.1875,0.1644604653120041
36,0.296875,0.10440466552972794
40,0.4375,0.13253022730350494
44,0.1875,0.10215175896883011
48,0.171875,0.11198223382234573
52,0.4375,0.14593064785003662
56,0.59375,0.11772298067808151
60,0.3125,0.13661551475524902
64,0.59375,0.13418172299861908
68,0.421875,0.17454975843429565
72,0.515625,0.12443483620882034
76,0.25,0.1921696662902832
80,0.359375,0.18761850893497467
84,0.390625,0.15458157658576965
88,0.265625,0.16603653132915497
92,0.5,0.16227877140045166
96,0.453125,0.1697821021080017
100,0.515625,0.23318921029567719
104,0.359375,0.12990131974220276
108,0.25,0.19299261271953583
112,0.21875,0.20716062188148499
116,0.296875,0.16449250280857086
120,0.296875,0.18060369789600372
124,0.40625,0.15308329463005066
128,0.375,0.1540549099445343
132,0.609375,0.2882104516029358
136,0.484375,0.24130548536777496
140,0.515625,0.21079348027706146
144,0.578125,0.22520653903484344
148,0.59375,0.24263876676559448
152,0.296875,0.22246889770030975
156,0.625,0.2602880597114563
160,0.296875,0.1386796236038208
164,0.15625,0.3172498643398285
168,0.171875,0.2355705201625824
172,0.296875,0.26622092723846436
176,0.125,0.2576011121273041
180,0.78125,0.21218900382518768
184,0.328125,0.26894354820251465
188,0.21875,0.40902769565582275
192,0.609375,0.2844291627407074
196,0.671875,0.20221169292926788
200,0.5,0.25313612818717957
204,0.46875,0.40365421772003174
208,0.296875,0.4241340458393097
212,0.65625,0.35431984066963196
216,0.40625,0.2430209070444107
220,0.359375,0.5419977307319641
224,0.453125,0.5138279795646667
228,0.734375,0.28454363346099854
232,0.390625,0.546682596206665
236,0.265625,0.8567420244216919
240,0.25,0.6677772402763367
244,0.265625,0.5775361657142639
248,0.625,0.920997142791748
252,0.140625,0.9607197046279907
256,0.21875,1.0686311721801758
260,0.359375,0.9133664965629578
264,0.34375,1.7264972925186157
268,0.125,1.7231013774871826
272,0.015625,2.3681979179382324
276,0.28125,2.26383376121521
280,0.25,2.605804681777954
284,0.15625,2.8001415729522705
288,0.078125,3.1695265769958496
292,0.140625,3.2970035076141357
296,0.140625,3.5122575759887695
300,0,3.6737804412841797
304,0.0625,3.9959278106689453
308,0,3.9974472522735596
312,0,4.246140003204346
316,0,4.405165195465088
320,0.015625,4.489298343658447
324,0,4.536455154418945
328,0.046875,4.764059066772461
332,0,4.661525726318359
336,0,4.882500171661377
340,0,5.024066925048828
344,0,4.9837751388549805
348,0,5.152408123016357
352,0.015625,5.061807632446289
356,0,5.318105697631836


==> plots/entropy-filtering-reward-entropy/data/math-gemma-upper.csv <==
gradient_step,reward,entropy
0,0.26953125,0.14620275795459747
4,0.39453125,0.11973012983798981
8,0.25,0.12037219852209091
12,0.32421875,0.12471938878297806
16,0.37890625,0.13610167801380157
20,0.36328125,0.13982853293418884
24,0.3828125,0.13860055804252625
28,0.28125,0.1367003321647644
32,0.484375,0.1354425698518753
36,0.51171875,0.16066376864910126
40,0.21875,0.14935216307640076
44,0.37109375,0.136740043759346
48,0.5859375,0.12464908510446548
52,0.42578125,0.12869521975517273
56,0.4921875,0.12165986746549606
60,0.3828125,0.1472121924161911
64,0.41015625,0.15576672554016113
68,0.44921875,0.13925355672836304
72,0.4375,0.1191486269235611
76,0.40234375,0.11618026345968246
80,0.40625,0.11914832144975662
84,0.41796875,0.12958510220050812
88,0.48046875,0.11341892182826996
92,0.609375,0.09323158860206604
96,0.38671875,0.12180131673812866
100,0.43359375,0.14072716236114502
104,0.3828125,0.10145468264818192
108,0.37890625,0.11754682660102844
112,0.50390625,0.11210914701223373
116,0.49609375,0.10738582164049149
120,0.51953125,0.10674131661653519
124,0.36328125,0.11367430537939072
128,0.40625,0.11917459219694138
132,0.5859375,0.10420837253332138
136,0.5625,0.11262436211109161
140,0.57421875,0.10847551375627518
144,0.33203125,0.12571269273757935
148,0.46875,0.11787665635347366
152,0.5546875,0.08919643610715866
156,0.50390625,0.10700120031833649
160,0.5546875,0.09761928766965866
164,0.515625,0.10027483105659485
168,0.54296875,0.08556646853685379
172,0.47265625,0.09168057888746262
176,0.39453125,0.08195625245571136
180,0.62109375,0.10787677019834518
184,0.484375,0.10956152528524399
188,0.359375,0.09809671342372894
192,0.3203125,0.08642677217721939
196,0.43359375,0.11110754311084747
200,0.59765625,0.11842193454504013
204,0.40625,0.08386524766683578
208,0.43359375,0.0837467610836029
212,0.44921875,0.09139945358037949
216,0.66796875,0.0898822769522667
220,0.60546875,0.08547338843345642
224,0.5703125,0.07618997991085052
228,0.4765625,0.08684629946947098
232,0.5703125,0.07235929369926453
236,0.6328125,0.07377993315458298
240,0.46875,0.0782666876912117
244,0.53515625,0.08961518853902817
248,0.484375,0.10186057537794113
252,0.5390625,0.08413159102201462
256,0.6015625,0.08318054676055908
260,0.62109375,0.08660758286714554
264,0.6875,0.07398022711277008
268,0.484375,0.08647269010543823
272,0.60546875,0.08514096587896347
276,0.44921875,0.08792363107204437
280,0.53515625,0.08040351420640945
284,0.59375,0.06920962780714035
288,0.5,0.09667013585567474
292,0.47265625,0.10312006622552872
296,0.5078125,0.08085731416940689
300,0.4453125,0.08214115351438522
304,0.609375,0.08659535646438599
308,0.546875,0.07476682960987091
312,0.58984375,0.08319887518882751
316,0.3359375,0.08708171546459198
320,0.44921875,0.08297165483236313
324,0.35546875,0.07910559326410294
328,0.515625,0.08063244819641113
332,0.58203125,0.07964205741882324
336,0.6171875,0.07390748709440231
340,0.37109375,0.08859759569168091
344,0.51953125,0.09149832278490067
348,0.53125,0.07542933523654938
352,0.3359375,0.08594406396150589
356,0.53125,0.06684641540050507
360,0.53125,0.07309418171644211
364,0.49609375,0.08552590012550354
368,0.5078125,0.07719845324754715
372,0.53515625,0.0663573369383812
376,0.4375,0.08976257592439651
380,0.60546875,0.09580451250076294
384,0.5859375,0.08782707154750824
388,0.5390625,0.08085541427135468
392,0.50390625,0.0647740513086319
396,0.58203125,0.08250108361244202
400,0.58203125,0.07519809901714325
404,0.4765625,0.06997853517532349
408,0.52734375,0.0720645934343338
412,0.5390625,0.07541459053754807
416,0.56640625,0.08549328148365021
420,0.5,0.07482358068227768
424,0.3125,0.08343899250030518
428,0.69140625,0.07204005867242813
432,0.5078125,0.07272611558437347
436,0.6015625,0.06680019944906235
440,0.58203125,0.06751028448343277
444,0.44921875,0.07238812744617462
448,0.66015625,0.07517324388027191
452,0.4296875,0.07665584981441498
456,0.57421875,0.0712582916021347
460,0.63671875,0.062012407928705215
464,0.41796875,0.08823364973068237
468,0.60546875,0.07624121010303497
472,0.48828125,0.07086620479822159
476,0.58203125,0.06939160078763962
480,0.51953125,0.07545172423124313
484,0.54296875,0.07026737928390503
488,0.50390625,0.08008132129907608
492,0.58203125,0.06690739095211029
496,0.484375,0.06909716129302979
500,0.6796875,0.057714641094207764
504,0.68359375,0.06701871752738953
508,0.5,0.07474042475223541
512,0.62890625,0.05753609910607338
516,0.609375,0.06935229897499084
520,0.70703125,0.0661887601017952
524,0.7265625,0.0528218038380146
528,0.57421875,0.06519251316785812
532,0.640625,0.06263896822929382
536,0.71875,0.06032750755548477
540,0.81640625,0.06303726881742477
544,0.6953125,0.06589506566524506
548,0.7109375,0.06429708749055862
552,0.73828125,0.07221519201993942
556,0.6640625,0.060963522642850876
560,0.72265625,0.06321606785058975
564,0.69921875,0.06364583969116211
568,0.49609375,0.0737125352025032
572,0.59375,0.05369167402386665
576,0.671875,0.06424432247877121
580,0.57421875,0.06106509268283844
584,0.703125,0.05936338007450104
588,0.52734375,0.0667792484164238
592,0.703125,0.06039716675877571
596,0.765625,0.06708326190710068
600,0.7890625,0.060312580317258835
604,0.546875,0.061599988490343094
608,0.62890625,0.0668351799249649
612,0.7265625,0.061878856271505356
616,0.5625,0.06860896944999695
620,0.6484375,0.06762287765741348
624,0.61328125,0.06469704955816269
628,0.703125,0.06090439110994339
632,0.7109375,0.06239430978894234
636,0.46484375,0.06865350902080536
640,0.75390625,0.057793255895376205
644,0.5546875,0.07009100168943405
648,0.63671875,0.06635051965713501
652,0.640625,0.06732005625963211
656,0.7578125,0.06418092548847198
660,0.68359375,0.06136059761047363
664,0.6796875,0.06171560287475586
668,0.61328125,0.07086316496133804
672,0.69921875,0.07173126190900803
676,0.74609375,0.06497678905725479
680,0.6171875,0.06505344808101654
684,0.546875,0.05965065583586693
688,0.6796875,0.05641019716858864
692,0.68359375,0.06546366959810257
696,0.796875,0.06715447455644608
700,0.52734375,0.05685940384864807
704,0.67578125,0.07062326371669769
708,0.6875,0.058761414140462875
712,0.6796875,0.06929431110620499
716,0.6953125,0.059381771832704544
720,0.63671875,0.0668804869055748
724,0.5234375,0.06443410366773605
728,0.8046875,0.06416422873735428
732,0.62890625,0.06901572644710541
736,0.78515625,0.06377419084310532
740,0.703125,0.06838853657245636
744,0.59375,0.07266385853290558
748,0.6015625,0.05427166819572449
752,0.64453125,0.05645891651511192
756,0.734375,0.05900721624493599
760,0.61328125,0.06220131367444992
764,0.6796875,0.05913636088371277
768,0.63671875,0.05733137205243111
772,0.66015625,0.05971888452768326
776,0.6171875,0.059663090854883194
780,0.54296875,0.07028944045305252
784,0.4140625,0.06660793721675873
788,0.6640625,0.05919279530644417
792,0.7109375,0.05984557047486305
796,0.7734375,0.06083213537931442
800,0.73046875,0.05531062185764313
804,0.6484375,0.06838765740394592
808,0.6328125,0.05923057720065117
812,0.671875,0.05313176289200783
816,0.65234375,0.057028669863939285
820,0.58984375,0.05817679315805435
824,0.8203125,0.05577683821320534
828,0.66796875,0.0628289058804512
832,0.625,0.05781097710132599
836,0.65234375,0.06112680584192276
840,0.71484375,0.06408015638589859
844,0.6171875,0.07345585525035858
848,0.67578125,0.05184883996844292
852,0.6953125,0.06960263848304749
856,0.70703125,0.060925934463739395
860,0.6953125,0.05248631164431572
864,0.64453125,0.055001504719257355
868,0.73046875,0.057798273861408234
872,0.66015625,0.05107073858380318
876,0.6953125,0.048444535583257675
880,0.65625,0.07251665741205215
884,0.58984375,0.07142458111047745
888,0.703125,0.054282695055007935
892,0.7578125,0.0562298446893692
896,0.74609375,0.05589066445827484
900,0.66015625,0.06634402275085449
904,0.62109375,0.06109411269426346
908,0.69140625,0.06594325602054596
912,0.4609375,0.06858006864786148
916,0.578125,0.06356349587440491
920,0.6796875,0.0580110065639019
924,0.59375,0.058330703526735306
928,0.6953125,0.06343144178390503
932,0.63671875,0.06895019859075546
936,0.57421875,0.07038574665784836
940,0.625,0.07040178030729294
944,0.5390625,0.0622921921312809
948,0.68359375,0.06005135923624039
952,0.5546875,0.05964477360248566
956,0.765625,0.06077703833580017
960,0.5390625,0.06417565792798996
964,0.85546875,0.06621412932872772
968,0.74609375,0.05488350987434387
972,0.66796875,0.05534794554114342
976,0.65234375,0.06088900566101074
980,0.7265625,0.04971417039632797
984,0.625,0.0616440586745739
988,0.75390625,0.06719447672367096
992,0.59765625,0.07778064161539078
996,0.8125,0.0726962611079216
1000,0.71875,0.052071463316679


==> plots/entropy-filtering-reward-entropy/data/numina-gemma-baseline.csv <==
gradient_step,reward,entropy
0,0.07421875,0.1481153815984726
4,0.12109375,0.19231866300106049
8,0.19140625,0.1580629050731659
12,0.140625,0.2026318460702896
16,0.0703125,0.1626177728176117
20,0.234375,0.18878726661205292
24,0.21875,0.18518736958503723
28,0.29296875,0.21077096462249756
32,0.50390625,0.17041553556919098
36,0.24609375,0.16360530257225037
40,0.33203125,0.1774137318134308
44,0.40625,0.16778671741485596
48,0.2890625,0.18233069777488708
52,0.32421875,0.20438623428344727
56,0.32421875,0.23478180170059204
60,0.33984375,0.1804550737142563
64,0.26171875,0.21634258329868317
68,0.40625,0.21931692957878113
72,0.33203125,0.19283348321914673
76,0.2890625,0.2020299732685089
80,0.2890625,0.2264394760131836
84,0.44140625,0.2223944067955017
88,0.37890625,0.18519335985183716
92,0.23828125,0.17223669588565826
96,0.34375,0.24440898001194
100,0.36328125,0.18535128235816956
104,0.52734375,0.2172563225030899
108,0.25,0.24096554517745972
112,0.48046875,0.19405122101306915
116,0.3359375,0.23940140008926392
120,0.43359375,0.20567086338996887
124,0.26953125,0.21357068419456482
128,0.46875,0.19015832245349884
132,0.34765625,0.18105213344097137
136,0.30859375,0.19998008012771606
140,0.4765625,0.18292947113513947
144,0.39453125,0.19470609724521637
148,0.375,0.19386759400367737
152,0.4453125,0.19494760036468506
156,0.27734375,0.27957943081855774
160,0.38671875,0.22714439034461975
164,0.45703125,0.20772981643676758
168,0.4140625,0.2057007998228073
172,0.359375,0.2829868495464325
176,0.359375,0.25795480608940125
180,0.375,0.22948594391345978
184,0.34765625,0.32342514395713806
188,0.55078125,0.2587324380874634
192,0.328125,0.30091753602027893
196,0.34765625,0.3322538435459137
200,0.34765625,0.28324225544929504
204,0.3359375,0.2999081015586853
208,0.5,0.25736305117607117
212,0.40625,0.2843426764011383
216,0.42578125,0.27476030588150024
220,0.22265625,0.36170464754104614
224,0.3671875,0.3052125871181488
228,0.4609375,0.2857360541820526
232,0.36328125,0.31746751070022583
236,0.45703125,0.35420429706573486
240,0.34765625,0.3353584408760071
244,0.36328125,0.36152350902557373
248,0.4375,0.3007420003414154
252,0.37890625,0.4443618059158325
256,0.3515625,0.42769625782966614
260,0.49609375,0.40870967507362366
264,0.2109375,0.37317556142807007
268,0.3203125,0.4164664149284363
272,0.34765625,0.4193805754184723
276,0.33203125,0.42203468084335327
280,0.3046875,0.3999718725681305
284,0.36328125,0.4027596712112427
288,0.3828125,0.4495880901813507
292,0.3828125,0.3801853358745575
296,0.37109375,0.4105880856513977
300,0.4296875,0.379062294960022
304,0.3671875,0.44805440306663513
308,0.3359375,0.4518437385559082
312,0.17578125,0.6258694529533386
316,0.4140625,0.5086916089057922
320,0.41015625,0.4741775393486023
324,0.40234375,0.5931523442268372
328,0.28125,0.8094310760498047
332,0.4921875,0.5145263075828552
336,0.40625,0.5581117868423462
340,0.41015625,0.482768714427948
344,0.5390625,0.48730745911598206
348,0.34765625,0.748665452003479
352,0.37890625,0.9797077178955078
356,0.44140625,1.3250021934509277
360,0.296875,1.174251914024353
364,0.27734375,3.1357028484344482
368,0.23046875,3.7431986331939697
372,0.26171875,4.605184078216553
376,0.20703125,5.91247034072876
380,0.2265625,6.2230048179626465
384,0.16015625,7.12124490737915
388,0.14453125,7.980291366577148
392,0.07421875,8.89342975616455
396,0.1171875,8.571810722351074
400,0.109375,8.755746841430664
404,0.109375,8.780558586120605
408,0.12109375,9.266509056091309
412,0.05859375,9.389215469360352
416,0.11328125,9.188130378723145
420,0.12109375,9.377543449401855
424,0.10546875,9.422220230102539
428,0.14453125,9.027153968811035
432,0.07421875,8.997051239013672
436,0.0390625,9.471144676208496
440,0.05859375,9.422442436218262
444,0.09375,9.249544143676758
448,0.09375,8.092988967895508
452,0.05078125,7.399126052856445
456,0.0390625,7.250395774841309
460,0.0625,7.287612438201904
464,0.05078125,7.456421852111816
468,0.12890625,8.382745742797852
472,0.078125,10.169203758239746
476,0.05859375,10.126832008361816
480,0.02734375,11.40511703491211
484,0.078125,11.48088264465332
488,0.0390625,11.615259170532227
492,0.08984375,11.613579750061035
496,0.02734375,11.3291597366333
500,0.0390625,11.549888610839844
504,0.0546875,11.583833694458008
508,0.109375,11.664064407348633
512,0.078125,11.687906265258789
516,0.04296875,11.826231956481934
520,0.02734375,11.752290725708008
524,0.0078125,11.828149795532227
528,0.0234375,11.893359184265137
532,0.02734375,11.999069213867188
536,0.03515625,11.980175018310547
540,0.01171875,12.10622787475586
544,0.015625,12.098456382751465
548,0,12.100278854370117
552,0.05078125,12.027549743652344
556,0.03125,12.013684272766113
560,0.0234375,12.03826904296875
564,0.03125,11.995100021362305
568,0.01171875,12.06251049041748
572,0,12.12740707397461
576,0.0078125,12.102469444274902
580,0.01953125,12.056899070739746
584,0,12.164189338684082
588,0.01171875,12.148539543151855
592,0,12.143081665039062
596,0.01171875,12.123623847961426
600,0,12.181373596191406
604,0.01171875,12.152083396911621
608,0.02734375,12.129945755004883
612,0,12.222264289855957
616,0.01171875,12.103561401367188
620,0,12.130157470703125
624,0.0234375,12.072587013244629
628,0.01171875,12.11495304107666
632,0.015625,12.180374145507812
636,0.0078125,12.12843132019043
640,0.015625,12.160799980163574
644,0,12.20954418182373
648,0.0234375,12.202425003051758
652,0.00390625,12.219491004943848
656,0.00390625,12.203617095947266
660,0,12.200486183166504
664,0.00390625,12.167012214660645
668,0.00390625,12.208013534545898
672,0,12.187658309936523
676,0,12.201004028320312
680,0.01953125,12.19652271270752
684,0.0078125,12.1395902633667
688,0.0078125,12.130724906921387
692,0.015625,12.141295433044434
696,0.015625,12.141345024108887
700,0.01171875,12.197824478149414
704,0.0078125,12.20579719543457
708,0.0234375,12.179829597473145
712,0.0078125,12.17059326171875
716,0.03515625,12.159809112548828
720,0,12.215433120727539
724,0.01953125,12.179173469543457
728,0.01171875,9.832597732543945
732,0,11.580787658691406
736,0.01953125,12.195870399475098
740,0.00390625,12.21191120147705
744,0.0390625,12.146951675415039
748,0.00390625,12.079258918762207
752,0.03125,12.069461822509766
756,0.1015625,11.938298225402832
760,0.08203125,11.80064868927002
764,0.03515625,12.082253456115723
768,0.01171875,11.322964668273926


==> plots/entropy-filtering-reward-entropy/data/numina-gemma-two-sided.csv <==
gradient_step,reward,entropy
0,0.08203125,0.14545080065727234
4,0.1015625,0.19240230321884155
8,0.171875,0.1491345763206482
12,0.171875,0.19418364763259888
16,0.04296875,0.17201925814151764
20,0.1796875,0.1944696009159088
24,0.18359375,0.20778049528598785
28,0.234375,0.21989122033119202
32,0.39453125,0.2014034241437912
36,0.17578125,0.20251114666461945
40,0.27734375,0.2497721165418625
44,0.39453125,0.24199646711349487
48,0.21484375,0.3161700665950775
52,0.30078125,0.41620373725891113
56,0.2890625,0.5602140426635742
60,0.2265625,0.7840404510498047
64,0.171875,1.275364875793457
68,0.18359375,2.035264015197754
72,0.01953125,2.8236122131347656
76,0.0234375,3.5426504611968994
80,0,4.1136369705200195
84,0,4.437305927276611
88,0.00390625,4.634744644165039
92,0.00390625,4.796952247619629
96,0.0078125,4.892661094665527
100,0.00390625,5.154162883758545
104,0.00390625,5.300504684448242
108,0,5.49471378326416
112,0,5.630606174468994
116,0,5.6711554527282715
120,0,5.775866508483887
124,0,5.796348571777344
128,0,5.872781276702881
132,0,5.895962715148926
136,0.0078125,5.908084392547607
140,0,6.057810306549072
144,0,6.189589500427246
148,0,6.229395866394043
152,0,6.224350929260254
156,0,6.229673862457275
160,0,6.229442596435547
164,0,6.244869232177734
168,0,6.242332458496094
172,0,6.2381415367126465
176,0,6.229256629943848
180,0,6.194484710693359
184,0,6.238597393035889
188,0,6.212646484375
192,0,6.219005107879639
196,0,6.211092472076416
200,0,6.233363628387451


==> plots/entropy-filtering-reward-entropy/data/numina-gemma-upper.csv <==
gradient_step,reward,entropy
0,0.07421875,0.1545008420944214
4,0.08203125,0.18801158666610718
8,0.1328125,0.15252389013767242
12,0.18359375,0.19000078737735748
16,0.05859375,0.16484902799129486
20,0.23046875,0.17055454850196838
24,0.1875,0.17612658441066742
28,0.24609375,0.1791156381368637
32,0.4375,0.14952963590621948
36,0.1875,0.14371274411678314
40,0.25390625,0.146913543343544
44,0.37109375,0.1405555009841919
48,0.234375,0.1435401290655136
52,0.27734375,0.1552252322435379
56,0.29296875,0.1619148999452591
60,0.29296875,0.1372770369052887
64,0.2578125,0.15344089269638062
68,0.41015625,0.15600751340389252
72,0.328125,0.12602540850639343
76,0.296875,0.14362947642803192
80,0.30859375,0.15284818410873413
84,0.37890625,0.14046190679073334
88,0.38671875,0.12044822424650192
92,0.25,0.11176932603120804
96,0.27734375,0.13804589211940765
100,0.40625,0.1082339733839035
104,0.51171875,0.13481122255325317
108,0.25,0.14071597158908844
112,0.47265625,0.10518573224544525
116,0.34765625,0.11963178962469101
120,0.453125,0.10322939604520798
124,0.29296875,0.10275454074144363
128,0.47265625,0.09867797791957855
132,0.33203125,0.08865410834550858
136,0.33984375,0.09521695971488953
140,0.46484375,0.08141516149044037
144,0.40234375,0.09204613417387009
148,0.39453125,0.08693913370370865
152,0.40234375,0.07780786603689194
156,0.26953125,0.10931235551834106
160,0.36328125,0.08384956419467926
164,0.47265625,0.08193966746330261
168,0.4375,0.07688011974096298
172,0.35546875,0.09398269653320312
176,0.33984375,0.08283006399869919
180,0.3984375,0.0873536616563797
184,0.34765625,0.08961323648691177
188,0.55078125,0.07986970990896225
192,0.3125,0.09368019551038742
196,0.3515625,0.0933520570397377
200,0.34765625,0.07788713276386261
204,0.34375,0.07940860092639923
208,0.49609375,0.07577770948410034
212,0.4140625,0.06622418016195297
216,0.44921875,0.0791533887386322
220,0.23828125,0.09325569123029709
224,0.37109375,0.08171305805444717
228,0.46484375,0.0772869735956192
232,0.36328125,0.07780829071998596
236,0.50390625,0.07521692663431168
240,0.30078125,0.07596929371356964
244,0.41015625,0.06410780549049377
248,0.4140625,0.05943240597844124
252,0.46875,0.07839459925889969
256,0.34765625,0.0844414234161377
260,0.49609375,0.06974416971206665
264,0.18359375,0.07216115295886993
268,0.3828125,0.06961078196763992
272,0.38671875,0.075912244617939
276,0.34375,0.07266858220100403
280,0.328125,0.06553773581981659
284,0.36328125,0.06791999936103821
288,0.375,0.06995593756437302
292,0.40625,0.061665069311857224
296,0.37109375,0.061411574482917786
300,0.44140625,0.05798976495862007
304,0.375,0.06323540210723877
308,0.3359375,0.0691206157207489
312,0.19140625,0.06913837790489197
316,0.39453125,0.06454788893461227
320,0.3828125,0.053612153977155685
324,0.375,0.05769340693950653
328,0.3125,0.06570244580507278
332,0.5,0.06889474391937256
336,0.5,0.05457882210612297
340,0.4375,0.056732989847660065
344,0.51171875,0.055627334862947464
348,0.37890625,0.06533420830965042
352,0.41796875,0.05593805015087128
356,0.51171875,0.07448425889015198
360,0.38671875,0.055090125650167465
364,0.3984375,0.07560448348522186
368,0.36328125,0.0657278522849083
372,0.36328125,0.06452026963233948
376,0.4296875,0.05665087327361107
380,0.46875,0.05688883736729622
384,0.3984375,0.05609254911541939
388,0.32421875,0.06084481626749039
392,0.34765625,0.057692449539899826
396,0.47265625,0.05418168008327484
400,0.484375,0.05260266363620758
404,0.34765625,0.06951092183589935
408,0.4296875,0.06224944069981575
412,0.43359375,0.0536990761756897
416,0.34375,0.060754597187042236
420,0.4453125,0.055717311799526215
424,0.30859375,0.05542374029755592
428,0.3984375,0.054247286170721054
432,0.3671875,0.05409100651741028
436,0.3046875,0.06350143253803253
440,0.4765625,0.0567750409245491
444,0.38671875,0.06350362300872803
448,0.42578125,0.0598127618432045
452,0.40234375,0.058542340993881226
456,0.4296875,0.0591646283864975
460,0.359375,0.05545405298471451
464,0.3359375,0.05931491032242775
468,0.34765625,0.06483353674411774
472,0.44140625,0.05809309333562851
476,0.50390625,0.056682392954826355
480,0.34375,0.06220404431223869
484,0.4140625,0.0575171560049057
488,0.20703125,0.05484558269381523
492,0.3984375,0.05940546840429306
496,0.45703125,0.050296660512685776
500,0.29296875,0.06109950691461563
504,0.53125,0.05736721307039261
508,0.5078125,0.056354980915784836
512,0.42578125,0.06060803309082985
516,0.46484375,0.06162850931286812
520,0.48046875,0.05883854627609253
524,0.4921875,0.058723099529743195
528,0.49609375,0.058654285967350006
532,0.34765625,0.06556866317987442
536,0.3984375,0.05703536793589592
540,0.34765625,0.05451836809515953
544,0.5546875,0.05483148992061615
548,0.33984375,0.050394922494888306
552,0.3515625,0.05651479586958885
556,0.296875,0.06484142690896988
560,0.3828125,0.05430904030799866
564,0.4453125,0.05864949896931648
568,0.35546875,0.059031009674072266
572,0.296875,0.053832538425922394
576,0.390625,0.06156724691390991
580,0.453125,0.05087671056389809
584,0.3125,0.04774998873472214
588,0.37109375,0.05525679141283035
592,0.35546875,0.0506020151078701
596,0.2890625,0.0639113187789917
600,0.33984375,0.05607108399271965
604,0.52734375,0.04553777724504471
608,0.42578125,0.047302696853876114
612,0.359375,0.05587046965956688
616,0.3984375,0.047610361129045486
620,0.40234375,0.04696743190288544
624,0.30859375,0.05278927460312843
628,0.41015625,0.04787132889032364
632,0.4296875,0.054741036146879196
636,0.40625,0.04627794027328491
640,0.44140625,0.05034339427947998
644,0.4453125,0.053401507437229156
648,0.41796875,0.0477435328066349
652,0.484375,0.05354312062263489
656,0.37890625,0.046030886471271515
660,0.2890625,0.051415443420410156
664,0.43359375,0.04384426027536392
668,0.41015625,0.04918865114450455
672,0.37109375,0.042144399136304855
676,0.3203125,0.045774202793836594
680,0.35546875,0.056761741638183594
684,0.28515625,0.04867294803261757
688,0.40234375,0.04606924578547478
692,0.3828125,0.04987063258886337
696,0.43359375,0.040321677923202515
700,0.49609375,0.05354294180870056
704,0.44921875,0.04517142102122307
708,0.5,0.04667953774333
712,0.40625,0.04380425810813904
716,0.453125,0.04348078742623329
720,0.3671875,0.04675229266285896
724,0.3515625,0.04795034974813461
728,0.2890625,0.04762743413448334
732,0.2578125,0.043908361345529556
736,0.38671875,0.04586348310112953
740,0.41015625,0.043790552765131
744,0.4921875,0.04738638550043106
748,0.4375,0.03653939440846443
752,0.3046875,0.04080970957875252
756,0.56640625,0.048678334802389145
760,0.4453125,0.04270322620868683
764,0.328125,0.04510291665792465
768,0.47265625,0.043196387588977814
772,0.390625,0.045908864587545395
776,0.421875,0.041534606367349625
780,0.47265625,0.046609457582235336
784,0.37109375,0.04367822781205177
788,0.33203125,0.04231883957982063
792,0.234375,0.04455631971359253
796,0.37890625,0.043612465262413025
800,0.56640625,0.04177214577794075


==> plots/entropy-filtering-reward-entropy/data/numina-qwen-baseline.csv <==
gradient_step,reward,entropy
0,0.23828125,0.4153008759021759
4,0.25390625,0.3932182788848877
8,0.35546875,0.3469710350036621
12,0.16015625,0.40661177039146423
16,0.33984375,0.443539559841156
20,0.33203125,0.46421104669570923
24,0.27734375,0.4306621551513672
28,0.3125,0.39160606265068054
32,0.32421875,0.40336722135543823
36,0.28515625,0.4327101409435272
40,0.2890625,0.41115182638168335
44,0.26171875,0.46528464555740356
48,0.2109375,0.47149449586868286
52,0.34375,0.44962573051452637
56,0.3671875,0.3926510512828827
60,0.2421875,0.4295237064361572
64,0.38671875,0.48855093121528625
68,0.32421875,0.48267847299575806
72,0.33203125,0.4425674080848694
76,0.3203125,0.4499882459640503
80,0.2109375,0.4787795841693878
84,0.21484375,0.4857372045516968
88,0.28125,0.4252130389213562
92,0.39453125,0.4408545196056366
96,0.33203125,0.5306650400161743
100,0.3046875,0.4654436409473419
104,0.37890625,0.4024628698825836
108,0.4375,0.42770692706108093
112,0.3046875,0.4703522026538849
116,0.3515625,0.4519759714603424
120,0.4765625,0.44163084030151367
124,0.23828125,0.5462076663970947
128,0.296875,0.47113022208213806
132,0.421875,0.5208567380905151
136,0.359375,0.48025038838386536
140,0.3203125,0.5226267576217651
144,0.37109375,0.5962163805961609
148,0.41015625,0.5789321064949036
152,0.421875,0.5601311922073364
156,0.3671875,0.57173091173172
160,0.3515625,0.7903429269790649
164,0.328125,0.6932845711708069
168,0.47265625,0.6905244588851929
172,0.421875,0.7426587343215942
176,0.43359375,0.7811892628669739
180,0.58984375,0.7385404706001282
184,0.3828125,0.8650939464569092
188,0.3515625,1.1708598136901855
192,0.28515625,1.2377712726593018
196,0.29296875,1.404543399810791
200,0.421875,1.688061237335205
204,0.3125,1.8957363367080688
208,0.2421875,2.6559581756591797
212,0.1953125,3.2682862281799316
216,0.1875,3.9159793853759766
220,0.07421875,3.56581449508667
224,0.13671875,4.8199687004089355
228,0.19140625,5.142256736755371
232,0.10546875,5.624509334564209
236,0.1484375,6.994231700897217
240,0.0703125,7.814996719360352
244,0.0234375,9.053874969482422
248,0.01171875,10.683427810668945
252,0,11.070283889770508
256,0.01953125,11.102744102478027
260,0.00390625,11.179553031921387
264,0,11.157455444335938
268,0,11.098525047302246
272,0,11.033730506896973
276,0,10.99577522277832
280,0,10.96208381652832
284,0,10.94154167175293
288,0,10.928231239318848
292,0,10.911210060119629
296,0,10.901480674743652
300,0,10.90102481842041
304,0,10.910297393798828
308,0,10.921249389648438
312,0,10.912535667419434
316,0,10.90499210357666
320,0,10.922469139099121
324,0,10.934170722961426
328,0,10.919205665588379
332,0,10.91211223602295
336,0,10.903871536254883
340,0,10.896805763244629
344,0,10.914383888244629
348,0,10.910442352294922
352,0,10.902769088745117
356,0,10.892582893371582
360,0,10.921194076538086
364,0,10.916067123413086
368,0,10.889145851135254
372,0,10.909050941467285
376,0,10.91742992401123
380,0,10.93170166015625
384,0,10.921333312988281
388,0,10.912693977355957
392,0,10.91204833984375
396,0,10.903743743896484
400,0,10.911985397338867
404,0,10.91266918182373
408,0,10.911421775817871
412,0.00390625,11.213704109191895
416,0,11.536664009094238
420,0,11.53471851348877
424,0,11.496270179748535
428,0,11.453295707702637
432,0,11.42378044128418
436,0,11.38633918762207
440,0,11.390671730041504
444,0,11.40058708190918
448,0,11.393534660339355
452,0,11.401412963867188
456,0,11.382633209228516
460,0,11.394783020019531
464,0,11.406816482543945
468,0.01171875,11.42044734954834
472,0,11.512994766235352
476,0,11.593323707580566
480,0,11.590202331542969
484,0,11.603307723999023
488,0,11.576815605163574
492,0,11.593287467956543
496,0,11.595098495483398
500,0.0078125,11.61325454711914


==> plots/entropy-filtering-reward-entropy/data/numina-qwen-two-sided.csv <==
gradient_step,reward,entropy
0,0.234375,0.422760546207428
4,0.2421875,0.4073026776313782
8,0.35546875,0.36210307478904724
12,0.16015625,0.418424516916275
16,0.34375,0.46910420060157776
20,0.30078125,0.5735225081443787
24,0.2734375,0.48986703157424927
28,0.30859375,0.5114851593971252
32,0.28515625,0.5679647326469421
36,0.296875,0.6331571936607361
40,0.296875,0.6429135799407959
44,0.28125,0.8289209008216858
48,0.24609375,0.923839271068573
52,0.30859375,0.9809715151786804
56,0.296875,1.0911624431610107
60,0.17578125,1.4216140508651733
64,0.33203125,1.8263112306594849
68,0.24609375,2.2311019897460938
72,0.18359375,2.5507309436798096
76,0.125,3.237618923187256
80,0.05859375,4.080979347229004
84,0.08203125,4.750485420227051
88,0.07421875,5.6473798751831055
92,0.06640625,6.29027795791626
96,0.046875,5.6567792892456055
100,0.05859375,5.970921039581299
104,0.015625,7.102997303009033
108,0.015625,8.283324241638184
112,0.00390625,8.943192481994629
116,0,9.204109191894531
120,0,8.882304191589355
124,0,8.43716049194336
128,0,8.281343460083008
132,0,8.284019470214844
136,0,8.153529167175293
140,0,8.015216827392578
144,0,8.18198013305664
148,0,8.109909057617188
152,0,8.06955337524414
156,0,8.016581535339355
160,0,8.070664405822754
164,0,8.005022048950195
168,0,8.130409240722656
172,0,8.121383666992188
176,0,7.965021133422852
180,0,8.074736595153809
184,0,8.073104858398438
188,0,8.073065757751465
192,0,8.0381498336792
196,0,8.15668773651123
200,0,8.130009651184082
204,0,8.025045394897461
208,0,8.120944023132324
212,0,8.048041343688965
216,0,8.122404098510742
220,0,8.137978553771973
224,0,8.020530700683594
228,0,8.09370231628418
232,0,8.081180572509766
236,0,8.078145027160645
240,0,8.065374374389648
244,0,8.113532066345215
248,0,8.073442459106445
252,0,8.067168235778809
256,0,8.037355422973633
260,0,8.161155700683594
264,0,8.066732406616211
268,0,8.05014419555664
272,0,7.982292652130127
276,0,8.118752479553223
280,0,8.111676216125488
284,0,8.126739501953125
288,0,8.158552169799805
292,0,8.038166999816895
296,0,8.04056167602539
300,0,8.05616569519043
304,0,8.048280715942383
308,0,7.934798240661621
312,0,8.076897621154785
316,0,8.046277046203613
320,0,8.012682914733887
324,0,8.05792236328125
328,0,8.088234901428223
332,0,8.142446517944336
336,0,8.099740028381348
340,0,8.098910331726074
344,0,8.02678394317627
348,0,8.005724906921387
352,0,8.082745552062988
356,0,8.083114624023438
360,0,7.958187580108643
364,0,7.997027397155762
368,0,8.03727912902832
372,0,8.077311515808105
376,0,8.123046875
380,0,8.044207572937012
384,0,8.145596504211426
388,0,8.110678672790527
392,0,8.168261528015137
396,0,8.051213264465332
400,0,8.055428504943848
404,0,8.026497840881348
408,0,7.954161643981934
412,0,8.10309886932373
416,0,8.067578315734863
420,0,8.123849868774414
424,0,8.074033737182617
428,0,8.164745330810547
432,0,8.01118278503418
436,0,8.040582656860352
440,0,8.108920097351074
444,0,8.119002342224121
448,0,8.1878023147583
452,0,8.023147583007812
456,0,8.02835464477539
460,0,8.132847785949707
464,0,8.163294792175293
468,0,8.109443664550781
472,0,8.109487533569336
476,0,8.09129524230957
480,0,8.091691017150879
484,0,8.05418872833252
488,0,8.15567684173584
492,0,8.09196949005127
496,0,8.024568557739258
500,0,8.058503150939941


==> plots/entropy-filtering-reward-entropy/data/numina-qwen-upper.csv <==
gradient_step,reward,entropy
0,0.21484375,0.4280548095703125
4,0.30859375,0.3848778307437897
8,0.3515625,0.36225876212120056
12,0.17578125,0.4009571969509125
16,0.328125,0.42912769317626953
20,0.3359375,0.5450957417488098
24,0.31640625,0.3905540406703949
28,0.30078125,0.3524623215198517
32,0.328125,0.3384323716163635
36,0.3125,0.3582964241504669
40,0.328125,0.3121514618396759
44,0.375,0.3297151029109955
48,0.25,0.3243257403373718
52,0.34765625,0.29413360357284546
56,0.359375,0.24158735573291779
60,0.265625,0.23453161120414734
64,0.41015625,0.22331765294075012
68,0.3671875,0.23198670148849487
72,0.3203125,0.20228496193885803
76,0.37109375,0.19256694614887238
80,0.28125,0.20091091096401215
84,0.28125,0.18009206652641296
88,0.33203125,0.15901395678520203
92,0.45703125,0.1704665869474411
96,0.32421875,0.16277146339416504
100,0.328125,0.14141640067100525
104,0.4453125,0.1352880895137787
108,0.5078125,0.12319181859493256
112,0.37109375,0.14066164195537567
116,0.41015625,0.14437921345233917
120,0.5546875,0.1310877650976181
124,0.28125,0.14044296741485596
128,0.40625,0.10538994520902634
132,0.47265625,0.11822102218866348
136,0.39453125,0.1063789501786232
140,0.3828125,0.10878637433052063
144,0.45703125,0.12538793683052063
148,0.484375,0.10943757742643356
152,0.50390625,0.10723672807216644
156,0.43359375,0.10064353048801422
160,0.42578125,0.1113894060254097
164,0.41015625,0.09044330567121506
168,0.546875,0.08823047578334808
172,0.4921875,0.09471514821052551
176,0.50390625,0.08241163939237595
180,0.6484375,0.07588890194892883
184,0.3671875,0.06896375119686127
188,0.39453125,0.08388305455446243
192,0.36328125,0.07218773663043976
196,0.3828125,0.06186557933688164
200,0.53125,0.06891980767250061
204,0.39453125,0.08150815218687057
208,0.43359375,0.06528138369321823
212,0.265625,0.06540045887231827
216,0.34765625,0.06494604796171188
220,0.3828125,0.059640463441610336
224,0.37890625,0.06097676232457161
228,0.5703125,0.05619075521826744
232,0.41796875,0.06645253300666809
236,0.5,0.050719939172267914
240,0.421875,0.059693265706300735
244,0.4921875,0.05332402512431145
248,0.40234375,0.050645556300878525
252,0.3828125,0.06367228925228119
256,0.62109375,0.04979781061410904
260,0.51171875,0.07948525249958038
264,0.50390625,0.04674850031733513
268,0.51171875,0.052255090326070786
272,0.5546875,0.0464341901242733
276,0.5859375,0.04909694567322731
280,0.2734375,0.055389076471328735
284,0.52734375,0.0487324558198452
288,0.5,0.04747519642114639
292,0.515625,0.04260345548391342
296,0.48046875,0.04244772344827652
300,0.4375,0.042950768023729324
304,0.46875,0.04130326583981514
308,0.5078125,0.04426604136824608
312,0.359375,0.0346117727458477
316,0.453125,0.041441645473241806
320,0.51171875,0.03624659404158592
324,0.3515625,0.04026833176612854
328,0.3984375,0.03776261582970619
332,0.48046875,0.03871709480881691
336,0.50390625,0.03707626089453697
340,0.46484375,0.03905269503593445
344,0.36328125,0.0363948680460453
348,0.37109375,0.034983184188604355
352,0.546875,0.03431243449449539
356,0.58984375,0.03417513892054558
360,0.3984375,0.03707996755838394
364,0.34375,0.03267738223075867
368,0.53515625,0.0310517530888319
372,0.4140625,0.028108859434723854
376,0.515625,0.030012695118784904
380,0.359375,0.02922254428267479
384,0.36328125,0.03347453102469444
388,0.4140625,0.029743338003754616
392,0.44921875,0.028063755482435226
396,0.5,0.02995224855840206
400,0.5390625,0.027194207534193993
404,0.453125,0.02890348806977272
408,0.5234375,0.027523333206772804
412,0.58984375,0.029290005564689636
416,0.578125,0.022918647155165672
420,0.4609375,0.026199940592050552
424,0.5,0.03080320730805397
428,0.421875,0.02777332067489624
432,0.5234375,0.026586437597870827
436,0.5078125,0.028243429958820343
440,0.5078125,0.0251360684633255
444,0.55078125,0.029665516689419746
448,0.4375,0.027801817283034325
452,0.49609375,0.025565627962350845
456,0.453125,0.02539329044520855
460,0.50390625,0.02466587722301483
464,0.4296875,0.029920443892478943
468,0.51171875,0.023369155824184418
472,0.45703125,0.023482298478484154
476,0.21484375,0.027153875678777695
480,0.5234375,0.025466572493314743
484,0.34375,0.02472630888223648
488,0.4921875,0.027668647468090057
492,0.5703125,0.023020606487989426
496,0.41796875,0.024009713903069496
500,0.2890625,0.02394227497279644


==> plots/entropy-filtering-reward-entropy/data/ott-qwen-baseline.csv <==
gradient_step,reward,entropy
0,0.39237403869628906,1.0646939277648926
4,0.324951708316803,1.0748627185821533
8,0.31225043535232544,1.0134832859039307
12,0.360850989818573,1.0117981433868408
16,0.37569576501846313,1.0797605514526367
20,0.3208302855491638,1.061600923538208
24,0.31561279296875,1.0998823642730713
28,0.3176659941673279,1.0584146976470947
32,0.36387938261032104,1.0486249923706055
36,0.32862117886543274,1.0878605842590332
40,0.3604326546192169,1.1025452613830566
44,0.3447258472442627,1.0792468786239624
48,0.32294178009033203,1.1081680059432983
52,0.4208225607872009,1.0546371936798096
56,0.41259127855300903,1.0702075958251953
60,0.3699291944503784,1.1333566904067993
64,0.35387223958969116,1.1090805530548096
68,0.3837715685367584,1.1105921268463135
72,0.3690429627895355,1.0884196758270264
76,0.3363030254840851,1.2020527124404907
80,0.40160244703292847,1.1279397010803223
84,0.41415494680404663,1.1751799583435059
88,0.3700183629989624,1.2220814228057861
92,0.3845828175544739,1.253342628479004
96,0.369049608707428,1.24257493019104
100,0.4186912775039673,1.2571489810943604
104,0.4188328981399536,1.2203824520111084
108,0.4373495578765869,1.382109522819519
112,0.4915763735771179,1.304909110069275
116,0.4013465642929077,1.5067919492721558
120,0.433180570602417,1.610403060913086
124,0.4364354610443115,1.8289361000061035
128,0.41600579023361206,1.9068564176559448
132,0.43496811389923096,2.131917715072632
136,0.40601229667663574,2.3882699012756348
140,0.4575001895427704,2.9185516834259033
144,0.4111274182796478,3.707207202911377
148,0.37590959668159485,4.291808605194092
152,0.34778136014938354,4.9731950759887695
156,0.35965150594711304,4.981886863708496
160,0.3917320966720581,5.323563575744629
164,0.33300352096557617,5.212982654571533
168,0.3357049822807312,5.490886211395264
172,0.3538561463356018,5.938361644744873
176,0.2987273037433624,6.396222114562988
180,0.2544642686843872,7.896482944488525
184,0.22461262345314026,8.561240196228027
188,0.09611807018518448,9.614767074584961
192,0.05714142695069313,9.991504669189453
196,0.012469951994717121,10.935553550720215
200,0.015474759042263031,11.064399719238281
204,0.018479567021131516,11.083775520324707
208,0.01857972890138626,10.968355178833008
212,0.0049579329788684845,10.696929931640625
216,0.007061298470944166,10.875434875488281
220,0.0049579329788684845,11.253277778625488
224,0.013822115957736969,11.249724388122559
228,0.029847757890820503,11.098164558410645
232,0.05976228415966034,10.900537490844727
236,0.08394145220518112,10.93303394317627
240,0.08536515384912491,11.158378601074219
244,0.06039663776755333,11.174510955810547
248,0.029246794059872627,10.073269844055176
252,0.0657552033662796,10.322065353393555
256,0.21043668687343597,8.518119812011719
260,0.22498378157615662,10.464681625366211
264,0.020132210105657578,11.444096565246582
268,0,11.59316349029541
272,0,11.615802764892578
276,0,11.636307716369629
280,0,11.641395568847656
284,0,11.643084526062012
288,0,11.648550987243652
292,0,11.651263236999512
296,0,11.642745018005371
300,0,11.650115966796875
304,0,11.644978523254395
308,0,11.647843360900879
312,0,11.653264999389648
316,0,11.650788307189941
320,0,11.642657279968262
324,0,11.652680397033691
328,0,11.652337074279785
332,0,11.645261764526367
336,0,11.641939163208008
340,0,11.655651092529297
344,0,11.636581420898438
348,0,11.6435546875
352,0,11.65064811706543
356,0,11.648225784301758
360,0,11.644238471984863
364,0,11.65507984161377
368,0,11.650754928588867
372,0,11.649051666259766
376,0,11.65269947052002
380,0,11.64484977722168
384,0,11.645548820495605
388,0,11.652108192443848
392,0,11.649240493774414
396,0,11.654597282409668
400,0,11.646309852600098
404,0,11.650076866149902
408,0,11.644132614135742
412,0,11.65482234954834
416,0,11.652702331542969
420,0,11.656172752380371
424,0,11.650057792663574
428,0,11.652205467224121
432,0,11.649484634399414
436,0,11.651498794555664
440,0,11.654233932495117
444,0,11.645612716674805
448,0,11.64391040802002
452,0,11.645009994506836
456,0,11.650949478149414
460,0,11.651798248291016
464,0,11.656578063964844
468,0,11.644634246826172
472,0,11.64862060546875
476,0,11.64957046508789
480,0,11.639983177185059
484,0,11.646635055541992
488,0,11.650196075439453
492,0,11.650809288024902
496,0,11.649636268615723
500,0,11.64586353302002


==> plots/entropy-filtering-reward-entropy/data/ott-qwen-two-sided.csv <==
gradient_step,reward,entropy
0,0.3915993571281433,1.0406773090362549
4,0.3019968867301941,1.0792455673217773
8,0.30824965238571167,1.0204081535339355
12,0.37818339467048645,1.0225754976272583
16,0.3995107412338257,1.0222222805023193
20,0.3322775065898895,1.0681109428405762
24,0.2924523651599884,1.0839385986328125
28,0.3371862769126892,1.0101685523986816
32,0.3503023386001587,1.0498239994049072
36,0.3098418712615967,0.9973440170288086
40,0.3684176504611969,1.065393328666687
44,0.3311513662338257,1.0273644924163818
48,0.33397138118743896,1.0597268342971802
52,0.3851886987686157,1.0427942276000977
56,0.41448310017585754,0.9988614320755005
60,0.34136253595352173,1.0586891174316406
64,0.3624025583267212,1.0488941669464111
68,0.40193501114845276,1.0172170400619507
72,0.34156957268714905,1.0213432312011719
76,0.3615947961807251,1.104686975479126
80,0.3771250247955322,1.075015664100647
84,0.41095227003097534,1.117048740386963
88,0.3627643287181854,1.1368341445922852
92,0.3834201395511627,1.1807544231414795
96,0.3829599618911743,1.1266891956329346
100,0.4278099536895752,1.1689817905426025
104,0.3866225779056549,1.1238410472869873
108,0.43697547912597656,1.2275617122650146
112,0.49659618735313416,1.2104674577713013
116,0.40666115283966064,1.3658777475357056
120,0.4362199306488037,1.5306662321090698
124,0.4292633831501007,1.7754616737365723
128,0.4116028845310211,1.9620689153671265
132,0.40201032161712646,2.327824592590332
136,0.4160022437572479,2.801362991333008
140,0.4156975746154785,3.958768367767334
144,0.36798304319381714,5.318191051483154
148,0.2925785779953003,6.42333984375
152,0.21942105889320374,7.686134338378906
156,0.1148776113986969,8.627825736999512
160,0.04648866876959801,9.430734634399414
164,0.010808201506733894,9.6012544631958
168,0.009465144015848637,9.233333587646484
172,0.0026208600029349327,8.497363090515137
176,0.0015024038730189204,8.406834602355957
180,0.008374938741326332,9.008506774902344
184,0.005542200990021229,9.548258781433105
188,0.003004807746037841,10.423796653747559
192,0,10.923101425170898
196,0,11.067914009094238
200,0,11.117569923400879
204,0,11.143799781799316
208,0,11.161309242248535
212,0,11.185624122619629
216,0,11.178422927856445
220,0,11.17761516571045
224,0,11.186922073364258
228,0,11.184810638427734
232,0,11.204407691955566
236,0,11.187721252441406
240,0,11.178544044494629
244,0,11.194380760192871
248,0,11.192408561706543
252,0,11.21110725402832
256,0,11.201115608215332
260,0,11.201621055603027
264,0,11.189422607421875
268,0,11.19587230682373
272,0,11.191631317138672
276,0,11.192387580871582
280,0,11.184175491333008
284,0,11.198897361755371
288,0,11.195391654968262
292,0,11.206535339355469
296,0,11.179550170898438
300,0,11.201745986938477
304,0,11.19316291809082
308,0,11.199126243591309
312,0,11.199546813964844
316,0,11.20085620880127
320,0,11.189238548278809
324,0,11.199355125427246
328,0,11.204904556274414
332,0,11.203857421875
336,0,11.195396423339844
340,0,11.192428588867188
344,0,11.188394546508789
348,0,11.186931610107422
352,0,11.18327808380127
356,0,11.207779884338379
360,0,11.201436042785645
364,0,11.191497802734375
368,0,11.196637153625488
372,0,11.192745208740234
376,0,11.198497772216797
380,0,11.193406105041504
384,0,11.203490257263184
388,0,11.173014640808105
392,0,11.202067375183105
396,0,11.200003623962402
400,0,11.214937210083008
404,0,11.201865196228027
408,0,11.187851905822754
412,0,11.193309783935547
416,0,11.204991340637207
420,0,11.192667961120605
424,0,11.192825317382812
428,0,11.22083854675293
432,0,11.195903778076172
436,0,11.20358943939209
440,0,11.173091888427734
444,0,11.184837341308594
448,0,11.207521438598633


==> plots/entropy-filtering-reward-entropy/data/ott-qwen-upper.csv <==
gradient_step,reward,entropy
0,0.37977951765060425,1.0637837648391724
4,0.3084372282028198,1.0628793239593506
8,0.3087112307548523,0.9898681640625
12,0.3782408833503723,0.9963898062705994
16,0.35636812448501587,0.9830983281135559
20,0.34068119525909424,0.963620126247406
24,0.3038179874420166,0.9239708781242371
28,0.3493402600288391,0.8367597460746765
32,0.3886539340019226,0.8148776888847351
36,0.3462594151496887,0.7628421187400818
40,0.3798888921737671,0.7262621521949768
44,0.3838801383972168,0.6522597670555115
48,0.3854101896286011,0.5931431651115417
52,0.4296589195728302,0.5412867069244385
56,0.45030665397644043,0.47759339213371277
60,0.36595457792282104,0.4350937306880951
64,0.3779650330543518,0.38589438796043396
68,0.47141969203948975,0.3380362391471863
72,0.38462674617767334,0.31420043110847473
76,0.3882100582122803,0.3107459545135498
80,0.44129011034965515,0.24166779220104218
84,0.4251076579093933,0.23383697867393494
88,0.3465680181980133,0.21481028199195862
92,0.4247664213180542,0.201512411236763
96,0.40649065375328064,0.18635180592536926
100,0.46091052889823914,0.16370472311973572
104,0.40129536390304565,0.15950597822666168
108,0.3677690923213959,0.14149923622608185
112,0.5270015001296997,0.14699631929397583
116,0.42860013246536255,0.14139683544635773
120,0.416721373796463,0.1266198307275772
124,0.4758470356464386,0.13401779532432556
128,0.3965710997581482,0.13007518649101257
132,0.4147024154663086,0.12544426321983337
136,0.4217835068702698,0.12465323507785797
140,0.46009185910224915,0.11629029363393784
144,0.4068866968154907,0.12381456792354584
148,0.3872041702270508,0.12624920904636383
152,0.37779873609542847,0.11858877539634705
156,0.42150914669036865,0.11489755660295486
160,0.48886510729789734,0.10123356431722641
164,0.43903636932373047,0.0979846864938736
168,0.507895827293396,0.10098570585250854
172,0.43384891748428345,0.0980958342552185
176,0.48138466477394104,0.10351559519767761
180,0.4656231999397278,0.09924909472465515
184,0.4988739490509033,0.09409451484680176
188,0.4349530339241028,0.09646423161029816
192,0.48210904002189636,0.10001130402088165
196,0.4580303430557251,0.10381581634283066
200,0.5350328087806702,0.09290667623281479
204,0.40343260765075684,0.08534014970064163
208,0.5033964514732361,0.08085215091705322
212,0.4546586275100708,0.06658728420734406
216,0.43805408477783203,0.07297582924365997
220,0.42106354236602783,0.07387350499629974
224,0.4859808683395386,0.0757620632648468
228,0.5115891695022583,0.07116547971963882
232,0.5546548962593079,0.07784291356801987
236,0.5010846853256226,0.07506795227527618
240,0.44614022970199585,0.06950344890356064
244,0.41947507858276367,0.07114074379205704
248,0.4925411343574524,0.0712324008345604
252,0.4661114513874054,0.06685082614421844
256,0.44582757353782654,0.06531025469303131
260,0.42352545261383057,0.06279796361923218
264,0.4727235436439514,0.06257565319538116
268,0.4702428877353668,0.06288275122642517
272,0.45555129647254944,0.05695820972323418
276,0.5012141466140747,0.06095030903816223
280,0.46507886052131653,0.06036452203989029
284,0.5091363787651062,0.06213899329304695
288,0.5000783801078796,0.058152247220277786
292,0.4028193950653076,0.05662818253040314
296,0.4633195102214813,0.053224410861730576
300,0.401416152715683,0.056655436754226685
304,0.4857035279273987,0.05268338695168495
308,0.4494702219963074,0.05169465392827988
312,0.4676653742790222,0.05494889244437218
316,0.4804277718067169,0.05003690347075462
320,0.4909283220767975,0.051341768354177475
324,0.4383755326271057,0.04759514331817627
328,0.6066063642501831,0.047635968774557114
332,0.4488708972930908,0.05441023409366608
336,0.5143328905105591,0.05133957415819168
340,0.4544016718864441,0.0525478832423687
344,0.5265520811080933,0.05170825123786926
348,0.515915036201477,0.047102704644203186
352,0.5129178166389465,0.04498054459691048
356,0.502253532409668,0.050661105662584305
360,0.45434409379959106,0.04469560831785202
364,0.4604912996292114,0.0433427058160305
368,0.4236486554145813,0.04667852073907852
372,0.4758022129535675,0.04797054082155228
376,0.5115498900413513,0.044407639652490616
380,0.5438425540924072,0.04408508166670799
384,0.5250498056411743,0.04325440153479576
388,0.5305888652801514,0.04506600648164749
392,0.4543435275554657,0.042881593108177185
396,0.49578893184661865,0.04876988008618355
400,0.5137948989868164,0.0457925871014595
404,0.46825870871543884,0.04779052734375
408,0.4676358103752136,0.048008549958467484
412,0.5438465476036072,0.048387251794338226
416,0.4756159782409668,0.047931212931871414
420,0.43189194798469543,0.04609861969947815
424,0.4807983636856079,0.04441669210791588
428,0.5416744947433472,0.04698792099952698
432,0.4829307794570923,0.04742327332496643
436,0.5144976377487183,0.0466507263481617
440,0.4928032159805298,0.04978622868657112
444,0.5591484308242798,0.04670574516057968
448,0.6890155076980591,0.04852769151329994
452,0.5946059226989746,0.050444476306438446
456,0.3966996967792511,0.05002681910991669
460,0.4942667484283447,0.049011651426553726
464,0.4930538833141327,0.04684647172689438
468,0.5609601736068726,0.04828624799847603
472,0.4200153350830078,0.0495912991464138
476,0.4471772611141205,0.05936136469244957
480,0.4674035310745239,0.04348818212747574
484,0.4658372104167938,0.046003274619579315
488,0.4725188612937927,0.04797338321805
492,0.5458579659461975,0.04370035603642464
496,0.48485323786735535,0.050130344927310944
500,0.5215603709220886,0.04756653308868408


==> plots/entropy-first-order-collapse/data/gemma-math.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change
0,0.28515625,0.14042846858501434,-0.00012735609743685927
4,0.41796875,0.11377623677253723,0.0002615653125417339
8,0.20703125,0.1208820790052414,0.0003240374782649269
12,0.328125,0.12491557002067566,0.0006680623898773774
16,0.375,0.14185450971126556,0.0007452999900294799
20,0.37109375,0.14069285988807678,0.0007221395164549449
24,0.38671875,0.13942217826843262,0.0007763054597660357
28,0.3125,0.13299556076526642,0.0007019296973282962
32,0.46484375,0.14216449856758118,0.0008817485193333141
36,0.51953125,0.16175788640975952,0.000990079059221216
40,0.2265625,0.1624375879764557,0.0010876435726743239
44,0.36328125,0.15220056474208832,0.0012910767883624885
48,0.5703125,0.13616281747817993,0.001360040035365273
52,0.41015625,0.15022559463977814,0.0016128557720662684
56,0.484375,0.13346228003501892,0.0014289813553318709
60,0.3671875,0.17114996910095215,0.0013486161461742086
64,0.3984375,0.1727066934108734,0.0015279689348517422
68,0.4140625,0.1652439385652542,0.0013335996065961808
72,0.48046875,0.13997890055179596,0.0016296399633120018
76,0.40625,0.13598431646823883,0.0015717112030984026
80,0.4140625,0.15120777487754822,0.0017833578730801491
84,0.3984375,0.17373380064964294,0.0019058200578569995
88,0.41015625,0.14985910058021545,0.0020426865946205908
92,0.61328125,0.125809907913208,0.002248506764829017
96,0.359375,0.1636023223400116,0.0021328988530626702
100,0.42578125,0.19062921404838562,0.00210437938250152
104,0.38671875,0.15247441828250885,0.002232731792389586
108,0.39453125,0.1562737673521042,0.0026589357923398893
112,0.48828125,0.1527656614780426,0.002766185981556646
116,0.49609375,0.1519659161567688,0.002867181873341451
120,0.50390625,0.1534850001335144,0.0028780088794064795
124,0.34765625,0.16609983146190643,0.00279191059837558
128,0.390625,0.19438454508781433,0.0028180180340200423
132,0.60546875,0.16106359660625458,0.002685808120332922
136,0.58203125,0.17920181155204773,0.002756424414457115
140,0.5703125,0.17893287539482117,0.003019010276972267
144,0.32421875,0.19696548581123352,0.0031925153959093677
148,0.4453125,0.1899760365486145,0.0033178706231922206
152,0.546875,0.14524976909160614,0.0032524036600136697
156,0.51171875,0.19122016429901123,0.0031862797100075113
160,0.5625,0.1782037317752838,0.0031424180877479557
164,0.53515625,0.17846417427062988,0.0031708914634123175
168,0.52734375,0.15898644924163818,0.003306971478423293
172,0.453125,0.16511909663677216,0.003282586981526947
176,0.421875,0.15891261398792267,0.003343871201764159
180,0.62890625,0.21483983099460602,0.00324982666253959
184,0.55078125,0.19351692497730255,0.003341178810472911
188,0.390625,0.1950538158416748,0.0034175109711043206
192,0.33984375,0.17286816239356995,0.003341456073343352
196,0.41015625,0.22505033016204834,0.0032785311450140853
200,0.625,0.23833943903446198,0.003389905096781831
204,0.40625,0.17750750482082367,0.003403095990819338
208,0.47265625,0.18971192836761475,0.0031561897845620024
212,0.44921875,0.20338302850723267,0.0032993725730818824
216,0.67578125,0.21395890414714813,0.003430069932136348
220,0.5859375,0.18860043585300446,0.0034036893326572226
224,0.59375,0.19233286380767822,0.00324468592748417
228,0.46484375,0.20843812823295593,0.00332828076133751
232,0.53515625,0.17188088595867157,0.0031908381311893663
236,0.6015625,0.18590159714221954,0.00308007263825516
240,0.50390625,0.17922787368297577,0.003149900043155185
244,0.5390625,0.21391890943050385,0.003120041016728692
248,0.50390625,0.2636927664279938,0.0031275652565057044
252,0.5546875,0.19676783680915833,0.002844205055708926
256,0.5546875,0.19031228125095367,0.0029546843511809584
260,0.62890625,0.20781290531158447,0.0028341790860793026
264,0.703125,0.19826549291610718,0.0029499455441452938
268,0.5,0.2511456608772278,0.0032843108076292538
272,0.6328125,0.20808745920658112,0.0033101947315401503
276,0.42578125,0.23539970815181732,0.0031946448239352776
280,0.5546875,0.18641948699951172,0.0032270859412903974
284,0.59765625,0.16506248712539673,0.0034953045729082532
288,0.4921875,0.23601596057415009,0.003701054800529846
292,0.54296875,0.2414265125989914,0.0037090035552580503
296,0.55078125,0.1950574517250061,0.0037604323918856153
300,0.51953125,0.21946647763252258,0.003579281915847332
304,0.6171875,0.23206283152103424,0.0034866446372348037
308,0.6640625,0.1935872733592987,0.003477707551041931
312,0.76171875,0.23853623867034912,0.0034465519453306115
316,0.6640625,0.23181363940238953,0.003616988350415795
320,0.65625,0.20182913541793823,0.003589912827635544
324,0.60546875,0.22069239616394043,0.0035411934665319222
328,0.640625,0.22141312062740326,0.0035319090332279757
332,0.6171875,0.2382078319787979,0.0037312344921645035
336,0.72265625,0.1931338608264923,0.0033862116934813002
340,0.41796875,0.26075103878974915,0.003461087140095742
344,0.578125,0.25326380133628845,0.0035888677233799626
348,0.54296875,0.23787228763103485,0.003719921564794504
352,0.50390625,0.26861056685447693,0.003673185522387712
356,0.765625,0.19391652941703796,0.0034670999621937426
360,0.61328125,0.20140472054481506,0.0036082960058081426
364,0.58203125,0.2641057074069977,0.0033529481554239737
368,0.66796875,0.22517548501491547,0.003207407183850819
372,0.6328125,0.2076612412929535,0.0030038228737510053
376,0.55078125,0.2704150378704071,0.0032855109942317995
380,0.6171875,0.28626275062561035,0.0030597609123503844
384,0.6640625,0.2759500741958618,0.0027862854824149963
388,0.5859375,0.26867520809173584,0.002810773354298135
392,0.58984375,0.21917960047721863,0.0029387174439818864
396,0.640625,0.24655212461948395,0.002744768496626193
400,0.69921875,0.23812875151634216,0.0027443352403508925
404,0.64453125,0.21661794185638428,0.002833549206030739
408,0.5390625,0.22504086792469025,0.0027746946055628996
412,0.6875,0.26652756333351135,0.003294174461672128
416,0.65234375,0.28128698468208313,0.0033272784313282955
420,0.61328125,0.24655656516551971,0.003595047361585557
424,0.46484375,0.27271953225135803,0.0036041787428757743
428,0.703125,0.2353019416332245,0.003872560671766223
432,0.57421875,0.2738109230995178,0.00371882440367699
436,0.66796875,0.250291645526886,0.0035981887652383193
440,0.7109375,0.23119774460792542,0.003483456890847947
444,0.56640625,0.2966650724411011,0.0037666835657717
448,0.75390625,0.28886762261390686,0.003758437919344715
452,0.51953125,0.31224244832992554,0.003943600951942017
456,0.69140625,0.2572035491466522,0.0037989571077048367
460,0.66015625,0.2391960620880127,0.003783268809712581
464,0.484375,0.33838561177253723,0.0037848680266847623
468,0.62109375,0.34794023633003235,0.003846548332205657
472,0.640625,0.2628878057003021,0.00375703853393361
476,0.74609375,0.24675191938877106,0.0035280515994031703
480,0.61328125,0.3505573570728302,0.003960555134881361
484,0.6328125,0.3556874692440033,0.0040552714115165145
488,0.52734375,0.31881195306777954,0.003978229357812779
492,0.69921875,0.31760111451148987,0.0040685355196501405
496,0.5234375,0.31562548875808716,0.004222945672040623
500,0.6875,0.3143851161003113,0.004077384202759049
504,0.6796875,0.36766090989112854,0.004531991817231074
508,0.5,0.4239274263381958,0.004841988873778291
512,0.6171875,0.36822181940078735,0.004742984219006985
516,0.5859375,0.4266050159931183,0.0046973492740391976
520,0.69140625,0.40403053164482117,0.004529240130324297
524,0.65234375,0.3079236149787903,0.004583870066511508
528,0.62109375,0.31597208976745605,0.00462550637277559
532,0.65625,0.4268285930156708,0.004754101964721258
536,0.7265625,0.33799833059310913,0.005254371466975272
540,0.79296875,0.32727840542793274,0.005142948500036937
544,0.703125,0.34756505489349365,0.0048439765597265705
548,0.64453125,0.46693307161331177,0.004869313797911445
552,0.66796875,0.41323158144950867,0.004966741298943589
556,0.61328125,0.3785228431224823,0.004688239225259849
560,0.66015625,0.4007396697998047,0.004940070346918901
564,0.66796875,0.3991977572441101,0.005166027522676586
568,0.47265625,0.43631511926651,0.005099131319610706
572,0.55078125,0.3539007306098938,0.004936558023274529
576,0.6484375,0.37934720516204834,0.005196572508367581
580,0.52734375,0.4874754250049591,0.005436325356953375
584,0.67578125,0.4615280032157898,0.0061497082652692825
588,0.4609375,0.6214858293533325,0.006484401843096066
592,0.62109375,0.5668309330940247,0.006379706323315304
596,0.76171875,0.4292888045310974,0.006349882092791859
600,0.73046875,0.7658329010009766,0.007201790741419245
604,0.546875,0.6477044224739075,0.0079050403447809
608,0.58984375,0.7684280872344971,0.007877725838739025
612,0.64453125,1.2869784832000732,0.008267589442311873
616,0.51953125,1.2078273296356201,0.008107449099156838
620,0.5078125,1.624703049659729,0.009126188950062897
624,0.5625,2.165616750717163,0.008396203458346463
628,0.58203125,2.2259631156921387,0.007126777752489488
632,0.53125,3.801027297973633,0.00670187635688535
636,0.3046875,4.5546555519104,0.006642401437204626
640,0.58203125,4.973858833312988,0.006506841525663276
644,0.359375,6.557716369628906,0.006351934445604002
648,0.359375,7.051034450531006,0.006081850923635557
652,0.375,7.381109237670898,0.005775650881020056
656,0.37109375,7.244335174560547,0.005010013362692689
660,0.29296875,7.9608683586120605,0.005673911962702505
664,0.40234375,7.527880668640137,0.004896763265350046
668,0.29296875,8.422508239746094,0.004763420370494487
672,0.30859375,8.688471794128418,0.004718622698987929
676,0.421875,7.996272563934326,0.005700044726182796
680,0.25,9.679117202758789,0.00556182101101399
684,0.2578125,8.143854141235352,0.004560078458013095
688,0.3046875,8.682777404785156,0.004734822123594995
692,0.3515625,8.39371109008789,0.004043128483687042
696,0.34375,8.841841697692871,0.004067384426861054
700,0.29296875,8.42890739440918,0.0035559053339682123
704,0.33203125,10.191130638122559,0.0033531812808007544
708,0.23046875,10.873656272888184,0.003465421646012601
712,0.3203125,8.791461944580078,0.0017987967443104935
716,0.33203125,6.001727104187012,0.0018860925928265715
720,0.2578125,10.827587127685547,0.0023817935484089503
724,0.375,11.225571632385254,0.00202760063319829
728,0.359375,11.458620071411133,0.0020440178335974224
732,0.21875,11.643342018127441,0.002229029618110445
736,0.34765625,11.065869331359863,0.0018701153771338852
740,0.27734375,11.456531524658203,0.0007892262778916859
744,0.1015625,11.942201614379883,6.530682134453514e-05
748,0.03125,12.04543685913086,5.3652370187506904e-05
752,0.0234375,12.076839447021484,1.6025672131547708e-06
756,0.1484375,11.97029972076416,9.645233829091993e-05
760,0.10546875,11.929354667663574,0.00025364403413652425
764,0.1640625,11.90381908416748,0.00038768027812485784
768,0.1953125,11.818161010742188,0.00045173775902318525
772,0.1953125,11.786275863647461,0.000321908242669533
776,0.19921875,11.696576118469238,-2.0791478439807776e-05
780,0.09375,12.0232515335083,-9.39896852742983e-05
784,0.06640625,12.06126594543457,-0.00023880581973978465
788,0.09765625,12.082454681396484,-0.0006185333978536711
792,0.0546875,12.095157623291016,-0.0007964070032770998
796,0.046875,12.175651550292969,-0.0007818130246080024


==> plots/entropy-first-order-collapse/data/gemma-numina.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change
0,0.07421875,0.1481153815984726,0.00015481422460084104
4,0.12109375,0.19231866300106049,0.00010495599994442273
8,0.19140625,0.1580629050731659,0.00030033253722194786
12,0.140625,0.2026318460702896,0.00027211818041905644
16,0.0703125,0.1626177728176117,0.00029406033928580655
20,0.234375,0.18878726661205292,0.00020916192607955963
24,0.21875,0.18518736958503723,0.0003022245992383432
28,0.29296875,0.21077096462249756,0.0005903000551370496
32,0.50390625,0.17041553556919098,0.0005506717236585246
36,0.24609375,0.16360530257225037,0.00048210425882189156
40,0.33203125,0.1774137318134308,0.0005634478642377871
44,0.40625,0.16778671741485596,0.000629463540505526
48,0.2890625,0.18233069777488708,0.0008593769579050559
52,0.32421875,0.20438623428344727,0.000866241000309742
56,0.32421875,0.23478180170059204,0.0007978677657405342
60,0.33984375,0.1804550737142563,0.0009770927190828615
64,0.26171875,0.21634258329868317,0.000970686831848866
68,0.40625,0.21931692957878113,0.0009052614704927464
72,0.33203125,0.19283348321914673,0.0011716070742266993
76,0.2890625,0.2020299732685089,0.0013655765333595582
80,0.2890625,0.2264394760131836,0.001370241464471178
84,0.44140625,0.2223944067955017,0.0014225960818379235
88,0.37890625,0.18519335985183716,0.001412423452094913
92,0.23828125,0.17223669588565826,0.0014287030501378695
96,0.34375,0.24440898001194,0.0014546273935280851
100,0.36328125,0.18535128235816956,0.0014885467285381537
104,0.52734375,0.2172563225030899,0.00151621408265612
108,0.25,0.24096554517745972,0.0016541662308924288
112,0.48046875,0.19405122101306915,0.0017238803210517517
116,0.3359375,0.23940140008926392,0.0018807804674025874
120,0.43359375,0.20567086338996887,0.002004085332899308
124,0.26953125,0.21357068419456482,0.0019714302295170683
128,0.46875,0.19015832245349884,0.001874681830443592
132,0.34765625,0.18105213344097137,0.0020275587230713654
136,0.30859375,0.19998008012771606,0.0023927684232063484
140,0.4765625,0.18292947113513947,0.00258098286242614
144,0.39453125,0.19470609724521637,0.0024813092891662336
148,0.375,0.19386759400367737,0.002461737185043944
152,0.4453125,0.19494760036468506,0.0025216676017265627
156,0.27734375,0.27957943081855774,0.0026416479039284013
160,0.38671875,0.22714439034461975,0.00264207717997067
164,0.45703125,0.20772981643676758,0.0025218702811997673
168,0.4140625,0.2057007998228073,0.0029816073689943323
172,0.359375,0.2829868495464325,0.003074263127231802
176,0.359375,0.25795480608940125,0.0030870845907173816
180,0.375,0.22948594391345978,0.0030696151347200384
184,0.34765625,0.32342514395713806,0.003322927348321514
188,0.55078125,0.2587324380874634,0.003448478478489392
192,0.328125,0.30091753602027893,0.003916238940732342
196,0.34765625,0.3322538435459137,0.0040605636944377466
200,0.34765625,0.28324225544929504,0.004148044516327332
204,0.3359375,0.2999081015586853,0.003983539588844565
208,0.5,0.25736305117607117,0.0038579921967567543
212,0.40625,0.2843426764011383,0.0040581202646450265
216,0.42578125,0.27476030588150024,0.00399845577813096
220,0.22265625,0.36170464754104614,0.0038740971993576068
224,0.3671875,0.3052125871181488,0.0038238971261108645
228,0.4609375,0.2857360541820526,0.004056030909751485
232,0.36328125,0.31746751070022583,0.0040219213093593
236,0.45703125,0.35420429706573486,0.004044305000164172
240,0.34765625,0.3353584408760071,0.004341718297510511
244,0.36328125,0.36152350902557373,0.004286987513538065
248,0.4375,0.3007420003414154,0.0044962426215562346
252,0.37890625,0.4443618059158325,0.004432173652801907
256,0.3515625,0.42769625782966614,0.004345471269189716
260,0.49609375,0.40870967507362366,0.004455878809622504
264,0.2109375,0.37317556142807007,0.00460157740367606
268,0.3203125,0.4164664149284363,0.004468053470802147
272,0.34765625,0.4193805754184723,0.0046954537124150875
276,0.33203125,0.42203468084335327,0.00442382351859294
280,0.3046875,0.3999718725681305,0.0047382573808221196
284,0.36328125,0.4027596712112427,0.004996830724834922
288,0.3828125,0.4495880901813507,0.004865609560042117
292,0.3828125,0.3801853358745575,0.0049655071737646495
296,0.37109375,0.4105880856513977,0.005039961458564335
300,0.4296875,0.379062294960022,0.005827438741150104
304,0.3671875,0.44805440306663513,0.005906544499723054
308,0.3359375,0.4518437385559082,0.006050714222553211
312,0.17578125,0.6258694529533386,0.0065965110883468014
316,0.4140625,0.5086916089057922,0.006580045217631891
320,0.41015625,0.4741775393486023,0.006543997809629332
324,0.40234375,0.5931523442268372,0.00643152876553188
328,0.28125,0.8094310760498047,0.006671693182923377
332,0.4921875,0.5145263075828552,0.007017068913583557
336,0.40625,0.5581117868423462,0.007534143171042729
340,0.41015625,0.482768714427948,0.007504867438925089
344,0.5390625,0.48730745911598206,0.007580524209018336
348,0.34765625,0.748665452003479,0.008011413006997259
352,0.37890625,0.9797077178955078,0.007732817722498453
356,0.44140625,1.3250021934509277,0.008344886733979706
360,0.296875,1.174251914024353,0.007604880319249219
364,0.27734375,3.1357028484344482,0.006938021171421838
368,0.23046875,3.7431986331939697,0.006246733459235543
372,0.26171875,4.605184078216553,0.005611404638145245
376,0.20703125,5.91247034072876,0.005316019829407992
380,0.2265625,6.2230048179626465,0.005737981334235087
384,0.16015625,7.12124490737915,0.005245037948682807
388,0.14453125,7.980291366577148,0.005317375692143855
392,0.07421875,8.89342975616455,0.0051729362965744485
396,0.1171875,8.571810722351074,0.00564946115800069
400,0.109375,8.755746841430664,0.005293204781835925
404,0.109375,8.780558586120605,0.004847326262861884
408,0.12109375,9.266509056091309,0.004854456213664093
412,0.05859375,9.389215469360352,0.00470677092046401
416,0.11328125,9.188130378723145,0.004947657096707303
420,0.12109375,9.377543449401855,0.004973156383258015
424,0.10546875,9.422220230102539,0.004994856547895665
428,0.14453125,9.027153968811035,0.005053119838393627
432,0.07421875,8.997051239013672,0.00496956264031212
436,0.0390625,9.471144676208496,0.005096838852935548
440,0.05859375,9.422442436218262,0.0047882003343460156
444,0.09375,9.249544143676758,0.004483307974894046
448,0.09375,8.092988967895508,0.004399271975231045
452,0.05078125,7.399126052856445,0.00448269772279275
456,0.0390625,7.250395774841309,0.004376755315902869
460,0.0625,7.287612438201904,0.004159799040635903
464,0.05078125,7.456421852111816,0.004038649983172604
468,0.12890625,8.382745742797852,0.004679122759071674
472,0.078125,10.169203758239746,0.004397721972296154
476,0.05859375,10.126832008361816,0.004235663581212634
480,0.02734375,11.40511703491211,0.004175177974971689
484,0.078125,11.48088264465332,0.004197704645392264
488,0.0390625,11.615259170532227,0.004076791272794367
492,0.08984375,11.613579750061035,0.00399807720931733
496,0.02734375,11.3291597366333,0.003986242865678946
500,0.0390625,11.549888610839844,0.003959584849397402
504,0.0546875,11.583833694458008,0.003982417667742766
508,0.109375,11.664064407348633,0.003998580453298928
512,0.078125,11.687906265258789,0.003953280927362357
516,0.04296875,11.826231956481934,0.00401672520118268
520,0.02734375,11.752290725708008,0.00401741578920678
524,0.0078125,11.828149795532227,0.004019689414064942
528,0.0234375,11.893359184265137,0.003952740616227857
532,0.02734375,11.999069213867188,0.00387718213255539
536,0.03515625,11.980175018310547,0.0038655320309004537
540,0.01171875,12.10622787475586,0.0038537339795112757
544,0.015625,12.098456382751465,0.0038545401667562373
548,0,12.100278854370117,0.0038545401667562373
552,0.05078125,12.027549743652344,0.004058091224848681
556,0.03125,12.013684272766113,0.004011233960270033
560,0.0234375,12.03826904296875,0.00387815134881464
564,0.03125,11.995100021362305,0.0038424470381670517
568,0.01171875,12.06251049041748,0.003784961792959507
572,0,12.12740707397461,0.003784961792959507
576,0.0078125,12.102469444274902,0.003796376126658174
580,0.01953125,12.056899070739746,0.003828466066821079
584,0,12.164189338684082,0.003828466066821079
588,0.01171875,12.148539543151855,0.0038094699800268472
592,0,12.143081665039062,0.0038094699800268472
596,0.01171875,12.123623847961426,0.003797600178543803
600,0,12.181373596191406,0.003797600178543803
604,0.01171875,12.152083396911621,0.00379695580359396
608,0.02734375,12.129945755004883,0.003727477664213552
612,0,12.222264289855957,0.003727477664213552
616,0.01171875,12.103561401367188,0.0037465021406006827
620,0,12.130157470703125,0.0037465021406006827
624,0.0234375,12.072587013244629,0.003873426965654403
628,0.01171875,12.11495304107666,0.0038183123681534425
632,0.015625,12.180374145507812,0.003707498793446007
636,0.0078125,12.12843132019043,0.003652179564582525
640,0.015625,12.160799980163574,0.003635556759740588
644,0,12.20954418182373,0.003635556759740588
648,0.0234375,12.202425003051758,0.00367806425256223
652,0.00390625,12.219491004943848,0.003675065803613542
656,0.00390625,12.203617095947266,0.003680319979346258
660,0,12.200486183166504,0.003680319979346258
664,0.00390625,12.167012214660645,0.0036822275900165735
668,0.00390625,12.208013534545898,0.003640964244877587
672,0,12.187658309936523,0.003640964244877587
676,0,12.201004028320312,0.003640964244877587
680,0.01953125,12.19652271270752,0.0036225683413109167
684,0.0078125,12.1395902633667,0.0035989219266499006
688,0.0078125,12.130724906921387,0.003663319739811932
692,0.015625,12.141295433044434,0.003615981092846887
696,0.015625,12.141345024108887,0.0036289547217025486
700,0.01171875,12.197824478149414,0.00362635078562068
704,0.0078125,12.20579719543457,0.003632825775643944
708,0.0234375,12.179829597473145,0.0035613407329195823
712,0.0078125,12.17059326171875,0.003552322059708679
716,0.03515625,12.159809112548828,0.0035291745966832266
720,0,12.215433120727539,0.0035291745966832266
724,0.01953125,12.179173469543457,0.0034813215817210974
728,0.01171875,9.832597732543945,0.0031199073691867696
732,0,11.580787658691406,0.0031199073691867696
736,0.01953125,12.195870399475098,0.0030082186689925905
740,0.00390625,12.21191120147705,0.0030051902253136475
744,0.0390625,12.146951675415039,0.0030757035605448735
748,0.00390625,12.079258918762207,0.0030645704979734845
752,0.03125,12.069461822509766,0.003095626635759352
756,0.1015625,11.938298225402832,0.0031213254341837526
760,0.08203125,11.80064868927002,0.0027902533893824355
764,0.03515625,12.082253456115723,0.0027480168337250532
768,0.01171875,11.322964668273926,0.0024860494908169883


==> plots/entropy-first-order-collapse/data/qwen-numina.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change
0,0.23828125,0.4153008759021759,0.0003277659848208714
4,0.25390625,0.3932182788848877,-0.00013164471272375522
8,0.35546875,0.3469710350036621,-0.00021997501067971825
12,0.16015625,0.40661177039146423,-0.0003198169143274754
16,0.33984375,0.443539559841156,-1.3207847075591417e-05
20,0.33203125,0.46421104669570923,0.00016606789557727097
24,0.27734375,0.4306621551513672,0.00023392994751247898
28,0.3125,0.39160606265068054,-0.0002555967218427213
32,0.32421875,0.40336722135543823,-0.0005278533058685753
36,0.28515625,0.4327101409435272,-0.00033617644254491097
40,0.2890625,0.41115182638168335,-0.00041743634795921025
44,0.26171875,0.46528464555740356,-0.00024725188239926865
48,0.2109375,0.47149449586868286,-8.928068956493007e-05
52,0.34375,0.44962573051452637,0.00020587769205349105
56,0.3671875,0.3926510512828827,0.0009731746801548979
60,0.2421875,0.4295237064361572,0.000950087218882345
64,0.38671875,0.48855093121528625,0.00048222557211374806
68,0.32421875,0.48267847299575806,0.0007960180320196741
72,0.33203125,0.4425674080848694,0.0007271993966924128
76,0.3203125,0.4499882459640503,0.0009908931759810002
80,0.2109375,0.4787795841693878,0.0012967773951118033
84,0.21484375,0.4857372045516968,0.0009779930980471363
88,0.28125,0.4252130389213562,0.00037602275224912773
92,0.39453125,0.4408545196056366,-0.00010244508243317796
96,0.33203125,0.5306650400161743,-0.00024090629662509855
100,0.3046875,0.4654436409473419,3.128965602172684e-07
104,0.37890625,0.4024628698825836,-0.0003701981556503142
108,0.4375,0.42770692706108093,-0.00014993273268260054
112,0.3046875,0.4703522026538849,-0.0001368264343852843
116,0.3515625,0.4519759714603424,-0.00030971045447358847
120,0.4765625,0.44163084030151367,0.00015581932387931374
124,0.23828125,0.5462076663970947,-4.472299116287104e-05
128,0.296875,0.47113022208213806,8.956343430099878e-05
132,0.421875,0.5208567380905151,0.0002582093949854425
136,0.359375,0.48025038838386536,0.0005636473155732347
140,0.3203125,0.5226267576217651,0.00064090732536215
144,0.37109375,0.5962163805961609,0.0008351220192821529
148,0.41015625,0.5789321064949036,0.0015193036518326153
152,0.421875,0.5601311922073364,0.001787405073912396
156,0.3671875,0.57173091173172,0.002764649160269528
160,0.3515625,0.7903429269790649,0.0033838032632615977
164,0.328125,0.6932845711708069,0.003524090080361475
168,0.47265625,0.6905244588851929,0.004916093317035575
172,0.421875,0.7426587343215942,0.006386339220114223
176,0.43359375,0.7811892628669739,0.007053498199582009
180,0.58984375,0.7385404706001282,0.007136355795807958
184,0.3828125,0.8650939464569092,0.007330913345697354
188,0.3515625,1.1708598136901855,0.008840849559305752
192,0.28515625,1.2377712726593018,0.010152704641200216
196,0.29296875,1.404543399810791,0.01099895516279048
200,0.421875,1.688061237335205,0.012543334861334188
204,0.3125,1.8957363367080688,0.013925027885875352
208,0.2421875,2.6559581756591797,0.015342540571168684
212,0.1953125,3.2682862281799316,0.016677070718856157
216,0.1875,3.9159793853759766,0.017700173252364948
220,0.07421875,3.56581449508667,0.021487384443958035
224,0.13671875,4.8199687004089355,0.02394816282105694
228,0.19140625,5.142256736755371,0.024884508242735137
232,0.10546875,5.624509334564209,0.03737055659928501
236,0.1484375,6.994231700897217,0.049651566010084025
240,0.0703125,7.814996719360352,0.05374724407113263
244,0.0234375,9.053874969482422,0.05752721682881656
248,0.01171875,10.683427810668945,0.0575527170138912
252,0,11.070283889770508,0.0575527170138912
256,0.01953125,11.102744102478027,0.05768214488659851
260,0.00390625,11.179553031921387,0.057684659019201945
264,0,11.157455444335938,0.057684659019201945
268,0,11.098525047302246,0.057684659019201945
272,0,11.033730506896973,0.057684659019201945
276,0,10.99577522277832,0.057684659019201945
280,0,10.96208381652832,0.057684659019201945
284,0,10.94154167175293,0.057684659019201945
288,0,10.928231239318848,0.057684659019201945
292,0,10.911210060119629,0.057684659019201945
296,0,10.901480674743652,0.057684659019201945
300,0,10.90102481842041,0.057684659019201945
304,0,10.910297393798828,0.057684659019201945
308,0,10.921249389648438,0.057684659019201945
312,0,10.912535667419434,0.057684659019201945
316,0,10.90499210357666,0.057684659019201945
320,0,10.922469139099121,0.057684659019201945
324,0,10.934170722961426,0.057684659019201945
328,0,10.919205665588379,0.057684659019201945
332,0,10.91211223602295,0.057684659019201945
336,0,10.903871536254883,0.057684659019201945
340,0,10.896805763244629,0.057684659019201945
344,0,10.914383888244629,0.057684659019201945
348,0,10.910442352294922,0.057684659019201945
352,0,10.902769088745117,0.057684659019201945
356,0,10.892582893371582,0.057684659019201945
360,0,10.921194076538086,0.057684659019201945
364,0,10.916067123413086,0.057684659019201945
368,0,10.889145851135254,0.057684659019201945
372,0,10.909050941467285,0.057684659019201945
376,0,10.91742992401123,0.057684659019201945
380,0,10.93170166015625,0.057684659019201945
384,0,10.921333312988281,0.057684659019201945
388,0,10.912693977355957,0.057684659019201945
392,0,10.91204833984375,0.057684659019201945
396,0,10.903743743896484,0.057684659019201945
400,0,10.911985397338867,0.057684659019201945
404,0,10.91266918182373,0.057684659019201945
408,0,10.911421775817871,0.057684659019201945
412,0.00390625,11.213704109191895,0.057690627757352786
416,0,11.536664009094238,0.057690627757352786
420,0,11.53471851348877,0.057690627757352786
424,0,11.496270179748535,0.057690627757352786
428,0,11.453295707702637,0.057690627757352786
432,0,11.42378044128418,0.057690627757352786
436,0,11.38633918762207,0.057690627757352786
440,0,11.390671730041504,0.057690627757352786
444,0,11.40058708190918,0.057690627757352786
448,0,11.393534660339355,0.057690627757352786
452,0,11.401412963867188,0.057690627757352786
456,0,11.382633209228516,0.057690627757352786
460,0,11.394783020019531,0.057690627757352786
464,0,11.406816482543945,0.057690627757352786
468,0.01171875,11.42044734954834,0.057662520995933164
472,0,11.512994766235352,0.057662520995933164
476,0,11.593323707580566,0.057662520995933164
480,0,11.590202331542969,0.057662520995933164
484,0,11.603307723999023,0.057662520995933164
488,0,11.576815605163574,0.057662520995933164
492,0,11.593287467956543,0.057662520995933164
496,0,11.595098495483398,0.057662520995933164
500,0.0078125,11.61325454711914,0.057579923577947056
504,0,11.62316608428955,0.057579923577947056
508,0,11.619115829467773,0.057579923577947056
512,0,11.614023208618164,0.057579923577947056
516,0,11.629732131958008,0.057579923577947056
520,0,11.612992286682129,0.057579923577947056
524,0,11.619999885559082,0.057579923577947056
528,0,11.63303279876709,0.057579923577947056
532,0,11.633447647094727,0.057579923577947056
536,0,11.628534317016602,0.057579923577947056
540,0,11.62622356414795,0.057579923577947056
544,0,11.632680892944336,0.057579923577947056
548,0,11.632071495056152,0.057579923577947056
552,0,11.615364074707031,0.057579923577947056
556,0,11.628154754638672,0.057579923577947056
560,0,11.6146879196167,0.057579923577947056
564,0,11.631919860839844,0.057579923577947056
568,0,11.6322603225708,0.057579923577947056
572,0,11.618682861328125,0.057579923577947056
576,0,11.619749069213867,0.057579923577947056
580,0,11.630414962768555,0.057579923577947056
584,0,11.622488021850586,0.057579923577947056
588,0,11.62636947631836,0.057579923577947056
592,0,11.61275577545166,0.057579923577947056
596,0,11.640447616577148,0.057579923577947056
600,0,11.632858276367188,0.057579923577947056
604,0,11.625821113586426,0.057579923577947056
608,0,11.633684158325195,0.057579923577947056
612,0,11.626083374023438,0.057579923577947056
616,0,11.626606941223145,0.057579923577947056
620,0,11.633874893188477,0.057579923577947056
624,0,11.632560729980469,0.057579923577947056
628,0,11.625101089477539,0.057579923577947056
632,0,11.632346153259277,0.057579923577947056
636,0,11.636303901672363,0.057579923577947056
640,0,11.627825736999512,0.057579923577947056


==> plots/entropy-first-order-collapse/data/qwen-ott.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change
0,0.3956029415130615,1.0384799242019653,0.0004946262410214786
4,0.3146180212497711,1.0635685920715332,0.0010618378907487624
8,0.3059839904308319,1.029544711112976,0.0012919577487799927
12,0.38980066776275635,1.013197422027588,0.0012125047881887951
16,0.39597928524017334,1.0635076761245728,0.0017598397442277758
20,0.33529484272003174,1.0422173738479614,0.002068535758247947
24,0.3135116696357727,1.0875531435012817,0.002284611028912309
28,0.3259509205818176,1.0713872909545898,0.002995454076813786
32,0.36277076601982117,1.059311032295227,0.003731479595231235
36,0.32574334740638733,1.0763806104660034,0.0035763194391762454
40,0.37022924423217773,1.1068311929702759,0.0038551986313990483
44,0.35691341757774353,1.1041808128356934,0.004268514380353139
48,0.32954898476600647,1.1194498538970947,0.0026588001878717904
52,0.3818894028663635,1.055260181427002,0.0024715284293659323
56,0.40134352445602417,1.0729701519012451,0.002396545710502629
60,0.3536112904548645,1.1130144596099854,0.00255523660065915
64,0.3635282814502716,1.091932773590088,0.0032630700641105292
68,0.3679741621017456,1.111500859260559,0.004238913875187045
72,0.3663262128829956,1.0514386892318726,0.005527597873057566
76,0.330807089805603,1.1802904605865479,0.0062741570871507335
80,0.39594876766204834,1.1304757595062256,0.007374575401494887
84,0.42161184549331665,1.1560194492340088,0.007781023195330583
88,0.349200040102005,1.2194997072219849,0.008433457410286671
92,0.39420461654663086,1.1845752000808716,0.009014892262892538
96,0.35812973976135254,1.165414810180664,0.009013903736486917
100,0.43365478515625,1.2122679948806763,0.009434568850408276
104,0.43733304738998413,1.1871000528335571,0.009691835013867056
108,0.45553240180015564,1.3031408786773682,0.010883344044727572
112,0.48599106073379517,1.2004228830337524,0.01216720137757843
116,0.39660269021987915,1.3195624351501465,0.011938805692252252
120,0.4428488612174988,1.4185885190963745,0.014602215439381006
124,0.44505584239959717,1.603234052658081,0.01401135507940321
128,0.39362823963165283,1.564261555671692,0.01564101914786331
132,0.41009414196014404,1.6290175914764404,0.01639748950003561
136,0.40503090620040894,1.6892683506011963,0.018429939562017772
140,0.4443591237068176,1.9510809183120728,0.026097031892553524
144,0.4196862578392029,2.2300491333007812,0.028503226082370325
148,0.3899654448032379,2.8179616928100586,0.03074634457511305
152,0.37410295009613037,3.2876179218292236,0.034977235411196794
156,0.3674387037754059,3.86499285697937,0.035962796854795975
160,0.41291818022727966,4.498525619506836,0.03693497180484595
164,0.3948970437049866,5.041415691375732,0.03918721034563699
168,0.394796758890152,6.030974864959717,0.039755150413049556
172,0.30087971687316895,6.717648506164551,0.03955241672702581
176,0.23602762818336487,7.205862998962402,0.04524789600146217
180,0.19586081802845,8.00323486328125,0.047380243836989244
184,0.26282113790512085,7.685206890106201,0.049467611277413504
188,0.24565312266349792,7.593707084655762,0.048621489799706374
192,0.1889374554157257,8.738404273986816,0.0531934422680882
196,0.12409855425357819,9.726408004760742,0.05390082135610097
200,0.06505408138036728,10.709725379943848,0.05345118225687617
204,0.04754750430583954,10.980615615844727,0.05231871709984226
208,0.09081196784973145,10.955564498901367,0.050913983645495264
212,0.07101362198591232,10.825785636901855,0.04986088941898714
216,0.11853966116905212,10.459059715270996,0.04801339326395304
220,0.1513122320175171,9.240966796875,0.04811781317121255
224,0.09955734014511108,6.51546049118042,0.047172604386584105
228,0.2565581202507019,8.56900405883789,0.04531807330411208
232,0.19842462241649628,10.32726764678955,0.03799814760750575
236,0.06069711223244667,11.194097518920898,0.03612987488085562
240,0.021033653989434242,11.281063079833984,0.03544796713554721
244,0.030498797073960304,9.973470687866211,0.03040779978837893
248,0.023888221010565758,6.58767557144165,0.02274188559275192
252,0.04572315514087677,5.710933685302734,0.017660645221259763
256,0.15795272588729858,7.418501377105713,0.010452321159381661
260,0.2814860939979553,7.465841293334961,0.008758425383338597
264,0.21769830584526062,10.002730369567871,0.008751098746555108
268,0.25851359963417053,10.1141939163208,0.008033465676290596
272,0.2512688934803009,10.057113647460938,0.007701987967929647
276,0.26579684019088745,10.14133071899414,0.006929896481334019
280,0.2600114643573761,9.786032676696777,0.006861446489351941
284,0.23394738137722015,9.831441879272461,0.005622969953043899
288,0.25002503395080566,8.926728248596191,0.005328883672574669
292,0.23956510424613953,7.747865200042725,-0.000426968029131114
296,0.18724721670150757,7.6303181648254395,-0.014820534985389155
300,0.09249798953533173,10.949992179870605,-0.017215188318580044
304,0.08523637801408768,11.343132019042969,-0.018330508009813062
308,0.08897331357002258,11.214134216308594,-0.019362691251663566
312,0.06540465354919434,11.3972806930542,-0.01972293283030213
316,0.022986778989434242,11.480470657348633,-0.019770191435828366
320,0.0088045634329319,11.545815467834473,-0.019879549935390983
324,0.010466746985912323,11.578755378723145,-0.020060232730294558
328,0.009465144015848637,11.580211639404297,-0.02025412649823366
332,0.005709134507924318,11.614585876464844,-0.020281236034097816
336,0.012019230984151363,11.562379837036133,-0.02036923448301664
340,0.010366586036980152,11.584590911865234,-0.020511302185258984
344,0.008513621985912323,11.581850051879883,-0.0206149741500532
348,0.01146834995597601,11.596721649169922,-0.02080844098931678
352,0.027043268084526062,11.397209167480469,-0.01811635689309199
356,0.011518429964780807,11.05283260345459,-0.022967128587783492
360,0.004206730984151363,11.439135551452637,-0.025804519778336754
364,0,11.466116905212402,-0.025804519778336754
368,0,11.632597923278809,-0.025804519778336754
372,0,11.591177940368652,-0.025804519778336754
376,0,11.616166114807129,-0.025804519778336754
380,0,11.57983112335205,-0.025804519778336754
384,0,11.545613288879395,-0.025804519778336754
388,0.003004807746037841,11.542343139648438,-0.02714061060961015
392,0,11.500897407531738,-0.02714061060961015
396,0.006009615492075682,11.393680572509766,-0.02879159893227623
400,0.0045072115026414394,10.86754035949707,-0.029607472850280203
404,0,11.530467987060547,-0.029607472850280203
408,0,11.770407676696777,-0.029607472850280203
412,0,11.773425102233887,-0.029607472850280203
416,0,11.774069786071777,-0.029607472850280203
420,0,11.77456283569336,-0.029607472850280203
424,0,11.772608757019043,-0.029607472850280203
428,0,11.773849487304688,-0.029607472850280203
432,0,11.773605346679688,-0.029607472850280203
436,0,11.772661209106445,-0.029607472850280203
440,0,11.773685455322266,-0.029607472850280203
444,0,11.773782730102539,-0.029607472850280203
448,0,11.773265838623047,-0.029607472850280203
452,0,11.77329158782959,-0.029607472850280203
456,0,11.773283004760742,-0.029607472850280203
460,0,11.773003578186035,-0.029607472850280203
464,0,11.773266792297363,-0.029607472850280203
468,0,11.772974014282227,-0.029607472850280203
472,0,11.773345947265625,-0.029607472850280203
476,0,11.77355670928955,-0.029607472850280203
480,0,11.772879600524902,-0.029607472850280203
484,0,11.773465156555176,-0.029607472850280203
488,0,11.7734375,-0.029607472850280203
492,0,11.7730073928833,-0.029607472850280203
496,0,11.772954940795898,-0.029607472850280203
500,0,11.773781776428223,-0.029607472850280203
504,0,11.770485877990723,-0.029607472850280203
508,0,11.772577285766602,-0.029607472850280203
512,0,11.774673461914062,-0.029607472850280203
516,0,11.774045944213867,-0.029607472850280203
520,0,11.773645401000977,-0.029607472850280203
524,0,11.772381782531738,-0.029607472850280203
528,0,11.772611618041992,-0.029607472850280203
532,0,11.773153305053711,-0.029607472850280203
536,0,11.77320384979248,-0.029607472850280203
540,0,11.773510932922363,-0.029607472850280203
544,0,11.773261070251465,-0.029607472850280203
548,0,11.77383804321289,-0.029607472850280203
552,0,11.773716926574707,-0.029607472850280203
556,0,11.774189949035645,-0.029607472850280203
560,0,11.773018836975098,-0.029607472850280203
564,0,11.772904396057129,-0.029607472850280203
568,0,11.773509979248047,-0.029607472850280203
572,0,11.773051261901855,-0.029607472850280203
576,0,11.77230167388916,-0.029607472850280203
580,0,11.773467063903809,-0.029607472850280203
584,0,11.773496627807617,-0.029607472850280203
588,0,11.772723197937012,-0.029607472850280203
592,0,11.772483825683594,-0.029607472850280203
596,0,11.77214527130127,-0.029607472850280203
600,0,11.772439956665039,-0.029607472850280203
604,0,11.773909568786621,-0.029607472850280203
608,0,11.772770881652832,-0.029607472850280203
612,0,11.774120330810547,-0.029607472850280203
616,0,11.772836685180664,-0.029607472850280203
620,0,11.773505210876465,-0.029607472850280203
624,0,11.773414611816406,-0.029607472850280203
628,0,11.773218154907227,-0.029607472850280203
632,0,11.773098945617676,-0.029607472850280203
636,0,11.773910522460938,-0.029607472850280203
640,0,11.773134231567383,-0.029607472850280203
644,0,11.773153305053711,-0.029607472850280203
648,0,11.774157524108887,-0.029607472850280203
652,0,11.771979331970215,-0.029607472850280203
656,0,11.773966789245605,-0.029607472850280203
660,0,11.773319244384766,-0.029607472850280203
664,0,11.773425102233887,-0.029607472850280203
668,0,11.77318000793457,-0.029607472850280203
672,0,11.773299217224121,-0.029607472850280203
676,0,11.773520469665527,-0.029607472850280203
680,0,11.7735595703125,-0.029607472850280203
684,0,11.772893905639648,-0.029607472850280203
688,0,11.774338722229004,-0.029607472850280203
692,0,11.773612976074219,-0.029607472850280203
696,0,11.772610664367676,-0.029607472850280203
700,0,11.77346420288086,-0.029607472850280203
704,0,11.77336597442627,-0.029607472850280203
708,0,11.773042678833008,-0.029607472850280203
712,0,11.773430824279785,-0.029607472850280203
716,0,11.77321720123291,-0.029607472850280203
720,0,11.773292541503906,-0.029607472850280203
724,0,11.772578239440918,-0.029607472850280203
728,0,11.774030685424805,-0.029607472850280203
732,0,11.774083137512207,-0.029607472850280203
736,0,11.77371597290039,-0.029607472850280203
740,0,11.77259349822998,-0.029607472850280203
744,0,11.773341178894043,-0.029607472850280203
748,0,11.773138999938965,-0.029607472850280203
752,0,11.773550033569336,-0.029607472850280203
756,0,11.773452758789062,-0.029607472850280203
760,0,11.773741722106934,-0.029607472850280203
764,0,11.773111343383789,-0.029607472850280203
768,0,11.761335372924805,-0.029607472850280203
772,0,11.773957252502441,-0.029607472850280203
776,0,11.773088455200195,-0.029607472850280203
780,0,11.773089408874512,-0.029607472850280203
784,0,11.772835731506348,-0.029607472850280203
788,0,11.773687362670898,-0.029607472850280203
792,0,11.772311210632324,-0.029607472850280203
796,0,11.773125648498535,-0.029607472850280203


==> plots/gac_experiment/data/s1_on_policy.dat <==
% Source W&B run directories: run-20260820_150033-badwlmu2, run-20260821_023655-v84s7bnf
% Metrics: train/global_step, train/first_order_entropy_change_sum, train/reward
step first_order_entropy_change_sum train_reward
1 0.0032408512415713631 0.6875
2 0.0011978736140463297 0.96875
3 0.0046556889974453952 0.71875
4 0.0013461716443998739 0.5625
5 0.0011307771346764639 0.53125
6 0.0034946857667819131 0.53125
7 0.0042132097078138031 0.59375
8 0.001996492050238885 0.875
9 0.001923576003719063 0.5
10 0 0.5
11 0.0028743102720909519 0.53125
12 0 0.5
13 0.0011175226973136887 0.53125
14 0 0.5
15 0 0.25
16 0.0011456229512987193 0.8125
17 0.0024137807417901058 0.375
18 0.0012323719565756619 0.8125
19 0.0023098843594198115 0.34375
20 0 0.75
21 0.0036274985759519041 0.71875
22 0 1
23 0 0.75
24 0.0013179740344639868 0.59375
25 0.0021224849188001826 0.40625
26 0.0014133614022284746 0.53125
27 0.0018258922209497541 0.5625
28 0.0011859467167596449 0.96875
29 0 1
30 0.0038394777693611104 0.71875
31 0.0012737253778141167 0.9375
32 0.001274420910704066 0.9375
33 0.0013120053918100893 0.78125
34 0 0.5
35 0.0009715070309539442 0.71875
36 0 0.75
37 0.0017815255414461717 0.9375
38 0.0020290684842620976 0.6875
39 0.001986460862099193 0.53125
40 0.0022615245688939467 0.90625
41 0.0033889928890857846 0.34375
42 0.002353056671381637 0.53125
43 0.00472585473471554 0.59375
44 0.0011746379695978248 0.34375
45 0.003424257780352491 0.53125
46 0 1
47 0.0028580487996805459 0.625
48 0.0022276073459579493 0.9375
49 0.0013398190949374111 0.71875
50 0 0.75
51 0.0031063066362548852 0.65625
52 0.0032386769312324759 0.4375
53 0 0.75
54 0 0.5
55 0 0.5
56 0.0013957723713247105 0.53125
57 0.0017729306928231381 0.8125
58 0.0024194050197365868 0.6875
59 0.0037650922749890015 0.6875
60 0 0.5
61 0.0030507231047067762 0.59375
62 0.002473441196116255 0.65625
63 0.0039410804747603834 0.625
64 0.0026286646316293627 0.40625
65 0 1
66 0 0.75
67 0.00087972949404502288 0.21875
68 0.003377404756975011 0.34375
69 0.0017445776029489934 0.53125
70 0 0.5
71 0.001613746615475975 0.375
72 0.0013153471518307924 0.53125
73 0.0016502097550983308 0.4375
74 0.00091301063616811007 0.96875
75 0.0023606970717082731 0.78125
76 0.0027341881141182967 0.46875
77 0.0048933154339465545 0.8125
78 0.003567687286704313 0.375
79 0.0031390434342029039 0.15625
80 0.0017880656087072566 0.375
81 0.0016752899973653257 0.65625
82 0.0024788596492726356 0.59375
83 0.0022319278664326703 0.75
84 0 0.75
85 0.0012549225775728701 0.65625
86 0.0010436070006107911 0.53125
87 0.0030712870902789291 0.75
88 0.0013772210077149794 0.40625
89 0.0012688435572272283 0.21875
90 0.0041959966501963208 0.4375
91 0.0030435743428824935 0.71875
92 0.00098876952051796252 0.96875
93 0.0046807847211312037 0.5
94 0.003548712091287598 0.5625
95 0.0042535732791293412 0.1875
96 0.0014511817280435935 0.53125
97 0.0030381680489881546 0.28125
98 0.0029070377713651396 0.5625
99 0 0.5
100 0.0014031847385922447 0.5625
101 0.0031794926699149073 0.53125
102 0.0013427420435618842 0.6875
103 0.0036540204623634054 0.75
104 0.0013074562784822774 0.46875
105 0.0012662145791182411 0.4375
106 0.0012495646606112132 0.9375
107 0.0015675790855311789 0.5625
108 0.0034961269120685756 0.46875
109 0.0012338028732301609 0.46875
110 0 1
111 0.0046588598529524461 0.375
112 0.0037729220757682924 0.5
113 0.0048753586725069908 0.625
114 0.0033941303336177953 0.625
115 0.0014436160563491285 0.53125
116 0.0014457262150244787 0.6875
117 0.001328972473856993 0.96875
118 0.0017730882245814428 0.53125
119 0.0024699934610907803 0.75
120 0.0012152147719461937 0.3125
121 0.0031578029665979557 0.78125
122 0.0021557349991780939 0.4375
123 0.0018971712615893921 0.71875
124 0.0036585711168299895 0.53125
125 0.0026184495154666365 0.5
126 0.0016781308950157836 0.78125
127 0.0062287532637128606 0.25
128 0 0.75
129 0 1
130 0.0041030952456821979 0.6875
131 0 0.5
132 0.0010832479565578979 0.46875
133 0.0024785144105408108 0.75
134 0.0011571864160941914 0.03125
135 0.00117986841542006 0.90625
136 0.0018525670275266748 0.375
137 0.0010432353083160706 0.78125
138 0.003305172263935674 0.59375
139 0.0034339346575507079 0.8125
140 0.00096738898264447926 0.21875
141 0.0032737574838392902 0.34375
142 0.0012776858189909035 0.71875
143 0 0.75
144 0 1
145 0.0043963835269096307 0.53125
146 0.0012448168490664102 0.46875
147 0.0016178694486370659 0.875
148 0.0016732702551962575 0.71875
149 0.0047642896424804348 0.78125
150 0.0028926933628099505 0.53125
151 0 0.5
152 0.0022202321524673607 0.6875
153 0.0020764617438544519 0.59375
154 0.0032247252383967862 0.59375
155 0.0037691969191655517 0.625
156 0 0.75
157 0.0012114317851228407 0.71875
158 0.0018621083290781826 0.78125
159 0.0053264998678059783 0.5
160 0.0011449558678577887 0.96875
161 0.0023869946235208772 0.375
162 0.0020152094948571175 0.3125
163 0.0028095307006879011 0.78125
164 0.001067973412318679 0.46875
165 0.0014559646660927683 0.78125
166 0.0021103776998643298 0.96875
167 0.0014777767210034654 0.4375
168 0 1
169 0.0015593571370118298 0.59375
170 0.002240089415863622 0.59375
171 0.0053747037636640016 0.78125
172 0.0023281168350877124 0.9375
173 0.002800143149215728 0.875
174 0.0012942144212502171 0.46875
175 0.0033058561566576827 0.5
176 0.001833461396927305 0.6875
177 0 0.75
178 0.0010965117253363132 0.8125
179 0.0031708795868325979 0.40625
180 0.0031900886606308632 0.53125
181 0.0037847977328056004 0.21875
182 0.0016950390963756945 0.625
183 0.001492920483542548 0.6875
184 0.0016003526689019054 0.53125
185 0.0024050168867688626 0.34375
186 0.0019789344696619082 0.28125
187 0.0017167173209600151 0.3125
188 0.0038224558957153931 0.625
189 0 0.5
190 0.0061187537176010665 0.75
191 0.0026704597767093219 0.90625
192 0.0034507743694121018 0.34375
193 0 1
194 0.002006551694648806 0.59375
195 0.0029089694940012123 0.75
196 0.00118971687334124 0.6875
197 0.0057427733008807991 0.59375
198 0.0034638976248970721 0.71875
199 0.0014381889818650961 0.96875
200 0.003826349951850716 0.75
201 0.0012814488363801502 0.96875
202 0.0016173244275705656 0.9375
203 0.0047768938184162835 0.6875
204 0.0032766320910013746 0.71875
205 0.0046296422351588262 0.78125
206 0 0.5
207 0.0016152774751390098 0.6875
208 0 1
209 0.0017531306416458392 0.46875
210 0.0033147021749755368 0.625
211 0.0020061800205439795 0.4375
212 0.0041438746886797162 0.75
213 0.0012657278857659549 0.96875
214 0.0017851633856480476 0.6875
215 0.0045325747232709546 0.65625
216 0.0021808907622471452 0.3125
217 0.0033508004053146578 0.6875
218 0.004250555135513423 0.59375
219 0.0038106096071715001 0.3125
220 0.0017647221648076084 0.59375
221 0.0029634619095304515 0.625
222 0.0016893765805434668 0.46875
223 0.0043937777154496871 0.75
224 0.0016459170510643162 0.59375
225 0 0.5
226 0.0017622863670112565 0.53125
227 0.0023906911883386783 0.375
228 0.0044134960189694539 0.65625
229 0.0035774942916759755 0.21875
230 0.0058780897516044206 0.625
231 0.0014977229629948852 0.46875
232 0.0040137197283911519 0.40625
233 0.003408480077268905 0.5
234 0.0029130009006621549 0.6875
235 0 0.5
236 0.0010532750775382738 0.6875
237 0.0034971029235748574 0.09375
238 0.0012845479432144202 0.3125
239 0.0041419666922593024 0.59375
240 0 0.75
241 0.0056669117559522419 0.625
242 0.0016720859857741743 0.5625
243 0.002656590448168572 0.65625
244 0.0016601787676790991 0.5625
245 0.003320854466437595 0.6875
246 0.003867452331178356 0.46875
247 0.0039603215118404478 0.5
248 0.0011360376156517304 0.53125
249 0.0034309006787225371 0.8125
250 0.0051086309103993699 0.78125
251 0 0.25
252 0 0.5
253 0.0014764995230507338 0.71875
254 0 0.75
255 0 0.5
256 0.0017470167749706889 0.71875
257 0 0.75
258 0.0038837883548694663 0.8125
259 0.0043276243377476931 0.71875
260 0.004121076941373758 0.5
261 0.00146023380511906 0.53125
262 0.0017228982142114546 0.71875
263 0.0010238442293939443 0.71875
264 0.0010891750062000938 0.71875
265 0.0013407405176621978 0.96875
266 0 0.75
267 0.0045731428908766247 0.5
268 0.0034808668169716839 0.53125
269 0.0029227160412119702 0.40625
270 0.0030634372033091495 0.34375
271 0 0.5
272 0.0026124674041057006 0.5625
273 0 0
274 0.0046082776243565604 0.40625
275 0 0.75
276 0.0013692885695490986 0.53125
277 0.0023326800437644124 0.8125
278 0.0024337005597772077 0.6875
279 0.0034417227543599438 0.40625
280 0.0012350528095339541 0.71875
281 0 0.75
282 0 0.5
283 0 0.25
284 0.00081872097644009045 0.46875
285 0.0020758919163199607 0.90625
286 0.0030333701934068813 0.90625
287 0 0.75
288 0.0036198752204654738 0.34375
289 0.0057726550476218108 0.65625
290 0.0029356399827520363 0.5
291 0 0.75
292 0 0.5
293 0.0012601853723026579 0.46875
294 0 0.75
295 0.0014179027348291129 0.28125
296 0.003227901057471172 0.90625
297 0.0014783494916628115 0.59375
298 0.0015823141402506735 0.96875
299 0.0033289822158621973 0.8125
300 0.0059754524745585513 0.75
301 0 0.75
302 0.0025554875173838809 0.59375
303 0.0017040152633853722 0.65625
304 0.0017530070508655626 0.96875
305 0 0.75
306 0.0017376581381540745 0.8125
307 0.0058178399958705995 0.4375
308 0 0.5
309 0 0.5
310 0.0024143633102085005 0.9375
311 0.005206379223636759 0.46875
312 0.0024268538763863035 0.9375
313 0 1
314 0.0029049588483758271 0.8125
315 0.0025098815053752332 0.875
316 0.002314508892595768 0.8125
317 0.0012927220582241716 0.71875
318 0.006838940646048286 0.65625
319 0.0035288126146042487 0.5625
320 0.0017469251688453369 0.71875
321 0 0.5
322 0.0037055238281027414 0.40625
323 0.0014120428386377171 0.71875
324 0 0.75
325 0.001766107958246721 0.9375
326 0.0036463046799326548 0.625
327 0.0020764725340995938 0.96875
328 0.0037062305636936799 0.34375
329 0.0025852986727841198 0.84375
330 0.0014574294327758253 0.53125
331 0.0050047836439262028 0.5625
332 0 0.75
333 0.0029586543387267739 0.625
334 0.0018665437091840431 0.96875
335 0.0030361137760337442 0.5625
336 0.0030323466871777782 0.6875
337 0.0033438012815167895 0.8125
338 0.0017614833905099658 0.71875
339 0.002637540856085252 0.40625
340 0 1
341 0.0046961057305452414 0.1875
342 0.0023182038421509787 0.90625
343 0.0039489699215664587 0.40625
344 0.0099152176098868949 0.375
345 0 0.25
346 0.0024331421809620224 0.40625
347 0.0016414995207014726 0.96875
348 0.0024089834332698956 0.375
349 0.0045485679911507759 0.875
350 0.0017669803892204072 0.21875
351 0.001625865383175551 0.21875
352 0.0012535857531474903 0.46875
353 0.0011918040208911407 0.71875
354 0.0011775448092521401 0.71875
355 0.0030404226636164822 0.15625
356 0.0017849775140348356 0.1875
357 0.00735506114870077 0.65625
358 0.0023999379191081971 0.28125
359 0.0034986857026524376 0.71875
360 0.0086191486443567555 0.65625
361 0.0027407471752667334 0.65625
362 0.0054183423708309419 0.46875
363 0.0014809656386205461 0.4375
364 0.0014870011000311933 0.90625
365 0.0014831137523287907 0.53125
366 0.0035557746887207031 0.84375
367 0 0.75
368 0 1
369 0.0037072204722790048 0.09375
370 0.0045237249505589716 0.25
371 0.0014663513029518072 0.96875
372 0.0026200450593023561 0.3125
373 0 0.5
374 0.0033298157600256673 0.71875
375 0.0036035222110513132 0.8125
376 0 0.25
377 0.0015483804090763442 0.71875
378 0 0.5
379 0.0022442307526944205 0.90625
380 0.0024254460295196623 0.53125
381 0 1
382 0.0023677289937040769 0.625
383 0 0.5
384 0 1
385 0.0042380672421131749 0.5625
386 0 0.75
387 0.0017402712110197172 0.0625
388 0.0019243559509050101 0.875
389 0 0.5
390 0 1
391 0.0019579782165237702 0.6875
392 0.0017152305499621434 0.96875
393 0.0024020183409447782 0.15625
394 0.0022773403470637277 0.5625
395 0.0022746849808754632 0.9375
396 0.0024680397982592694 0.84375
397 0.0026933714000278997 0.4375
398 0.0020253168258932419 0.40625
399 0.0017730877625581343 0.9375
400 0.0038726093953300733 0.875
401 0.0013178723675082438 0.28125
402 0.0015928813681966858 0.96875
403 0.0013928174048487563 0.46875
404 0 0.75
405 0.0065132208146678749 0.5625
406 0.0026699088994064368 0.40625
407 0.0017282709322898882 0.6875
408 0.0026659810391720384 0.84375
409 0.0020489856760832481 0.375
410 0.0015057530563353794 0.46875
411 0.0052437020422075875 0.21875
412 0.0023587141258758493 0.875
413 0 0.75
414 0.0036341587074275594 0.625
415 0.0042719552584458143 0.34375
416 0.001953656868863618 0.4375
417 0.0036137239294475876 0.6875
418 0.0032055473830041592 0.6875
419 0.003223557083401829 0.90625
420 0.0018869955820264295 0.53125
421 0 0.75
422 0 0.5
423 0.0073583931261964608 0.8125
424 0.0016446854715468362 0.78125
425 0.0023400471181957982 0.5
426 0.0036231725825928152 0.8125
427 0 1
428 0.0033067849872168154 0.5
429 0 0.75
430 0.0026055039197672158 0.5625
431 0 0.75
432 0.0023776625166647136 0.8125
433 0.0018777902150759473 0.5625
434 0.0013182762631913647 0.5625
435 0.0037226428830763325 0.71875
436 0.004219856062263716 0.53125
437 0.0038033671844459604 0.5
438 0.00197587244110764 0.9375
439 0 0.75
440 0.0038769568527641241 0.75
441 0.001511279187980108 0.53125
442 0.0024814284661260899 0.9375
443 0.0055124430364230648 0.71875
444 0.0045326768013183028 0.5625
445 0.0024296937335748225 0.875
446 0.0046435523545369506 0.71875
447 0.0040822301016305573 0.90625
448 0 0.5
449 0.0029303110422915779 0.6875
450 0.0040516916997148655 0.28125
451 0 0.75
452 0.0010772389341582311 0.96875
453 0.0011512964920257218 0.46875
454 0.0016399004671256989 0.71875
455 0.0051656413033924764 0.5
456 0.0026727632257461664 0.6875
457 0.0041235327953472733 0.6875
458 0.0038622329830104718 0.84375
459 0.0014213064860086888 0.71875
460 0.0028579601585079217 0.6875
461 0.004373693296656711 0.5
462 0.0012380881998979021 0.40625
463 0.0020200721046421677 0.34375
464 0.0030024619591131341 0.9375
465 0 0.75
466 0.001636222077650018 0.78125
467 0.0015173871361184865 0.9375
468 0 0.75
469 0.0015042731793073472 0.96875
470 0.0075696555286413059 0.625
471 0 0.75
472 0.0019070525886490941 0.53125
473 0.0015107294493645895 0.65625
474 0 0.75
475 0.0020567733517964371 0.625
476 0.001088948256438016 0.71875
477 0 0.5
478 0.0017015713092405349 0.03125
479 0.0030135499691823497 0.46875
480 0.0016952325840975391 0.71875
481 0.0014509241564155673 0.8125
482 0.0064043810343719088 0.71875
483 0.0015900446742307395 0.96875
484 0.0015912543913145782 0.96875
485 0.0043992975806759205 0.59375
486 0.0022806399647379294 0.9375
487 0.002190442774008261 0.6875
488 0.0016737822443246841 0.71875
489 0.0052164259905111976 0.71875
490 0 1
491 0.0091035640143672936 0.59375
492 0 0.25
493 0.002248765405965969 0.5625
494 0.0024546359636588022 0.34375
495 0.0015307633930206066 0.6875
496 0.004786179808434099 0.4375
497 0.0017555069644004107 0.34375
498 0.0035491572052706033 0.375
499 0.0063658046674390789 0.71875
500 0 0.75


==> plots/gac_experiment/data/s8.dat <==
% Source W&B run directories: run-20260820_150027-q91aoq2e
% Metrics: train/global_step, train/first_order_entropy_change_sum, train/reward
step first_order_entropy_change_sum train_reward
1 0.023243790967171662 0.66796875
2 0.011311199990359455 0.5234375
3 0.014658188159046404 0.69140625
4 0.018349868294194494 0.73828125
5 0.013310305657341814 0.71875
6 0.021790091915136145 0.66796875
7 0.013089262839002913 0.6015625
8 0.015013956913435322 0.65234375
9 0.014241080426472763 0.54296875
10 0.0127421102046128 0.54296875
11 0.016017905620628881 0.64453125
12 0.022924105228639746 0.546875
13 0.011092797599303594 0.53515625
14 0.017886972374753896 0.6015625
15 0.016591792448252818 0.62890625
16 0.019206633330213663 0.59375
17 0.010488979586625646 0.58984375
18 0.010849437708202458 0.625
19 0.017946044479231205 0.6484375
20 0.013126546039529785 0.6875
21 0.014587341696369549 0.66015625
22 0.02385698085254262 0.63671875
23 0.015023054007542669 0.59765625
24 0.014128246468317229 0.51171875
25 0.015593198471378855 0.7734375
26 0.017719867666983191 0.8046875
27 0.020299155083648657 0.60546875
28 0.029280181827743945 0.56640625
29 0.022443610799200542 0.51171875
30 0.019394769176869886 0.515625
31 0.024280787350335231 0.5859375
32 0.011088671099059866 0.62109375
33 0.016041529218455253 0.7109375
34 0.019748866645613816 0.578125
35 0.021996799703629222 0.55859375
36 0.01572804041109066 0.58984375
37 0.012292359005186881 0.61328125
38 0.018440794640810054 0.72265625
39 0.018949646256032793 0.66796875
40 0.014154205116938101 0.80078125
41 0.016365495416721387 0.6484375
42 0.016967381854556152 0.69921875
43 0.022842903985292651 0.609375
44 0.015152906303455893 0.4609375
45 0.02104380918899551 0.5390625
46 0.017859672705526464 0.69140625
47 0.016344675875188841 0.47265625
48 0.0067738577963609714 0.7421875
49 0.0098745750074158423 0.65625
50 0.026251293795212405 0.609375
51 0.014391553873792873 0.62890625
52 0.022481356682874321 0.5234375
53 0.024395150271629973 0.71484375
54 0.016691243386958377 0.71484375
55 0.017596067539670912 0.62890625
56 0.021102283914842701 0.765625
57 0.011835011959192343 0.67578125
58 0.01711624039671733 0.62890625
59 0.010585763081053301 0.7578125
60 0.011430985446168052 0.56640625
61 0.026028113637039496 0.76171875
62 0.020997938510845415 0.63671875
63 0.017597935182266156 0.5625
64 0.023845165635066223 0.58203125
65 0.010394144466772559 0.75
66 0.025703000623252592 0.67578125
67 0.010177455498705967 0.58984375
68 0.022469430272394675 0.55859375
69 0.017898447875268175 0.59765625
70 0.011568264020752395 0.69921875
71 0.01873493033235718 0.54296875
72 0.030673256275349559 0.73046875
73 0.020147992631791567 0.546875
74 0.026686830808102968 0.6484375
75 0.019729131534404587 0.7265625
76 0.024618574350824929 0.640625
77 0.02136269349102804 0.609375
78 0.014345767627446548 0.5390625
79 0.022242645796723082 0.58203125
80 0.025497058012206253 0.609375
81 0.023540557165688369 0.61328125
82 0.019508960700477473 0.6328125
83 0.01539282198791625 0.546875
84 0.028299901482569112 0.58984375
85 0.022956077013077447 0.75
86 0.021676915072021075 0.40234375
87 0.035222793832872412 0.62890625
88 0.024493226876074914 0.55078125
89 0.015669254745262151 0.62890625
90 0.022675411486488883 0.6796875
91 0.018115834003765485 0.25
92 0.0082034325605491176 0.03125
93 0.0094413538281514775 0.06640625
94 0.018306239559024107 0.1328125
95 0.011167785603902303 0.09375
96 0.021301028798916377 0.12890625
97 0.02765434800494404 0.3359375
98 0.027377723299650825 0.46875
99 0.039961157424841076 0.28515625
100 0.016685944914570427 0.234375
101 0.029618633652944482 0.3203125
102 0.017792268688936019 0.13671875
103 0.020153820954874391 0.23828125
104 0.027314373543049442 0.23046875
105 0.025367808531882474 0.28125
106 0.024111470967909554 0.1484375
107 0.01035054117164691 0.17578125
108 0.027717343939002603 0.23828125
109 0.029220366493973415 0.29296875
110 0.032131502983247628 0.26953125
111 0.023067214453476481 0.16015625
112 0.034409128940751543 0.2734375
113 0.025642890261224238 0.2890625
114 0.025873210202917107 0.23046875
115 0.021164761597901816 0.2265625
116 0.02967263565005851 0.265625
117 0.022283336467808113 0.13671875
118 0.01238425344490679 0.17578125
119 0.030159374520735582 0.1875
120 0.017151618885691278 0.22265625
121 0.020850545828579925 0.34375
122 0.025002583555760793 0.23828125
123 0.033419056449929485 0.390625
124 0.026943949262204114 0.27734375
125 0.019343489750553999 0.26171875
126 0.025968496665882412 0.28125
127 0.040847348109309678 0.3046875


==> plots/main_results/data/main_results.dat <==
% Deterministic wide table for the main-results figure.
% Exact shared metrics: train/global_step, train/first_order_entropy_change_sum
% Per-series source W&B archives and exact reward metrics:
% ott_baseline: run-20260820_185401-s7veiho6/run-s7veiho6.wandb; reward=train/reward/em_reward
% ott_pec: run-20260823_053924-q5fkevcu/run-q5fkevcu.wandb; reward=train/reward/em_reward
% ott_pec_nec: run-20260826_141019-wugi6j1j/run-wugi6j1j.wandb; reward=train/reward/em_reward
% math_gemma_baseline: run-20260821_222004-d2mcqgnp/run-d2mcqgnp.wandb; reward=train/reward
% math_gemma_pec: run-20260821_222124-0vj34rla/run-0vj34rla.wandb; reward=train/reward
% math_gemma_pec_nec: run-20260826_003009-kshnz9ab/run-kshnz9ab.wandb; reward=train/reward
% numina_qwen_baseline: run-20260821_053541-319gs1q5/run-319gs1q5.wandb; reward=train/reward
% numina_qwen_pec: run-20260821_054145-in0bfrkm/run-in0bfrkm.wandb; reward=train/reward
% numina_qwen_pec_nec: run-20260826_043312-ledyflle/run-ledyflle.wandb; reward=train/reward
% numina_gemma_baseline: run-20260826_002253-ne4g8sig/run-ne4g8sig.wandb; reward=train/reward
% numina_gemma_pec: run-20260822_170539-ou6gb57a/run-ou6gb57a.wandb; reward=train/reward
% numina_gemma_pec_nec: run-20260823_131752-ghv2o7su/run-ghv2o7su.wandb; reward=train/reward
% Raw finite history values; steps capped at 500; no interpolation, smoothing, extension, or aggregation. Only unavailable post-run values are nan.
step ott_baseline_first_order_entropy_change_sum ott_baseline_reward ott_pec_first_order_entropy_change_sum ott_pec_reward ott_pec_nec_first_order_entropy_change_sum ott_pec_nec_reward math_gemma_baseline_first_order_entropy_change_sum math_gemma_baseline_reward math_gemma_pec_first_order_entropy_change_sum math_gemma_pec_reward math_gemma_pec_nec_first_order_entropy_change_sum math_gemma_pec_nec_reward numina_qwen_baseline_first_order_entropy_change_sum numina_qwen_baseline_reward numina_qwen_pec_first_order_entropy_change_sum numina_qwen_pec_reward numina_qwen_pec_nec_first_order_entropy_change_sum numina_qwen_pec_nec_reward numina_gemma_baseline_first_order_entropy_change_sum numina_gemma_baseline_reward numina_gemma_pec_first_order_entropy_change_sum numina_gemma_pec_reward numina_gemma_pec_nec_first_order_entropy_change_sum numina_gemma_pec_nec_reward
1 0.00082672959001683921 0.16796875 -0.013538476505960517 0.1484375 -0.0011286749625796233 0.17578125 -0.00012735609743685927 0.28515625 -0.00038944601828916348 0.26953125 0.00045514268367696786 0.28125 0.00032776598482087138 0.23828125 -0.003925870636635409 0.21484375 0.0032709548920593079 0.234375 0.00015481422460084104 0.07421875 -0.00029638693405331651 0.07421875 0.00011771355616474466 0.08203125
2 -0.0004971566272580219 0.10546875 -0.012369545769011836 0.09765625 0.0008047632838490415 0.0859375 0.00038892140997859315 0.41796875 -0.0010032049377741714 0.39453125 0.00015774526860923288 0.171875 -0.0004594106975446266 0.25390625 -0.0027024542719118472 0.30859375 0.0040145485872926656 0.2421875 -4.9858224656418315e-05 0.12109375 -0.00066114232089375946 0.08203125 0.0006949946620125047 0.1015625
3 0.00029978742921343837 0.09765625 -0.010739845723186647 0.08203125 -0.0004519045879760597 0.08984375 6.2472165723193029e-05 0.20703125 -0.00044039173354804007 0.25 0.00028918378541220591 0.359375 -8.8330297955963033e-05 0.35546875 -0.0034161788427127249 0.3515625 0.0059971482050400482 0.35546875 0.00019537653727752513 0.19140625 -0.00050827472853143263 0.1328125 0.0011770663089123445 0.171875
4 -0.00028326981739468238 0.14453125 -0.017467103656741756 0.1796875 -0.00012438526962554874 0.15234375 0.00034402491161245052 0.328125 -0.00059183468101764447 0.32421875 0.00064285934968211222 0.375 -9.9841903647757135e-05 0.16015625 -0.0029949357962095746 0.17578125 0.0043145443347611945 0.16015625 -2.8214356802891416e-05 0.140625 -0.00029016557641625695 0.18359375 0.00043698428302718639 0.171875
5 -0.00029882773380052186 0.16015625 -0.011454439746493961 0.1328125 0.00038323168249121409 0.1875 7.7237600152102459e-05 0.375 -0.00048674736504494831 0.37890625 0.00059116803959113895 0.609375 0.00030660906725188397 0.33984375 -0.0034355284334424141 0.328125 0.0071245627591451921 0.34375 2.1942158866750106e-05 0.0703125 -0.00061324165031351185 0.05859375 8.9613758916584629e-05 0.04296875
6 0.00044369218245776665 0.109375 -0.010144867537221103 0.125 -0.00089977965586740538 0.125 -2.316047357453499e-05 0.37109375 -0.00013348118483236249 0.36328125 0.00053287719788386312 0.359375 0.00017927574265286239 0.33203125 -0.0025972380323082689 0.3359375 0.0046513427498666715 0.30078125 -8.4898413206246914e-05 0.234375 -0.00058120399256722521 0.23046875 0.00098155755040352233 0.1796875
7 0.00022978645245785856 0.0859375 -0.0091979534691546405 0.08203125 -0.00028335991317618436 0.0859375 5.4165943311090814e-05 0.38671875 -0.00029859798991083153 0.3828125 0.00054209464383347949 0.28125 6.7862051935208001e-05 0.27734375 -0.0036313495003241769 0.31640625 0.0063642581981184776 0.2734375 9.3062673158783582e-05 0.21875 -0.00055814336599269154 0.1875 0.0020836738655134468 0.18359375
8 0.00062329159064233863 0.1015625 -0.0084610608163817602 0.125 0.00038923493404752207 0.12890625 -7.4375762437739468e-05 0.3125 -3.8464493513856723e-05 0.28125 0.0011460971691121813 0.46875 -0.00048952666935520028 0.3125 -0.0047166444337563007 0.30078125 0.0051331655622561811 0.30859375 0.00028807545589870642 0.29296875 -0.00051749390661370853 0.24609375 0.0019190235783526077 0.234375
9 0.00067936399868528952 0.12890625 -0.010851860047864648 0.1484375 -0.00033050636920251009 0.109375 0.00017981882200501786 0.46484375 -0.00020901898142255959 0.484375 6.0132447629257513e-05 0.1875 -0.00027225658402585395 0.32421875 -0.003390437475275121 0.328125 0.0045949777972964512 0.28515625 -3.962833147852507e-05 0.50390625 -0.00041859593807203055 0.4375 0.0040681134358067084 0.39453125
10 0.00039034730391307448 0.125 -0.009799065413115482 0.125 -2.6584072053026375e-05 0.08984375 0.00010833053988790198 0.51953125 -1.0715945563788409e-05 0.51171875 0.00036784464759875846 0.296875 0.00019167686332366429 0.28515625 -0.0031293890393726542 0.3125 0.0084111922162719566 0.296875 -6.8567464836633008e-05 0.24609375 -0.00024562049382836904 0.1875 0.0020601187336524163 0.17578125
11 0.00022512986521050493 0.140625 -0.011188683751704787 0.15625 0.00089033204327293447 0.14453125 9.7564513453107793e-05 0.2265625 -0.00043473673258631607 0.21875 0.00078232564408153848 0.4375 -8.1259905414299283e-05 0.2890625 -0.0029158778655187234 0.328125 0.0051047207479086865 0.296875 8.1343605415895581e-05 0.33203125 -0.00058901003797018348 0.25390625 0.0023536768059670976 0.27734375
12 0.00038754091888648645 0.1171875 -0.0087998546383687426 0.16015625 0.00026593684468423362 0.1171875 0.00020343321568816464 0.36328125 -0.00053058958400242773 0.37109375 0.00017603157425583049 0.1875 0.0001701844655599416 0.26171875 -0.0041476231212982384 0.375 0.0099796727756711334 0.28125 6.6015676267738854e-05 0.40625 -0.00057470478688514959 0.37109375 0.003683410079247551 0.39453125
13 -0.00019974577951131778 0.1171875 -0.0093706419099195415 0.1875 0.0011892868622993547 0.140625 6.8963247002784556e-05 0.5703125 -0.00037831939027910266 0.5859375 0.00030678502184855461 0.171875 0.00015797119283433858 0.2109375 -0.0035913726643457267 0.25 0.010981297110447485 0.24609375 0.00022991341739952986 0.2890625 -0.00051070329101321477 0.234375 0.0026943900846845281 0.21484375
14 0.00030272872619363511 0.20703125 -0.0089101099851518484 0.2109375 0.00019238581135994082 0.18359375 0.00025281573670099533 0.41015625 -0.00031941716986239044 0.42578125 0.00022326112502923934 0.4375 0.00029515838161842112 0.34375 -0.0023656176384747596 0.34765625 0.0094341257427004166 0.30859375 6.8640424046861881e-06 0.32421875 -0.00079710234638241673 0.27734375 0.005751577506657668 0.30078125
15 0.00017118893549650238 0.234375 -0.0076691287263201957 0.265625 0.00077635887416249716 0.21875 -0.00018387441673439753 0.484375 -0.00044922414804204891 0.4921875 0.00045442167811415857 0.59375 0.0007672969881014069 0.3671875 -0.0024943130397332425 0.359375 0.015506226320667338 0.296875 -6.8373234569207852e-05 0.32421875 -0.00063296218755226619 0.29296875 0.005946764734972021 0.2890625
16 6.4443169932815181e-05 0.12890625 -0.0051912951609196512 0.08984375 0.00031285508930078976 0.0859375 -8.0365209157662321e-05 0.3671875 -0.00037204232569365558 0.3828125 0.00068546878821962309 0.3125 -2.30874612725529e-05 0.2421875 -0.0016288050702542023 0.265625 0.0077637729855268844 0.17578125 0.00017922495334232735 0.33984375 -0.00012253329072109409 0.29296875 0.0052851343026532049 0.2265625
17 0.00018667111950776416 0.1640625 -0.0044709862708707249 0.18359375 -0.00017744293792532062 0.16796875 0.00017935278867753368 0.3984375 -0.00028972978515184877 0.41015625 0.00035411909249205564 0.59375 -0.00046786164676859698 0.38671875 -0.00084325691591402574 0.41015625 0.010600829247323418 0.33203125 -6.4058872339955997e-06 0.26171875 -0.0002230961935367759 0.2578125 0.0048456700747010473 0.171875
18 0.0014250041350294396 0.15625 -0.0050050709101547852 0.26171875 0.00026353449470661872 0.1796875 -0.00019436932825556141 0.4140625 -0.00053934061190830107 0.44921875 0.00048270432876051927 0.421875 0.00031379245990592608 0.32421875 -0.001231626816206699 0.3671875 0.01463641968803131 0.24609375 -6.5425361356119538e-05 0.40625 -6.1916720028420968e-05 0.41015625 0.010227758516521135 0.18359375
19 0.00046704166742728148 0.171875 -0.0044072781442103803 0.18359375 0.00013932742796640696 0.1328125 0.00029604035671582096 0.48046875 -0.00043653955219724594 0.4375 0.00042656750542846567 0.515625 -6.8818635327261291e-05 0.33203125 -0.0021723540558014065 0.3203125 0.017506507648249681 0.18359375 0.00026634560373395288 0.33203125 -0.00074897407949947592 0.328125 0.0010414137601628681 0.01953125
20 0.00065825329826907364 0.1171875 -0.0029086476088622248 0.1796875 0.00048472834651069885 0.1640625 -5.7928760213599162e-05 0.40625 -0.0011105352983804551 0.40234375 0 0.25 0.00026369377928858739 0.3203125 -0.0016510672181766495 0.37109375 0.017972845258555026 0.125 0.0001939694591328589 0.2890625 -0.00044725308819693055 0.296875 0.0011494139944261406 0.0234375
21 0.00019240381146801155 0.17578125 -0.0030744410924725685 0.2265625 0.00017220516323845914 0.140625 0.00021164666998174653 0.4140625 -0.00029165345142700971 0.40625 0.00015269139930751408 0.359375 0.0003058842191308031 0.2109375 -0.0013251840987322794 0.28125 0.010758181892015273 0.05859375 4.6649311116198078e-06 0.2890625 -0.00040510524991077546 0.30859375 0 0
22 0.0011801486401310513 0.2265625 -0.0021911801615424054 0.2421875 0.0027009121949248538 0.234375 0.00012246218477685034 0.3984375 -0.00012961535162503424 0.41796875 0.00046089643410596182 0.390625 -0.00031878429706466704 0.21484375 -0.0012138757883235485 0.28125 0.014224086553440429 0.08203125 5.2354617366745515e-05 0.44140625 -8.6124121935426956e-05 0.37890625 0 0
23 0.0004280344539182579 0.1640625 -0.0025921154109411759 0.13671875 -0.0005207842803542917 0.15234375 0.00013686653676359128 0.41015625 -8.4714218587578216e-05 0.48046875 0.00058150765403297555 0.265625 -0.00060197034579800857 0.28125 -0.0010476314665481823 0.33203125 0.0084166654123691842 0.07421875 -1.0172629743010475e-05 0.37890625 -0.00047982040530314407 0.38671875 0.00030236921611503931 0.00390625
24 0.00085935005543547049 0.171875 -0.0024352838008994127 0.23046875 0.00060342716691508258 0.1796875 0.00020582017020842613 0.61328125 -0.00016262277199530217 0.609375 0 0.5 -0.00047846783468230569 0.39453125 -0.00081183531386841423 0.45703125 0.0082004462974509806 0.06640625 1.6279598042956422e-05 0.23828125 -0.00076173983424610014 0.25 0.00021279395400597423 0.00390625
25 -0.00014882661420756446 0.16015625 -0.0028281934416014565 0.21484375 0.0003490767769278591 0.18359375 -0.00011560791176634666 0.359375 -0.00017316746675533068 0.38671875 0.00019836030799069704 0.453125 -0.00013846121419192059 0.33203125 -0.0018691297640884841 0.32421875 0.0057314131763632759 0.046875 2.5924343390215654e-05 0.34375 -0.0010005750289678872 0.27734375 0.00066659535877988674 0.0078125
26 0.00079548148715957723 0.22265625 -0.0030738275645418867 0.27734375 0.0014369267277700715 0.22265625 -2.8519470561150229e-05 0.42578125 -0.00048641820080774778 0.43359375 8.4558837215809035e-05 0.515625 0.00024121919318531582 0.3046875 -0.00072604308769541603 0.328125 0.010703887081035646 0.05859375 3.3919335010068608e-05 0.36328125 -0.00056115741219286974 0.40625 0.00017883815417008009 0.00390625
27 0.0015215382760942475 0.2109375 -0.0013641497230292288 0.19921875 0.0020438381770278014 0.16015625 0.00012835240988806618 0.38671875 -2.7288172816497536e-05 0.3828125 0.00025717676777503584 0.359375 -0.00037051105221053149 0.37890625 -0.00099882902338777058 0.4453125 0.0034103490006600623 0.015625 2.766735411796617e-05 0.52734375 5.3128604406538216e-05 0.51171875 0.00020583745526892017 0.00390625
28 0.002978636962907899 0.23828125 -0.0016615725132673731 0.1640625 0.00094553110042738808 0.234375 0.00042620399995030311 0.39453125 -0.0006414101408154238 0.37890625 0.00013801164857341064 0.25 0.00022026542296771368 0.4375 -0.00077266158774591531 0.5078125 0.0013729738388974511 0.015625 0.00013795214823630886 0.25 -0.00016856316108260216 0.25 0 0
29 0.0014570906096622593 0.30078125 -0.0023913269336759413 0.35546875 0.00058080661922588206 0.296875 0.00010725018921675655 0.48828125 -0.00022273683183016146 0.50390625 0.00076419788445036829 0.21875 1.3106298297316243e-05 0.3046875 -0.001048181633564127 0.37109375 0.00043902698780584615 0.00390625 6.971409015932295e-05 0.48046875 -8.1800986180269319e-05 0.47265625 0 0
30 0.00052899038318088287 0.16796875 -0.0018755793480700333 0.1875 0.0022087497287088809 0.1640625 0.00010099589178480528 0.49609375 -0.0002885919134314463 0.49609375 0.0004391327767052644 0.296875 -0.00017288402008830417 0.3515625 -0.00096804064770594778 0.41015625 0 0 0.00015690014635083571 0.3359375 -0.00074115181209322145 0.34765625 0 0
31 0.0034450692914873571 0.22265625 -0.0020290017302695418 0.23046875 0.0036127862359194296 0.24609375 1.0827006065028399e-05 0.50390625 -0.00026467990994660795 0.51953125 4.487694695853861e-07 0.296875 0.00046552977835290221 0.4765625 -0.00044226129583080365 0.5546875 0 0 0.00012330486549672059 0.43359375 -0.00025335551273997226 0.453125 0 0
32 0.0035621756902584067 0.21484375 -0.0011594907472947114 0.234375 0.0040620510267217469 0.21875 -8.609828103089967e-05 0.34765625 -4.2390130602143472e-05 0.36328125 0.00038380500473067514 0.40625 -0.00020054231504218478 0.23828125 -0.0012865452557662138 0.28125 0 0 -3.2655103382239759e-05 0.26953125 -0.00029895539188373732 0.29296875 0 0
33 0.001261335396151253 0.22265625 -0.0010018569162788538 0.19921875 0.001132207161120391 0.21875 2.6107435644462385e-05 0.390625 -0.00086046674471162987 0.40625 0 0.375 0.00013428642546386982 0.296875 -0.00087610509848445872 0.40625 0 0 -9.6748399073476321e-05 0.46875 -0.00021350078316118015 0.47265625 0 0
34 0.0011102101269671039 0.24609375 -0.0012358138120038831 0.1875 0.0044761019472616681 0.19921875 -0.00013220991368712021 0.60546875 -0.0003694448708984055 0.5859375 0.00056222908517611359 0.609375 0.00016864596068444371 0.421875 -0.0011668023823858675 0.47265625 0 0 0.00015287689262777349 0.34765625 -0.00042995403124734821 0.33203125 0 0
35 0.0052860629324698039 0.20703125 -0.0011364686790233947 0.20703125 0.0061919324944028631 0.2265625 7.0616294124192791e-05 0.58203125 -0.00030041763540111788 0.5625 0.00051466344802975073 0.484375 0.00030543792058779218 0.359375 -0.0002928525393599557 0.39453125 0 0 0.000365209700134983 0.30859375 -0.000666257344079213 0.33984375 0.00054776663273514714 0.0078125
36 0.0043312765210430371 0.25 -0.0013801606156675916 0.2734375 0.0052175286751889871 0.20703125 0.00026258586251515226 0.5703125 -0.00041247374883823795 0.57421875 0.0008501585507474374 0.515625 7.726000978891534e-05 0.3203125 -0.00083563806992970058 0.3828125 0 0 0.00018821443921979153 0.4765625 -0.00015710436144900086 0.46484375 0 0
37 0.00089836152103117684 0.21875 -0.0011278215561247862 0.1953125 0.0048265737787005492 0.1953125 0.00017350511893710063 0.32421875 -0.00030237802593546803 0.33203125 0.00095246879618571256 0.578125 0.0001942146939200029 0.37109375 -0.0010141026502310524 0.45703125 0 0 -9.9673573259906334e-05 0.39453125 -0.00032405761132281441 0.40234375 0 0
38 0.00083014006514758876 0.16015625 -0.0016679216853265899 0.15234375 0.0037636652855326247 0.09375 0.00012535522728285287 0.4453125 -0.00044344113456418199 0.46875 0.00047749982513778377 0.59375 0.00068418163255046238 0.41015625 -0.0010327834361874011 0.484375 0 0 -1.9572104122289602e-05 0.375 -8.323497277729075e-05 0.39453125 0 0
39 -6.8359001829776389e-05 0.15234375 -0.0014000867841446052 0.1640625 0.0088463285003399506 0.0703125 -6.5466963178550941e-05 0.546875 -0.0001766165551089216 0.5546875 0.00062093224050840945 0.296875 0.0002681014220797806 0.421875 -0.0011683295414854911 0.50390625 0 0 5.993041668261867e-05 0.4453125 -0.00050342558409965932 0.40234375 0 0
40 -0.0036248685827331428 0.16796875 -0.0013362919576920262 0.2109375 0.0028369675746944267 0.01953125 -6.6123950006158339e-05 0.51171875 4.1153657548420597e-07 0.50390625 0.00011373391993174664 0.625 0.00097724408635713189 0.3671875 -0.00099551289812893629 0.43359375 0 0 0.00011998030220183864 0.27734375 -0.00045698640317937134 0.26953125 0 0
41 0.00035762560139573907 0.21484375 -0.0018049443743137772 0.2890625 0.00069682931015790928 0.0078125 -4.3861622259555588e-05 0.5625 -0.00018247329842324689 0.5546875 0.00025582824798675574 0.296875 0.00061915410299206997 0.3515625 -0.0014577747182897838 0.42578125 0 0 4.2927604226861149e-07 0.38671875 -0.00022341169784567683 0.36328125 0 0
42 9.1617037014657399e-06 0.11328125 -0.0016183735517127928 0.203125 -9.9094333762650422e-05 0 2.8473375664361811e-05 0.53515625 -0.00017026323109803343 0.515625 -8.5922828247930738e-06 0.15625 0.00014028681709987723 0.328125 -0.00048121713115278908 0.41015625 0 0 -0.00012020689877090263 0.45703125 -0.0003717815127401991 0.47265625 0 0
43 0.0002336489765184524 0.1328125 -0.00076899448016121141 0.3125 0.0011967084661819172 0.0078125 0.00013608001501097533 0.52734375 -0.00012649284354893098 0.54296875 0.00020315087022027001 0.171875 0.0013920032366740998 0.47265625 -0.0004392331040321551 0.546875 0 0 0.00045973708779456501 0.4140625 -0.0004439702047989158 0.4375 0 0
44 0.0037191874617974463 0.171875 -0.00049615355649557102 0.2421875 0.00015213217147902469 0 -2.4384496896345809e-05 0.453125 -0.00012758157852488239 0.47265625 0.00100576598583757 0.296875 0.0014702459030786486 0.421875 -0.00056230221952091597 0.4921875 0 0 9.2655758237469854e-05 0.359375 -0.00013319908322273477 0.35546875 0 0
45 0.002748222259413069 0.1015625 -0.0012378968779369615 0.30078125 0.00033183581399498507 0 6.1284220237212139e-05 0.421875 -0.00012498161572693789 0.39453125 0 0.125 0.00066715897946778568 0.43359375 -0.00029353297827583447 0.50390625 0 0 1.2821463485579443e-05 0.359375 -0.00030495832820065516 0.33984375 0 0
46 0.0025911116796351052 0.08984375 -0.0012752841587726493 0.2734375 0.00091369201857105509 0.00390625 -9.4044539224569235e-05 0.62890625 -0.00016977860482825236 0.62109375 0.00051204058900111704 0.78125 8.2857596225949237e-05 0.58984375 -0.00044426156148347218 0.6484375 0 0 -1.7469455997343175e-05 0.375 -0.00014812000873121178 0.3984375 0 0
47 0.004540828330064528 0.0859375 -0.0010343754940294048 0.23828125 0.00056285037783254666 0.00390625 9.1352147933321248e-05 0.55078125 -0.00034591697163932622 0.484375 0.0010516499908135302 0.328125 0.00019455754988939589 0.3828125 -0.00045250862038415107 0.3671875 0 0 0.00025331221360147538 0.34765625 -0.00043495219182432265 0.34765625 0 0
48 0.0014386872504346115 0.0234375 -0.0011754876553524696 0.203125 0.00030365082830030588 0.00390625 7.6332160631409351e-05 0.390625 -0.00039775010941411892 0.359375 0.00071646521155344089 0.21875 0.0015099362136083982 0.3515625 -0.00073326419249042374 0.39453125 0 0 0.000125551130167878 0.55078125 -0.00041461316604340936 0.55078125 0 0
49 0.0016277318107569272 0.01953125 -0.00085133502239642667 0.30078125 0 0 -7.6054897760968743e-05 0.33984375 -0.00025015394578531414 0.3203125 0.00015431428096235322 0.609375 0.0013118550818944641 0.28515625 -0.00060115908374314131 0.36328125 0 0 0.00046776046224294987 0.328125 -0.00038415625246557283 0.3125 0 0
50 -0.00024254570278969823 0.00390625 -0.0010612600197674738 0.2734375 0 0 -6.292492832926655e-05 0.41015625 -0.00015868084061310128 0.43359375 0.00094668252131668851 0.671875 0.00084625052159026382 0.29296875 -0.00044548439478830915 0.3828125 0 0 0.00014432475370540487 0.34765625 -0.0005854389173407526 0.3515625 0 0
51 -0.00016762792358626655 0.0078125 -0.001160771523400328 0.37109375 0 0 0.00011137395176774589 0.625 -0.00090688501376234854 0.59765625 0.0021533741644361726 0.5 0.0015443796985437075 0.421875 -0.00012503546673769961 0.53125 0 0 8.7480821889585059e-05 0.34765625 -0.00011580083815942999 0.34765625 0 0
52 -0.00028690194169556094 0.00390625 -0.00076516862695186205 0.1875 0 0 1.3190894037506951e-05 0.40625 -0.00019655408021890253 0.40625 0.00060265646186508093 0.46875 0.001381693024541164 0.3125 -0.0002628319346626995 0.39453125 0 0 -0.00016450492748276702 0.3359375 -0.00035338436285314856 0.34375 nan nan
53 -0.0003844740720300166 0 -0.00098252163521195257 0.30078125 0 0 -0.00024690620625733573 0.47265625 -0.00013558826969983784 0.43359375 0.00011492568512494472 0.296875 0.0014175126852933317 0.2421875 -0.00054166946603118049 0.43359375 0 0 -0.00012554739208781029 0.5 -0.00032857833076604948 0.49609375 nan nan
54 -7.4995377588038536e-05 0 -0.00073089949063742665 0.17578125 0 0 0.00014318278851987998 0.44921875 -3.1243372006883874e-05 0.44921875 0.00028361047634462011 0.65625 0.0013345301476874738 0.1953125 -0.0004236947124809376 0.265625 0 0 0.0002001280678882722 0.40625 -0.00020557161654721767 0.4140625 nan nan
55 -0.00021092401532030181 0.00390625 -0.0007604790897115522 0.24609375 0 0 0.00013069735905446578 0.67578125 -0.00043514912658793037 0.66796875 -5.7490916788083268e-05 0.40625 0.0010231025335087907 0.1875 -0.00076520500087440269 0.34765625 0 0 -5.9664486514066084e-05 0.42578125 -0.00042909132247359594 0.44921875 nan nan
56 -0.00013935987312585496 0 -0.00069451638310180641 0.23046875 0 0 -2.6380599479125522e-05 0.5859375 -0.00013568436457944699 0.60546875 0.0011116592850157758 0.359375 0.0037872111915930873 0.07421875 -0.00041778800988367948 0.3828125 0 0 -0.00012435857877335366 0.22265625 -0.00032610278037736862 0.23828125 nan nan
57 -0.00023104368102622175 0.00390625 -0.0008335402477754883 0.30078125 0 0 -0.00015900340517305267 0.59375 -0.00040276974206676641 0.5703125 0.00078029720225458732 0.453125 0.0024607783770989045 0.13671875 -0.00030956257556624678 0.37890625 0 0 -5.0200073246742249e-05 0.3671875 -0.00027712531758083969 0.37109375 nan nan
58 -0.00068030796219087364 0.01171875 -0.00059722794362926379 0.3203125 0 0 8.3594833853339878e-05 0.46484375 -0.00015466031959476823 0.4765625 0.00039995533825276652 0.734375 0.00093634542167819745 0.19140625 -0.00029603559823954129 0.5703125 0 0 0.00023213378364062009 0.4609375 -0.00011894600359596552 0.46484375 nan nan
59 0.00063637705260077837 0.03125 -0.00078396191507223989 0.3984375 0 0 -0.00013744263014814351 0.53515625 -0.00016387011851293209 0.5703125 0.00069969655442037038 0.390625 0.012486048356549873 0.10546875 -0.00019200655646045561 0.41796875 0 0 -3.4109600392184802e-05 0.36328125 -0.00046247473676430673 0.36328125 nan nan
60 -0.0011394006124305633 0.05859375 -0.00071380166571355375 0.30859375 0 0 -0.00011076549293420612 0.6015625 -0.00022594802271669323 0.6328125 0.00062229623313214688 0.265625 0.012281009410799015 0.1484375 -0.0002736261848497179 0.5 0 0 2.2383690804872458e-05 0.45703125 -7.2166509340831908e-05 0.50390625 nan nan
61 -0.0019728073870295404 0.02734375 -0.00052344424128136779 0.2265625 0 0 6.9827404900024703e-05 0.50390625 -0.00025222073298891701 0.46875 0 0.25 0.0040956780610486021 0.0703125 -0.00039361288031614095 0.421875 0 0 0.00029741329734633837 0.34765625 -0.00039435706139556714 0.30078125 nan nan
62 -0.0034759855620212221 0.0234375 -0.00094311920865663978 0.2109375 0 0 -2.9859026426493074e-05 0.5390625 -0.00015681329333006033 0.53515625 0.0019350031670910539 0.265625 0.0037799727576839359 0.0234375 -0.00021637964340470717 0.4921875 0 0 -5.4730783972445352e-05 0.36328125 -7.7469251976935993e-05 0.41015625 nan nan
63 -0.012161517090980567 0 -0.00095013294207824117 0.2578125 0 0 7.5242397770125535e-06 0.50390625 -0.00015465588245433537 0.484375 0.0019594116618009139 0.625 2.5500185074633919e-05 0.01171875 -0.00041620887685667185 0.40234375 0 0 0.00020925510801816927 0.4375 -0.00014703087137490911 0.4140625 nan nan
64 0.0039278504764972411 0.03125 -0.00066388914255011144 0.27734375 0 0 -0.00028336020079677837 0.5546875 -0.00025135125076758413 0.5390625 0.00016723742771773686 0.140625 0 0 -0.00067637341697945885 0.3828125 0 0 -6.4068968754327216e-05 0.37890625 -0.00031772459502121819 0.46875 nan nan
65 -0.0017635013994876658 0.078125 -0.00095813720379922529 0.23828125 0 0 0.00011047929547203239 0.5546875 -3.7362451053013501e-06 0.6015625 0.00085535104176415189 0.21875 0.0001294278727073106 0.01953125 -0.00020461118387515853 0.62109375 0 0 -8.6702383612191625e-05 0.3515625 -0.00012314066697172166 0.34765625 nan nan
66 -0.0039880510362095833 0.09765625 -0.00086484379442275383 0.18359375 0 0 -0.00012050526510165582 0.62890625 -0.00038396999661927111 0.62109375 0.0018308897554106807 0.359375 2.5141326034372469e-06 0.00390625 -0.00024363661233905987 0.51171875 0 0 0.00011040754043278866 0.49609375 -0.00024643300753268704 0.49609375 nan nan
67 -0.00033592127850567977 0.00390625 -0.00055171295607614468 0.2734375 0 0 0.00011576645806599117 0.703125 6.0182407480624533e-05 0.6875 0.0050980689836706006 0.34375 0 0 -0.00021791838821627607 0.50390625 0 0 0.00014569859405355601 0.2109375 -0.00057151808331923348 0.18359375 nan nan
68 0 0 -0.0004570943795929594 0.2578125 0 0 0.00033436526348396001 0.5 -3.6488599562289892e-05 0.484375 0 0.125 0 0 -0.00031343960449703445 0.51171875 0 0 -0.00013352393287391351 0.3203125 -0.00048858994182410243 0.3828125 nan nan
69 0 0 -0.00082016956959751752 0.265625 0 0 2.5883923910896556e-05 0.6328125 -0.00010665634010820213 0.60546875 0.00016934176755967201 0.015625 0 0 -0.00011251153544833414 0.5546875 0 0 0.00022740024161294059 0.34765625 -5.267369994044202e-05 0.38671875 nan nan
70 0 0 -0.00026453771499745926 0.2890625 0 0 -0.00011554990760487271 0.42578125 6.9762028374498186e-05 0.44921875 0.0026723015316747478 0.28125 0 0 -0.00024308321690114099 0.5859375 0 0 -0.0002716301938221477 0.33203125 -0.00021792655419972107 0.34375 nan nan
71 0 0 -0.0005198178570413603 0.23828125 0 0 3.2441117355119786e-05 0.5546875 6.3254817462166102e-05 0.53515625 0.0035036298343129602 0.25 0 0 -0.00027763708379779928 0.2734375 0 0 0.00031443386222917979 0.3046875 -0.00017177716358673933 0.328125 nan nan
72 0 0 -0.00073319174642882956 0.296875 0 0 0.00026821863161785586 0.59765625 8.1850651838522026e-05 0.59375 0.0030624217035892798 0.15625 0 0 -0.00055298349634824717 0.52734375 0 0 0.00025857334401280241 0.36328125 -0.000178645501534902 0.36328125 nan nan
73 0 0 -0.00066880134618330089 0.3046875 0 0 0.00020575022762159278 0.4921875 -0.00013815070153100351 0.5 0.0016902202823985135 0.078125 0 0 -0.00038919943909832 0.5 0 0 -0.00013122116479280521 0.3828125 -0.00018747388551787481 0.375 nan nan
74 0 0 -0.00070843319013569328 0.21875 0 0 7.9487547282042215e-06 0.54296875 -0.00046028663825836702 0.47265625 0.0026547240611307643 0.140625 0 0 -0.00031601703850014928 0.515625 0 0 9.9897613722532697e-05 0.3828125 -0.00033116063491434033 0.40625 nan nan
75 0 0 -0.00034792559728913375 0.265625 0 0 5.1428836627565033e-05 0.55078125 -2.1981495933687256e-05 0.5078125 0.00067388625438979943 0.140625 0 0 -0.00031987551759016242 0.48046875 0 0 7.4454284799685411e-05 0.37109375 -0.00023629677417602579 0.37109375 nan nan
76 0 0 -0.00022300184935275524 0.21875 0 0 -0.00018115047603828316 0.51953125 -0.00031237535930017657 0.4453125 0 0 0 0 -0.00044710016877047565 0.4375 0 0 0.00078747728258576899 0.4296875 -0.00010470458141753625 0.44140625 nan nan
77 0 0 -0.00042640635997415188 0.30078125 0 0 -9.2637278612528462e-05 0.6171875 -0.0001591635286786186 0.609375 0.0017236082908311801 0.0625 0 0 -0.0001015999632159037 0.46875 0 0 7.9105758572950435e-05 0.3671875 -0.00029013372997610531 0.375 nan nan
78 0 0 -0.00048823360451422104 0.23828125 0 0 -8.9370861928728118e-06 0.6640625 -0.00031666306597344374 0.546875 0 0 0 0 -0.00035372904761743484 0.5078125 0 0 0.00014416972283015639 0.3359375 -0.00036306910965322459 0.3359375 nan nan
79 0 0 -0.0005901296633741282 0.28125 0 0 -3.1155605711319367e-05 0.76171875 -2.0768188278452726e-05 0.58984375 0 0 0 0 -0.00025043466112606438 0.359375 0 0 0.00054579686579359077 0.17578125 -0.00023492974946748291 0.19140625 nan nan
80 0 0 -0.00037397633959557197 0.3046875 0 0 0.00017043640508518365 0.6640625 -0.00013217457876635308 0.3359375 0 0 0 0 -0.00013635936733180642 0.453125 0 0 -1.6465870714910125e-05 0.4140625 -0.00011275350286155117 0.39453125 nan nan
81 0 0 -0.00072837369697253962 0.31640625 0 0 -2.7075522780251049e-05 0.65625 -0.00018736723194479055 0.44921875 0.00030888277615304105 0.015625 0 0 -8.965389184822925e-05 0.51171875 0 0 -3.6047408002559678e-05 0.41015625 -0.00023778178308475617 0.3828125 nan nan
82 0 0 -0.00055107841847323868 0.24609375 0 0 -4.871936110362185e-05 0.60546875 -3.4750732396560124e-05 0.35546875 0 0 0 0 -0.00021721148954156888 0.3515625 0 0 -0.00011246904409745184 0.40234375 -0.00016488993597363333 0.375 nan nan
83 0 0 -0.00070424628388465749 0.453125 0 0 -9.284433303946571e-06 0.640625 -0.00024163588608416831 0.515625 0.00072942558358590759 0.046875 0 0 -0.0001472442351087011 0.3984375 0 0 0.00024016441739149741 0.28125 -0.00011806060948060804 0.3125 nan nan
84 0 0 -0.00035255582010940145 0.265625 0 0 0.00019932545893652787 0.6171875 6.7685057786093239e-05 0.58203125 0 0 0 0 -0.00016990253314475012 0.48046875 0 0 0.00034537573066018012 0.4921875 -0.00019141297448754813 0.5 nan nan
85 0 0 -0.00080541143000090187 0.32421875 0 0 -0.00034502279868320329 0.72265625 -0.00015204370888000085 0.6171875 0 0 0 0 -0.00025790235099520942 0.50390625 0 0 0.00051707425745917135 0.40625 -0.00014780250688062324 0.5 nan nan
86 0 0 -0.00062920212091022165 0.2109375 0 0 7.4875446614441898e-05 0.41796875 -0.00034295301307452064 0.37109375 0 0 0 0 -0.0002274649975788634 0.46484375 0 0 -2.9275732117639564e-05 0.41015625 -8.5844071946894474e-05 0.4375 nan nan
87 0 0 -0.00035980705467686391 0.34375 0 0 0.00012778058328422048 0.578125 7.7546270404127426e-05 0.51953125 0 0 0 0 -0.00036418968528550977 0.36328125 0 0 7.565677009324645e-05 0.5390625 -0.00033388125274314007 0.51171875 nan nan
88 0 0 -0.00056646428995055231 0.28515625 0 0 0.00013105384141454124 0.54296875 -2.030465498137346e-05 0.53125 0 0 0 0 -0.00016923954481740111 0.37109375 0 0 0.00043088879797892332 0.34765625 -0.00027632136388433537 0.37890625 nan nan
89 0 0 -0.00051328706539521818 0.34375 0 0 -4.6736042406791967e-05 0.50390625 -0.00011419229736020498 0.3359375 0.00029302875680059515 0.015625 0 0 -0.00013111659095699224 0.546875 0 0 -0.000278595284498806 0.37890625 -2.0030960584449531e-05 0.41796875 nan nan
90 0 0 -0.00039572377482954835 0.33984375 0 0 -0.00020608556019396929 0.765625 -3.9290206927944382e-06 0.53125 0 0 0 0 -4.2494585954955255e-05 0.58984375 0 0 0.00061206901148125326 0.44140625 -0.00045561662679460824 0.51171875 nan nan
91 0 0 -0.00066928536709198738 0.265625 0 0 0.00014119604361439997 0.61328125 -7.2560042326585972e-05 0.53125 nan nan 0 0 -0.00012056224272782856 0.3984375 0 0 -0.00074000641473048745 0.296875 -0.00016619326611078122 0.38671875 nan nan
92 0 0 -0.00035642630041365919 0.2578125 0 0 -0.00025534785038416885 0.58203125 9.2072587221991853e-05 0.49609375 nan nan 0 0 -0.00021661445242671107 0.34375 0 0 -0.00066685914782738109 0.27734375 -0.00031553378744320071 0.3984375 nan nan
93 0 0 -0.00055646996803115911 0.2265625 0 0 -0.00014554097157315482 0.66796875 -0.00015165097596536725 0.5078125 nan nan 0 0 -0.00014467856335897977 0.53515625 0 0 -0.00069128771218629481 0.23046875 -0.00010690258561396604 0.36328125 nan nan
94 0 0 -0.00049376253442368068 0.28125 0 0 -0.00020358431009981359 0.6328125 -0.00033905941236866965 0.53515625 nan nan 0 0 -0.00014397660518739031 0.4140625 0 0 -0.00063532882109029742 0.26171875 -0.00027733784816064144 0.36328125 nan nan
95 0 0 -0.00020650985975745328 0.30078125 0 0 0.00028168812048079417 0.55078125 -0.00021729526451963466 0.4375 nan nan 0 0 -0.00011324988307137573 0.515625 0 0 -0.00029538480873725348 0.20703125 -0.00018796005596755094 0.4296875 nan nan
96 0 0 -0.00049828082841330001 0.35546875 0 0 -0.0002257500818814151 0.6171875 -4.1285031215920753e-05 0.60546875 nan nan 0 0 -6.0778429073593543e-05 0.359375 0 0 0.00042196150482709527 0.2265625 -1.1523936393587064e-05 0.46875 nan nan
97 0 0 -0.00017513865896390257 0.3125 0 0 -0.00027347542993538809 0.6640625 -0.00012058666911229921 0.5859375 nan nan 0 0 -0.00015957936443555809 0.36328125 0 0 -0.00049294338555228023 0.16015625 -0.00036683225847866652 0.3984375 nan nan
98 0 0 -0.00016817282997827476 0.359375 0 0 2.4487871883138723e-05 0.5859375 -0.00031536807662746469 0.5390625 nan nan 0 0 -0.00031176721805081797 0.4140625 0 0 7.2337743461048376e-05 0.14453125 -0.00013436038551617457 0.32421875 nan nan
99 0 0 -0.00014510293910774408 0.24609375 0 0 0.00012794408968375137 0.58984375 -7.4416479804995106e-05 0.50390625 nan nan 0 0 -0.00020868937068030391 0.44921875 0 0 -0.00014443939556940677 0.07421875 -0.00025786687638174044 0.34765625 nan nan
100 0 0 -0.00059694805129417716 0.31640625 0 0 -0.00019394894735569324 0.640625 -2.6214323497697478e-05 0.58203125 nan nan 0 0 -0.00020445609206376503 0.5 0 0 0.00047652486142624184 0.1171875 -8.905799978720097e-05 0.47265625 nan nan
101 0 0 -0.00040994718800035912 0.3046875 0 0 -4.3325627530066413e-07 0.69921875 6.7885723979088652e-05 0.58203125 nan nan 0 0 -0.00024251524168050764 0.5390625 0 0 -0.00035625637616476524 0.109375 -0.00029996982732427568 0.484375 nan nan
102 0 0 -0.00023225561985285026 0.21484375 0 0 8.9213965679846297e-05 0.64453125 -1.6498606782988645e-06 0.4765625 nan nan 0 0 -0.00026101719822690939 0.453125 0 0 -0.00044587851897404107 0.109375 -9.229815655942275e-05 0.34765625 nan nan
103 0 0 -0.00031255124524420808 0.25390625 0 0 -5.8854600467839191e-05 0.5390625 -2.4393367937136645e-05 0.52734375 nan nan 0 0 -0.00013797266808879272 0.5234375 0 0 7.1299508022093505e-06 0.12109375 -0.00067263319789390152 0.4296875 nan nan
104 0 0 -0.00063476008850571475 0.328125 0 0 0.00051947985610922842 0.6875 -0.00020322590233945448 0.5390625 nan nan 5.9687381508410908e-06 0.00390625 -0.00010295030247675641 0.58984375 0 0 -0.00014768529320008383 0.05859375 2.5551768374043604e-05 0.43359375 nan nan
105 0 0 -0.00065745461952282369 0.27734375 0 0 3.3103969656167465e-05 0.65234375 -0.00023427894757332979 0.56640625 nan nan 0 0 2.6959518280023076e-05 0.578125 0 0 0.00024088617624329345 0.11328125 -5.868445077794604e-05 0.34375 nan nan
106 0 0 -0.00038352510655670358 0.234375 0 0 0.00026776893025726167 0.61328125 -0.00022188947087897759 0.5 nan nan 0 0 -0.00016721533951624679 0.4609375 0 0 2.5499286550711986e-05 0.12109375 -2.8225566282458203e-05 0.4453125 nan nan
107 0 0 -0.00017796826662586085 0.26953125 0 0 9.1313812902171776e-06 0.46484375 -0.00014323851218023265 0.3125 nan nan 0 0 -0.00051045828392659587 0.5 0 0 2.1700164637650232e-05 0.10546875 -0.00014749699562344176 0.30859375 nan nan
108 0 0 -0.00056683243398580885 0.28125 0 0 0.00026838192889044876 0.703125 6.084725605148833e-05 0.69140625 nan nan 0 0 -0.00028457268781778566 0.421875 0 0 5.8263290497961862e-05 0.14453125 -0.00017879227169714795 0.3984375 nan nan
109 0 0 -0.00049429311460968961 0.27734375 0 0 -0.00015373626808923291 0.57421875 -0.0001575527959403189 0.5078125 nan nan 0 0 -0.00011706020845281273 0.5234375 0 0 -8.3557198081507522e-05 0.07421875 -9.438910768722053e-05 0.3671875 nan nan
110 0 0 -0.00062007865956736907 0.3359375 0 0 -0.00012063563843867087 0.66796875 -9.4569724865323224e-05 0.6015625 nan nan 0 0 -0.0002059621942791523 0.5078125 0 0 0.00012727621262342836 0.0390625 -0.00010754400707924106 0.3046875 nan nan
111 0 0 -0.00059467871018714646 0.31640625 0 0 -0.00011473187439037247 0.7109375 -0.00030157239706340988 0.58203125 nan nan 0 0 -0.00018386173115914062 0.5078125 0 0 -0.0003086385185895324 0.05859375 -0.0002128980823101756 0.4765625 nan nan
112 0 0 -0.00070979779598168147 0.38671875 0 0 0.00028322667492375331 0.56640625 -0.00046398729870134048 0.44921875 nan nan 0 0 -5.1210156470915535e-06 0.55078125 0 0 -0.00030489235945196924 0.09375 -0.00022504088593677807 0.38671875 nan nan
113 0 0 -0.00052836368293185387 0.53125 0 0 -8.2456464269853313e-06 0.75390625 -5.223951710320307e-05 0.66015625 nan nan 0 0 -0.00021376455273980355 0.4375 0 0 -8.4035999663001348e-05 0.09375 -0.00043039352914320261 0.42578125 nan nan
114 0 0 -0.00054401589641273063 0.4296875 nan nan 0.00018516303259730194 0.51953125 -9.4611910697040003e-05 0.4296875 nan nan 0 0 -0.00010041023062967724 0.49609375 0 0 8.3425747561705066e-05 0.05078125 -0.00010023364416156255 0.40234375 nan nan
115 0 0 -0.0004928214829034161 0.1796875 nan nan -0.00014464384423718002 0.69140625 -0.00017514414150809898 0.57421875 nan nan 0 0 -0.00012047563861017352 0.453125 0 0 -0.00010594240688988066 0.0390625 -1.7283979900639679e-06 0.4296875 nan nan
116 0 0 -0.00048515362151491104 0.3125 nan nan -1.5688297992255684e-05 0.66015625 -0.0002386345329341566 0.63671875 nan nan 0 0 -6.9195508487496227e-05 0.50390625 0 0 -0.00021695627526696626 0.0625 -3.5948309118793986e-05 0.359375 nan nan
117 0 0 -0.0001999677256527832 0.2734375 nan nan 1.5992169721812388e-06 0.484375 -0.00020589098255641147 0.41796875 nan nan 0 0 -0.00020884420860056707 0.4296875 0 0 -0.00012114905746329896 0.05078125 -0.0003378356387884196 0.3359375 nan nan
118 0 0 -0.00042107411395697625 0.34375 nan nan 6.1680305520894763e-05 0.62109375 -6.8623829747593845e-05 0.60546875 nan nan -2.8106761419621762e-05 0.01171875 -0.00035668954626544291 0.51171875 0 0 0.00064047277589907026 0.12890625 -0.00011303902181225567 0.34765625 nan nan
119 0 0 -0.00067034594972081862 0.2265625 nan nan -8.9509798272047192e-05 0.640625 -2.6642014404387737e-05 0.48828125 nan nan 0 0 -0.00021360851678764448 0.45703125 0 0 -0.00028140078677552083 0.078125 -0.00020761146163295052 0.44140625 nan nan
120 0 0 -0.00028992978768016542 0.19921875 nan nan -0.00022898693453043961 0.74609375 -7.8032961823737423e-05 0.58203125 nan nan 0 0 -0.00012965800256381499 0.21484375 0 0 -0.00016205839108351938 0.05859375 -0.00038529663376607459 0.50390625 nan nan
121 0 0 -0.00025953188915828207 0.29296875 nan nan 0.00043250353547819032 0.61328125 -0.00017436162673334366 0.51953125 nan nan 0 0 -0.0001482483624215547 0.5234375 0 0 -6.0485606240945344e-05 0.02734375 -4.3648944725305228e-05 0.34375 nan nan
122 0 0 -0.00020047592113492388 0.26171875 nan nan 9.4716276635153918e-05 0.6328125 -0.00029031128522660765 0.54296875 nan nan 0 0 -2.6727554626404526e-05 0.34375 0 0 2.2526670420575101e-05 0.078125 -0.00013422760429193659 0.4140625 nan nan
123 0 0 -0.00024782160983427559 0.3046875 nan nan -7.7042053703735291e-05 0.52734375 6.5791048086794035e-05 0.50390625 nan nan 0 0 -0.00018746807560887646 0.4921875 0 0 -0.00012091337259789725 0.0390625 -0.00022509319796881755 0.20703125 nan nan
124 0 0 -0.00050946313375987984 0.35546875 nan nan 9.0306161837361287e-05 0.69921875 -0.0002465493840304589 0.58203125 nan nan 0 0 -0.00012559603990780488 0.5703125 0 0 -7.8714063477036689e-05 0.08984375 -0.00023534747241171772 0.3984375 nan nan
125 0 0 -0.00030274198536694996 0.27734375 nan nan 0.00015441015239048284 0.5234375 -0.00019347681573833597 0.484375 nan nan 0 0 -3.5383958731927123e-05 0.41796875 0 0 -1.1834343638383871e-05 0.02734375 9.0481602967429353e-05 0.45703125 nan nan
126 0 0 -0.00038928773703794661 0.3359375 nan nan -0.00014556146928157432 0.6875 1.7306833797192667e-05 0.6796875 nan nan -8.2597417986107757e-05 0.0078125 -0.00018949819227032094 0.2890625 0 0 -2.6658016281544406e-05 0.0390625 -0.00032885973757856846 0.29296875 nan nan
127 0 0 -0.00042133274762079509 0.36328125 nan nan 0.00045460761447202458 0.6796875 2.0862851215497358e-06 0.68359375 nan nan 0 0 -0.00013554744998600654 0.6875 0 0 2.2832818345364103e-05 0.0546875 9.1298235702197417e-05 0.53125 nan nan
128 0 0 -0.00049828628807446762 0.18359375 nan nan 0.00030999705654721765 0.5 -0.0004053538953527891 0.5 nan nan 0 0 -0.00018975534412390971 0.56640625 0 0 1.6162785556161907e-05 0.109375 -2.5740269762764001e-05 0.5078125 nan nan
129 0 0 -0.00023979204529922526 0.1796875 nan nan -9.9004654771306377e-05 0.6171875 -9.1534193870757008e-05 0.62890625 nan nan 0 0 -7.1015400536111883e-05 0.55078125 0 0 -4.5299525936570717e-05 0.078125 -7.3771977952219459e-05 0.42578125 nan nan
130 0 0 -0.00034230966976700472 0.30078125 nan nan -4.5634944967787305e-05 0.5859375 -0.00013590128475016172 0.609375 nan nan 0 0 -0.00028640441942684447 0.51171875 0 0 6.344427382032336e-05 0.04296875 -7.5954882674977853e-05 0.46484375 nan nan
131 0 0 -0.00035261895706639734 0.41015625 nan nan -0.00016810914371490071 0.69140625 -0.0001484662758457489 0.70703125 nan nan 0 0 -0.00017207695425724978 0.53515625 0 0 6.9058802409927011e-07 0.02734375 -2.1508428687866399e-05 0.48046875 nan nan
132 0 0 -0.00068572136059952271 0.32421875 nan nan 5.462993618721157e-05 0.65234375 -2.1246545429676189e-05 0.7265625 nan nan 0 0 -0.00012277145341954565 0.4140625 0 0 2.2736248581622931e-06 0.0078125 -0.00018506838051735031 0.4921875 nan nan
133 0 0 -0.00039446421193289893 0.3359375 nan nan 4.1636306264081213e-05 0.62109375 -0.00048574043796634214 0.57421875 nan nan 0 0 -0.00013382767825476094 0.484375 0 0 -6.6948797837085294e-05 0.0234375 -0.00017560380297254596 0.49609375 nan nan
134 0 0 -0.00044666379371172127 0.30859375 nan nan 0.00012859559194566828 0.65625 -0.00012040825723147464 0.640625 nan nan 0 0 -0.00023371316964215794 0.44921875 0 0 -7.5558483672466537e-05 0.02734375 -0.00010443521534853062 0.34765625 nan nan
135 0 0 -0.0003246637991871637 0.4609375 nan nan 0.00050026950225401379 0.7265625 9.2786954496659746e-05 0.71875 nan nan 0 0 -6.4789740804371831e-05 0.44921875 0 0 -1.1650101654936407e-05 0.03515625 -0.00035543853036301698 0.3984375 nan nan
136 0 0 -0.00035732611633765288 0.28515625 nan nan -0.00011142296693833487 0.79296875 -9.9796079382485914e-05 0.81640625 nan nan 0 0 -0.00013259634900464334 0.4609375 0 0 -1.1798051389177999e-05 0.01171875 -0.00017127085777701723 0.34765625 nan nan
137 0 0 -0.00013662666308089655 0.48828125 nan nan -0.00029897194031036634 0.703125 -0.00017899992280945298 0.6953125 nan nan 0 0 -6.6677508804957597e-05 0.4375 0 0 8.0618724496162031e-07 0.015625 -0.00011628691248688483 0.5546875 nan nan
138 0 0 -0.00026985334138096562 0.34375 nan nan 2.5337238184874877e-05 0.64453125 -0.00014833895346555437 0.7109375 nan nan 0 0 -0.00017152112073404169 0.4921875 0 0 0 0 -0.00011874355851659857 0.33984375 nan nan
139 0 0 -0.00046872301111822168 0.3125 nan nan 9.7427501032143482e-05 0.66796875 -0.00051739318877253027 0.73828125 nan nan 0 0 -3.4055339746430491e-05 0.4609375 0 0 0.00020355105809244378 0.05078125 -0.00029442803312917931 0.3515625 nan nan
140 0 0 -0.00075670850566389447 0.3046875 nan nan -0.00027850207368373958 0.61328125 -8.8958439704356351e-05 0.6640625 nan nan 0 0 -0.00024450630672845364 0.4296875 0 0 -4.6857264578648028e-05 0.03125 -0.00024349810639279212 0.296875 nan nan
141 0 0 -0.00023836728093407089 0.32421875 nan nan 0.00025183112165905186 0.66015625 -8.8429499754738572e-05 0.72265625 nan nan 0 0 -0.00028779622954289152 0.44140625 0 0 -0.00013308261145539291 0.0234375 -3.4218005112052197e-05 0.3828125 nan nan
142 0 0 -0.00045725684784070353 0.30859375 nan nan 0.00022595717575768504 0.66796875 -9.6033952985408177e-05 0.69921875 nan nan 0 0 -0.00011700281413595803 0.4140625 0 0 -3.57043106475885e-05 0.03125 3.9866565828106104e-05 0.4453125 nan nan
143 0 0 -0.0005178300339849784 0.328125 nan nan -6.68962030658804e-05 0.47265625 -7.9317701477066294e-05 0.49609375 nan nan 0 0 -0.00023804001637017791 0.59765625 0 0 -5.7485245207544722e-05 0.01171875 -0.0001157386687395956 0.35546875 nan nan
144 0 0 -0.00036716547051440784 0.33203125 nan nan -0.00016257329633617701 0.55078125 -4.0419187484985741e-05 0.59375 nan nan 0 0 -5.8356102954348898e-05 0.4453125 0 0 0 0 -0.0002215391276081391 0.296875 nan nan
145 0 0 -0.00052186978026824704 0.23828125 nan nan 0.00026001448509305192 0.6484375 -4.1697111015537303e-05 0.671875 nan nan 0 0 -1.7543242677220405e-05 0.55078125 0 0 1.1414333698667178e-05 0.0078125 -0.00020657620677866362 0.390625 nan nan
146 0 0 -0.00030523169177598675 0.29296875 nan nan 0.00023975284858579471 0.52734375 -0.00017898202676747133 0.57421875 nan nan 0 0 -4.8477357140086497e-05 0.52734375 0 0 3.2089940162904895e-05 0.01953125 -6.8965846082846838e-06 0.453125 nan nan
147 0 0 -0.00037423214363663249 0.17578125 nan nan 0.00071338290831590712 0.67578125 8.6092832020767673e-05 0.703125 nan nan 0 0 -0.00011183946186577032 0.44140625 0 0 0 0 -0.00024304470093738928 0.3125 nan nan
148 0 0 -0.00049681165430826013 0.30859375 nan nan 0.00033469357782678344 0.4609375 -0.00022063464331267824 0.52734375 nan nan 0 0 -0.00012927390108075087 0.515625 0 0 -1.8996086794231815e-05 0.01171875 -0.00019907028953980443 0.37109375 nan nan
149 0 0 -0.0004646361819879985 0.3828125 nan nan -0.00010469551978076197 0.62109375 -5.2309849252196727e-06 0.703125 nan nan 0 0 -0.00014376396113391365 0.44921875 0 0 0 0 -4.8424839803828945e-05 0.35546875 nan nan
150 0 0 -0.00032839925329319897 0.3203125 nan nan -2.9824230523445294e-05 0.76171875 -0.00013539216922708874 0.765625 nan nan 0 0 -0.00022439065614321407 0.390625 0 0 -1.1869801483044284e-05 0.01171875 -0.00018704024617477444 0.2890625 nan nan
151 0 0 -0.00027209966084384973 0.27734375 nan nan 0.00085190864862738636 0.73046875 2.1188207256273017e-05 0.7890625 nan nan 0 0 -8.2893040399767415e-05 0.4296875 0 0 0 0 -0.0002874206691103609 0.33984375 nan nan
152 0 0 -0.00028274899975855305 0.46875 nan nan 0.00070324960336165532 0.546875 -3.1918828582888636e-05 0.546875 nan nan 0 0 -0.0002468617213366997 0.28515625 0 0 -6.4437494984304067e-07 0.01171875 -0.00014982422753462288 0.52734375 nan nan
153 0 0 -0.00038078603674485123 0.234375 nan nan -2.7314506041875575e-05 0.58984375 -0.00031982393491603034 0.62890625 nan nan 0 0 -0.0001048277535176112 0.4921875 0 0 -6.9478139380407811e-05 0.02734375 -0.00030603499942571943 0.42578125 nan nan
154 0 0 -0.00067660259709967363 0.3515625 nan nan 0.00038986360357284866 0.64453125 -0.0002097371091167588 0.7265625 nan nan 0 0 -0.00016126333771637746 0.40234375 0 0 0 0 -0.00048859969822956373 0.359375 nan nan
155 0 0 -0.00037077261323759103 0.3125 nan nan -0.00016014034315503523 0.51953125 -7.1551477674347552e-05 0.5625 nan nan 0 0 -0.00025597486211381693 0.578125 0 0 1.9024476387130562e-05 0.01171875 -9.3546238588260167e-05 0.3984375 nan nan
156 0 0 -0.00024419981013323877 0.23828125 nan nan 0.0010187398509060586 0.5078125 4.5729707380814943e-05 0.6484375 nan nan 0 0 -9.2695887104810026e-05 0.6015625 0 0 0 0 -7.3247462339054437e-05 0.40234375 nan nan
157 0 0 -0.00027122279840252617 0.25 nan nan -0.0007299854917164339 0.5625 -0.00013140064763206283 0.61328125 nan nan 0 0 -0.00023013046669007053 0.34375 0 0 0.00012692482505372027 0.0234375 -0.00020957015831868375 0.30859375 nan nan
158 0 0 -0.00027224988402352324 0.30859375 nan nan -0.0012694257058569747 0.58203125 -0.00015112218358126484 0.703125 nan nan 0 0 -0.00020987023771112945 0.4921875 0 0 -5.5114597500960372e-05 0.01171875 -4.0563276115790359e-06 0.41015625 nan nan
159 0 0 -0.00049195113309163929 0.42578125 nan nan -0.00042490139560413809 0.53125 -4.7560524919276759e-05 0.7109375 nan nan 0 0 -0.00015085533797787321 0.515625 0 0 -0.00011081357470743569 0.015625 -5.1295375669724308e-05 0.4296875 nan nan
160 0 0 -0.00036459533902366559 0.296875 nan nan -5.947491968072427e-05 0.3046875 -2.2747974270487248e-05 0.46484375 nan nan 0 0 -9.2019031669110518e-05 0.50390625 0 0 -5.531922886348184e-05 0.0078125 -0.00018133163115408024 0.40625 nan nan
161 0 0 -0.00048529532245389362 0.3359375 nan nan -0.00013555991154134972 0.58203125 -9.3423000009806856e-05 0.75390625 nan nan 0 0 -0.00026116786874297304 0.296875 0 0 -1.6622804841937011e-05 0.015625 -2.5859672092565233e-06 0.44140625 nan nan
162 0 0 -0.00039103318969146983 0.2578125 nan nan -0.00015490708005927445 0.359375 -0.00015638337538348424 0.5546875 nan nan nan nan -0.00012094419540176204 0.4453125 0 0 0 0 -9.7215359005531354e-05 0.4453125 nan nan
163 0 0 -0.00026691344320184385 0.30078125 nan nan -0.00027008352196844498 0.359375 -0.00017495754576657419 0.63671875 nan nan nan nan -0.0001109573805990749 0.5 nan nan 4.250749282164179e-05 0.0234375 -0.00031457995655159721 0.41796875 nan nan
164 0 0 -0.00050346240637466622 0.2890625 nan nan -0.00030620004261550093 0.375 -0.00020087933347667786 0.640625 nan nan nan nan -6.1369517254661332e-05 0.52734375 nan nan -2.9984489486878374e-06 0.00390625 -0.00020563073115908992 0.484375 nan nan
165 0 0 -0.00037500974970949841 0.35546875 nan nan -0.00076563751832736671 0.37109375 -3.9339805297800012e-05 0.7578125 nan nan nan nan -0.00018037135021131689 0.50390625 nan nan 5.2541757327162486e-06 0.00390625 -0.00011514409098367651 0.37890625 nan nan
166 0 0 -0.00018152853505526423 0.30078125 nan nan 0.00066389860000981571 0.29296875 -6.6815403641840021e-05 0.68359375 nan nan nan nan -0.00012482285879400479 0.421875 nan nan 0 0 3.073513298090802e-06 0.2890625 nan nan
167 0 0 -0.00028811737909650853 0.40234375 nan nan -0.00077714869735245884 0.40234375 -0.00014759726892066283 0.6796875 nan nan nan nan -0.00014150381763045061 0.43359375 nan nan 1.9076106703153073e-06 0.00390625 -0.0002045934744785427 0.43359375 nan nan
168 0 0 -0.0004759029955723193 0.3828125 nan nan -0.00013334289485555928 0.29296875 -6.1696074311612392e-05 0.61328125 nan nan nan nan -5.8404939409228973e-05 0.48046875 nan nan -4.1263345138986551e-05 0.00390625 -0.00015568300116797218 0.41015625 nan nan
169 0 0 -7.8315844554310843e-05 0.3671875 nan nan -4.479767150655789e-05 0.30859375 3.4189369841897133e-05 0.69921875 nan nan nan nan -0.00016604357058369601 0.36328125 nan nan 0 0 -4.7152779416137491e-05 0.37109375 nan nan
170 0 0 -0.00016088329746466457 0.2109375 nan nan 0.00098142202719486704 0.421875 -0.00013415413846473712 0.74609375 nan nan nan nan -0.00014792967820653757 0.5234375 nan nan 0 0 -0.00020518298424576642 0.3203125 nan nan
171 0 0 -0.00029679859751752247 0.26171875 nan nan -0.00013822371516880594 0.25 -0.00031973025600962046 0.6171875 nan nan nan nan -0.0001093737992619026 0.546875 nan nan -1.8395903566670313e-05 0.01953125 -5.6522717443385773e-05 0.35546875 nan nan
172 0 0 -0.00055442657662574391 0.484375 nan nan -0.001001742553000895 0.2578125 -4.3887616897109183e-05 0.546875 nan nan nan nan -0.00020540136728186553 0.4140625 nan nan -2.3646414661016024e-05 0.0078125 -7.5643138032432944e-05 0.28515625 nan nan
173 0 0 -0.00025148653854500935 0.16015625 nan nan 0.00017474366558190013 0.3046875 -0.00032883174000630788 0.6796875 nan nan nan nan -0.0001822965882496419 0.375 nan nan 6.4397813162031525e-05 0.0078125 -5.867527002578754e-05 0.40234375 nan nan
174 0 0 -0.00059985332628631483 0.30859375 nan nan -0.00069169363990795318 0.3515625 5.8336063659680804e-06 0.68359375 nan nan nan nan -6.7321777919460146e-05 0.37890625 nan nan -4.7338646965044973e-05 0.015625 -3.973476242435936e-05 0.3828125 nan nan
175 0 0 -0.00031946163937668359 0.1640625 nan nan 2.4255943174011918e-05 0.34375 -2.9063450710964389e-05 0.796875 nan nan nan nan -0.00019959165318539362 0.48828125 nan nan 1.2973628855661445e-05 0.015625 -0.00025269444100217697 0.43359375 nan nan
176 0 0 -0.00029246467655141828 0.3203125 nan nan -0.00051147909289284144 0.29296875 -0.00039826104332973955 0.52734375 nan nan nan nan -5.3005844549147696e-05 0.46484375 nan nan -2.6039360818685964e-06 0.01171875 -0.00011987770133714548 0.49609375 nan nan
177 0 0 -0.00035657716044212862 0.34375 nan nan -0.0002027240531674579 0.33203125 -8.5632352266884482e-05 0.67578125 nan nan nan nan -8.1688407291835574e-06 0.34765625 nan nan 6.4749900232641266e-06 0.0078125 -0.00015250989338255749 0.44921875 nan nan
178 0 0 -0.00010331297634991188 0.36328125 nan nan 0.00011224036521184644 0.23046875 8.3839659055229276e-06 0.6875 nan nan nan nan -5.3953193017264311e-05 0.61328125 nan nan -7.1485042724361847e-05 0.0234375 -7.6393162657950597e-05 0.5 nan nan
179 0 0 -0.00027763159166482865 0.24609375 nan nan -0.0016666249017021073 0.3203125 -8.1701329150973834e-05 0.6796875 nan nan nan nan -4.0399144182856617e-05 0.49609375 nan nan -9.0186732109032164e-06 0.0078125 -0.00019038114868408229 0.40625 nan nan
180 0 0 -0.00029132134241827146 0.359375 nan nan 8.7295848516077967e-05 0.33203125 -1.9360195153694804e-06 0.6953125 nan nan nan nan -1.5486414824295025e-05 0.421875 nan nan -2.3147463025452453e-05 0.03515625 -0.00031740817102843266 0.453125 nan nan
181 0 0 -0.0003503588944857583 0.3671875 nan nan 0.00049570095558237881 0.2578125 -0.00022095838352242936 0.63671875 nan nan nan nan -6.637052547375788e-05 0.48046875 nan nan 0 0 -8.2201939903825405e-05 0.3671875 nan nan
182 0 0 -0.00028272167509157953 0.23046875 nan nan -0.00035419291521066043 0.375 -9.6407894091044e-05 0.5234375 nan nan nan nan -0.00022892522039796859 0.4375 nan nan -4.7853014962129237e-05 0.01953125 -9.5774260273628897e-06 0.3515625 nan nan
183 0 0 -0.00031876122546847796 0.23828125 nan nan 1.6417200399132525e-05 0.359375 3.8393667693981115e-05 0.8046875 nan nan nan nan -0.00021383942765851316 0.4140625 nan nan -0.00036141421253432782 0.01171875 4.9696742649985026e-05 0.2890625 nan nan
184 0 0 -0.00024244337443146691 0.26953125 nan nan 0.0001850117845130228 0.21875 -0.00015041653222169771 0.62890625 nan nan nan nan -9.250668114191285e-05 0.328125 nan nan 0 0 -2.1679231878124483e-05 0.2578125 nan nan
185 0 0 -0.00041839584597624935 0.34765625 nan nan -0.00035891424097656 0.34765625 8.3722914780537394e-05 0.78515625 nan nan nan nan -0.00015375924610339098 0.5390625 nan nan -0.00011168870019417909 0.01953125 -0.000217249894348015 0.38671875 nan nan
186 0 0 -0.00036394765153602293 0.3125 nan nan -0.0010808890992421993 0.27734375 -6.5011513754598127e-06 0.703125 nan nan nan nan -0.00024583516993459398 0.30859375 nan nan -3.0284436789429492e-06 0.00390625 -0.00020323697697222087 0.41015625 nan nan
187 0 0 -0.00028126040658449369 0.3515625 nan nan -0.00072391945654715073 0.1015625 -7.0132275141077116e-05 0.59375 nan nan nan nan -6.2806244812918521e-05 0.54296875 nan nan 7.0513335231225938e-05 0.0390625 4.8591459687941096e-05 0.4921875 nan nan
188 0 0 -0.00020309924414974034 0.23828125 nan nan -1.1654451157028234e-05 0.03125 -0.00027407588490291346 0.6015625 nan nan nan nan -4.3760162782291445e-05 0.46484375 nan nan -1.1133062571389019e-05 0.00390625 -0.00015407007656165206 0.4375 nan nan
189 0 0 -0.00028894752459507345 0.41015625 nan nan -5.2049802974352133e-05 0.0234375 -6.4727508799933275e-05 0.64453125 nan nan nan nan -0.00022254191274839741 0.53515625 nan nan 3.1056137785867577e-05 0.03125 -0.00022431097958985902 0.3046875 nan nan
190 0 0 -0.0001943317885917395 0.3515625 nan nan 9.4849771077765155e-05 0.1484375 -1.1367211698143365e-05 0.734375 nan nan nan nan -0.00019854422509268943 0.53125 nan nan 2.5698798424400593e-05 0.1015625 -0.00022634450527903027 0.56640625 nan nan
191 0 0 -0.00029690888124811465 0.3046875 nan nan 0.00015719169584560433 0.10546875 -3.7819774988179233e-05 0.61328125 nan nan nan nan -3.2474783211000613e-05 0.44140625 nan nan -0.00033107204480131713 0.08203125 -2.4807947013982812e-05 0.4453125 nan nan
192 0 0 -0.00011544977885513674 0.4921875 nan nan 0.00013403624398833358 0.1640625 -0.00015760509199935768 0.6796875 nan nan nan nan -0.0001600223850743987 0.53515625 nan nan -4.2236555657382269e-05 0.03515625 -6.1619898019671382e-05 0.328125 nan nan
193 0 0 -0.00033627693207449738 0.2578125 nan nan 6.4057480898327412e-05 0.1953125 -9.4453118236970113e-05 0.63671875 nan nan nan nan -0.00024843614991709728 0.359375 nan nan -0.00026196734290806489 0.01171875 -7.289872169735645e-05 0.47265625 nan nan
194 0 0 -0.00052161051389898461 0.28125 nan nan -0.00012982951635365225 0.1953125 -0.00010532126032103406 0.66015625 nan nan nan nan -0.00012789740419805185 0.515625 nan nan nan nan -0.00014233961201171041 0.390625 nan nan
195 0 0 -0.00052830011970073087 0.3359375 nan nan -0.00034269972110934077 0.19921875 -0.00014145546651889163 0.6171875 nan nan nan nan -9.3123008014117659e-05 0.41796875 nan nan nan nan -0.00014615519734206828 0.421875 nan nan
196 0 0 -0.00035484850234546172 0.359375 nan nan -7.319820683449052e-05 0.09375 9.480518031068641e-06 0.54296875 nan nan nan nan -0.00020736427211431874 0.55859375 nan nan nan nan -0.000296008266310821 0.47265625 nan nan
197 0 0 -0.00025380851431933138 0.27734375 nan nan -0.00014481613446548636 0.06640625 -3.2926498249707947e-05 0.4140625 nan nan nan nan -0.00021413985427898297 0.35546875 nan nan nan nan -3.4002687471001991e-05 0.37109375 nan nan
198 0 0 -0.00017868419490696397 0.30859375 nan nan -0.00037972757811388647 0.09765625 -0.00025835690709641312 0.6640625 nan nan nan nan -8.5251687607978965e-05 0.3984375 nan nan nan nan -6.2716196339351882e-05 0.33203125 nan nan
199 0 0 -0.00020542533200718083 0.3203125 nan nan -0.00017787360542342867 0.0546875 2.9404532426724472e-05 0.7109375 nan nan nan nan -4.8531076245694749e-05 0.42578125 nan nan nan nan -0.00012724467836733311 0.234375 nan nan
200 0 0 -0.00039953608760656678 0.2265625 nan nan 1.4593978669097396e-05 0.046875 -8.7575178753240834e-05 0.7734375 nan nan nan nan -0.00014733946120770725 0.43359375 nan nan nan nan 2.4047945203165e-05 0.37890625 nan nan
201 nan nan -0.00018879096098922687 0.2421875 nan nan -9.0305183423566859e-05 0.03515625 -0.00018697124990296743 0.73046875 nan nan nan nan -0.00031950830930327356 0.5546875 nan nan nan nan -6.1501653078721574e-05 0.56640625 nan nan
202 nan nan -0.00038987083776476084 0.22265625 nan nan -3.755735402499738e-05 0.03515625 -0.00019318205497143026 0.6484375 nan nan nan nan -0.00017379023118735404 0.453125 nan nan nan nan 7.9951964835345279e-06 0.51171875 nan nan
203 nan nan -0.00038333309424132267 0.2578125 nan nan 5.3131948902773729e-06 0.08984375 -0.00015990347822736339 0.6328125 nan nan nan nan -6.1191273033500693e-05 0.421875 nan nan nan nan -0.00014044716644434629 0.43359375 nan nan
204 nan nan -0.00021346724289372782 0.30859375 nan nan 5.6217841567729465e-05 0.10546875 1.9891246182623945e-05 0.671875 nan nan nan nan -0.0002364519198039261 0.4609375 nan nan nan nan -0.00012720825196765873 0.48828125 nan nan
205 nan nan -0.00021000146091587624 0.1484375 nan nan -0.00021595474143154547 0.10546875 -6.6251571013253852e-05 0.65234375 nan nan nan nan -5.9964741780049735e-05 0.43359375 nan nan nan nan -0.00014485265535313374 0.33203125 nan nan
206 nan nan -3.1652887457767092e-05 0.33984375 nan nan -0.00011736461954825472 0.09375 -0.00010283734690119672 0.58984375 nan nan nan nan -0.00011575951501185955 0.34375 nan nan nan nan -0.00016437069177754893 0.33984375 nan nan
207 nan nan -0.00031294958802874362 0.1796875 nan nan -9.9618086437658349e-06 0.16015625 0.00010041316416220525 0.8203125 nan nan nan nan -0.00013400029217791598 0.5625 nan nan nan nan -6.5031517848979092e-05 0.4765625 nan nan
208 nan nan -0.00064304969304451731 0.26171875 nan nan -0.00014637079109025564 0.1328125 -2.3146960757003399e-06 0.66796875 nan nan nan nan -1.7486573838709774e-05 0.5546875 nan nan nan nan -0.0003775444481135537 0.3671875 nan nan
209 nan nan -7.2479392031255015e-05 0.203125 nan nan 6.154579496175927e-05 0.11328125 -0.00011332090073779 0.625 nan nan nan nan -0.00014370190407220207 0.46484375 nan nan nan nan -2.7987180828858982e-05 0.453125 nan nan
210 nan nan -0.00023209574169769098 0.2265625 nan nan -0.0001124327363513089 0.18359375 -4.9403446098494896e-05 0.65234375 nan nan nan nan -0.0002856499205563523 0.48828125 nan nan nan nan -8.9091914617256407e-05 0.36328125 nan nan
211 nan nan -0.00010332579867622371 0.19140625 nan nan -0.00049584756000875529 0.125 -7.9447874384186434e-05 0.71484375 nan nan nan nan -0.00028306310736070373 0.43359375 nan nan nan nan -8.162734553707196e-05 0.3671875 nan nan
212 nan nan -0.00017561848534342062 0.2578125 nan nan -0.00027588506242670618 0.1328125 -0.0002367768589977004 0.6171875 nan nan nan nan -0.00016039236595588591 0.54296875 nan nan nan nan -0.00014070712154534704 0.33203125 nan nan
213 nan nan -0.00024903000561593558 0.234375 nan nan -2.2704635352255309e-05 0.02734375 -2.9966514716761594e-05 0.67578125 nan nan nan nan -8.9998682227587778e-05 0.5859375 nan nan nan nan -2.1529975271050716e-05 0.37109375 nan nan
214 nan nan -0.0001601283912435747 0.26171875 nan nan -3.1911445560695029e-05 0.0859375 -1.1918056287640866e-05 0.6953125 nan nan nan nan -0.0001261270963084371 0.6171875 nan nan nan nan -0.00026598698377711116 0.43359375 nan nan
215 nan nan -6.0688102337280725e-05 0.15625 nan nan -3.2419501437175313e-05 0.0859375 -0.00012578048824707366 0.70703125 nan nan nan nan -0.00010548840025137451 0.40625 nan nan nan nan -3.3041998506178061e-06 0.45703125 nan nan
216 nan nan -0.00036978946148735758 0.23828125 nan nan 0.00034802776403175528 0.16796875 -2.8783500454210298e-05 0.6953125 nan nan nan nan -0.00017190172972902928 0.55078125 nan nan nan nan -0.00012417687877075423 0.328125 nan nan
217 nan nan -0.00033035217068011491 0.26171875 nan nan -0.00024704636116901213 0.21875 -6.4011258587015618e-06 0.64453125 nan nan nan nan -8.158426908266847e-05 0.375 nan nan nan nan -0.00033055521879532535 0.29296875 nan nan
218 nan nan -0.00044184417959058919 0.3125 nan nan -0.00024986061314535846 0.171875 -3.8076774330875196e-05 0.73046875 nan nan nan nan -0.00018014588145121024 0.484375 nan nan nan nan -0.0001040386924557879 0.359375 nan nan
219 nan nan -0.00036859738277073006 0.25 nan nan -0.00028864304269404784 0.1640625 2.7967362584035982e-05 0.66015625 nan nan nan nan -0.00019890766776597957 0.37109375 nan nan nan nan 3.3992041210240131e-05 0.4453125 nan nan
220 nan nan -0.00014149705575761115 0.30078125 nan nan -0.00021448579066074558 0.140625 -4.2946919023734154e-05 0.6953125 nan nan nan nan -3.7587678434647387e-05 0.67578125 nan nan nan nan -0.00017417593687696353 0.453125 nan nan
221 nan nan -3.0626542978140526e-05 0.19921875 nan nan -8.4090339086628774e-05 0.0859375 -0.00027388897910896048 0.65625 nan nan nan nan -0.0001519630257149629 0.48828125 nan nan nan nan -9.1107703752868474e-05 0.5078125 nan nan
222 nan nan -0.00031661867507182251 0.375 nan nan 5.2611742503927417e-05 0.109375 -0.00023978759611509304 0.58984375 nan nan nan nan -0.0002281191527373494 0.59375 nan nan nan nan -4.209707918789718e-05 0.41796875 nan nan
223 nan nan -0.00011692855074585398 0.28125 nan nan 9.9446625242194386e-05 0.171875 4.9128630053019151e-05 0.703125 nan nan nan nan -0.00017562212154942358 0.3671875 nan nan nan nan -0.0002781966857696716 0.453125 nan nan
224 nan nan -0.0001292498905840489 0.16015625 nan nan -0.00018658882845556946 0.140625 -0.00012478468360654915 0.7578125 nan nan nan nan -5.9750019985926883e-05 0.39453125 nan nan nan nan 0.00013059257582881401 0.44921875 nan nan
225 nan nan -6.4372115289756935e-05 0.2265625 nan nan 0.00027136973380947893 0.30859375 4.2703513827291317e-05 0.74609375 nan nan nan nan -9.4158398610488803e-05 0.5390625 nan nan nan nan -0.00013972404848061615 0.390625 nan nan
226 nan nan -0.00010176629997715736 0.28515625 nan nan -0.00011864107632630905 0.19921875 -6.0029436127706504e-05 0.66015625 nan nan nan nan -0.00015722553160912867 0.5 nan nan nan nan -0.00033373560845006978 0.3828125 nan nan
227 nan nan -0.00040106498875047691 0.1796875 nan nan -0.00026481243720866132 0.2421875 -0.0001630890347996683 0.62109375 nan nan nan nan -0.00027400147267542252 0.46875 nan nan nan nan -0.00011464780550340947 0.3203125 nan nan
228 nan nan -0.00032361307052042321 0.234375 nan nan -0.00010050338316602847 0.08984375 -8.0476608388835302e-05 0.69140625 nan nan nan nan -0.00011339498291818018 0.4140625 nan nan nan nan -0.00021402636946277198 0.3515625 nan nan
229 nan nan -5.729582117908192e-05 0.15625 nan nan 8.1962041384997519e-05 0.125 -0.0001965879375802615 0.4609375 nan nan nan nan -0.00013929911801113803 0.3828125 nan nan nan nan -2.3143326409069687e-05 0.37109375 nan nan
230 nan nan -0.00039973517087332766 0.32421875 nan nan -0.00011504286794661311 0.12109375 -6.5073724897501961e-05 0.578125 nan nan nan nan -8.6052298740924016e-05 0.546875 nan nan nan nan -4.2204086057040513e-05 0.3125 nan nan
231 nan nan -3.2972223067417859e-06 0.26171875 nan nan -0.000123783628581009 0.16015625 -4.1521975504110742e-05 0.6796875 nan nan nan nan -0.00015956730607058489 0.484375 nan nan nan nan -0.00015972695828736505 0.60546875 nan nan
232 nan nan -0.00017698577285329975 0.2265625 nan nan -0.00027679068262642659 0.18359375 -0.00024857950262457962 0.59375 nan nan nan nan -4.7941209501800586e-05 0.484375 nan nan nan nan -0.00023347096180259541 0.32421875 nan nan
233 nan nan -8.6465029227156265e-05 0.1328125 nan nan -0.0001960919431311936 0.08984375 -0.00023453960889696646 0.6953125 nan nan nan nan -0.00010942259082469263 0.4453125 nan nan nan nan -6.9772624296859931e-05 0.3984375 nan nan
234 nan nan -0.00053589760579164647 0.19140625 nan nan -0.0001645084837775812 0.09375 2.4820277587878081e-05 0.63671875 nan nan nan nan -8.145274091475585e-05 0.5078125 nan nan nan nan -0.00018770013248570194 0.3671875 nan nan
235 nan nan -0.00018063915817378984 0.2265625 nan nan 4.9397826114017107e-06 0.06640625 -0.00043492820910273622 0.57421875 nan nan nan nan -0.00010956779500759239 0.55859375 nan nan nan nan -0.00023705848354893533 0.328125 nan nan
236 nan nan -0.00021767654268955994 0.140625 nan nan 0.00017158983706622166 0.06640625 -0.00015039564575403119 0.625 nan nan nan nan -2.2276880940808041e-05 0.5625 nan nan nan nan -3.9645880008265522e-05 0.4140625 nan nan
237 nan nan -0.00013077645778025726 0.24609375 nan nan -1.4424575738303247e-06 0.0625 -6.6874934475436021e-05 0.5390625 nan nan nan nan -9.2548642093959188e-05 0.43359375 nan nan nan nan -8.1777043817510275e-05 0.484375 nan nan
238 nan nan -0.00026709958369508513 0.21875 nan nan -0.00010656374233475319 0.14453125 -0.00018877569874575784 0.68359375 nan nan nan nan 4.4732304900207964e-05 0.4140625 nan nan nan nan -0.00015772693923565839 0.3671875 nan nan
239 nan nan -0.00016126058485710359 0.2109375 nan nan 0.00019776946267668905 0.125 -0.00021837940806790357 0.5546875 nan nan nan nan -7.4311616828026672e-05 0.59765625 nan nan nan nan 2.710870691657874e-05 0.28125 nan nan
240 nan nan -0.0001363554301363479 0.1796875 nan nan 2.3403371983476973e-05 0.1875 -4.0180425742164516e-05 0.765625 nan nan nan nan -0.00017011454306725682 0.58984375 nan nan nan nan -0.00035092962110638837 0.453125 nan nan
241 nan nan -0.00016376032437648291 0.2421875 nan nan -0.00041095556527181998 0.23828125 1.8576769434730522e-05 0.5390625 nan nan nan nan -8.2695084913098071e-05 0.51171875 nan nan nan nan -0.00010514697703456477 0.3984375 nan nan
242 nan nan -0.0004717854965576862 0.2578125 nan nan -6.1215446915952043e-05 0.19921875 -0.00024404307953318494 0.85546875 nan nan nan nan -7.0084204367049097e-05 0.47265625 nan nan nan nan -0.000182867382193308 0.30859375 nan nan
243 nan nan -0.00010798444324677803 0.265625 nan nan -0.0001503692391935374 0.23046875 -4.5704069961516325e-05 0.74609375 nan nan nan nan -4.4156458500310691e-05 0.39453125 nan nan nan nan 6.020566661391058e-05 0.47265625 nan nan
244 nan nan -0.00022260418661801396 0.32421875 nan nan 0.00011798802328399915 0.21484375 -0.00018366961623428324 0.66796875 nan nan nan nan -9.2547674256593382e-05 0.58203125 nan nan nan nan -0.00024114270271979876 0.29296875 nan nan
245 nan nan -0.00010934297053211139 0.2265625 nan nan -8.8359222853995334e-05 0.19140625 -4.8078880553248382e-05 0.65234375 nan nan nan nan -0.00014090984591064171 0.47265625 nan nan nan nan -0.00010499937323515951 0.45703125 nan nan
246 nan nan -0.00022534059932155515 0.3203125 nan nan -5.2975451015124797e-05 0.19140625 -0.00019032885219871787 0.7265625 nan nan nan nan -6.1825440297980094e-05 0.3984375 nan nan nan nan -0.00026701845182230954 0.46875 nan nan
247 nan nan -0.00025484962282007473 0.23828125 nan nan -0.00014638194026161955 0.1796875 1.2834214160761803e-05 0.625 nan nan nan nan -0.00019344932724152386 0.484375 nan nan nan nan -2.1828558743663962e-05 0.421875 nan nan
248 nan nan -0.00033377287293490099 0.2421875 nan nan 0.00011785440935341285 0.25390625 -0.00014477639058441127 0.75390625 nan nan nan nan -1.0197746320272927e-05 0.51953125 nan nan nan nan -4.7296690070197656e-05 0.2578125 nan nan
249 nan nan -0.00016994052011654048 0.265625 nan nan -0.00015362943708296939 0.265625 -0.00032872453419940939 0.59765625 nan nan nan nan -6.6691947495201021e-05 0.4140625 nan nan nan nan -0.00012868165191548542 0.45703125 nan nan
250 nan nan -0.0003188305099897093 0.18359375 nan nan -0.00016843523846077346 0.3203125 -6.9872554547600885e-05 0.8125 nan nan nan nan -0.00014156346327354186 0.52734375 nan nan nan nan -5.5883604176187873e-05 0.3984375 nan nan
251 nan nan -0.00027895849144954354 0.2109375 nan nan -0.00022670277920155968 0.2578125 -0.00011547568919922924 0.71875 nan nan nan nan -0.00013652921984430577 0.4765625 nan nan nan nan -0.00033133197825918614 0.26953125 nan nan
252 nan nan -0.00019925132257903047 0.17578125 nan nan -0.00022540339466559089 0.171875 7.8141511039575562e-09 0.66796875 nan nan nan nan -0.00016319619114568695 0.43359375 nan nan nan nan -0.00017527952427087712 0.4609375 nan nan
253 nan nan -0.00026717511674689831 0.1484375 nan nan -0.00010945926548799889 0.1953125 -5.5427595825108256e-05 0.71875 nan nan nan nan -0.00011727758285928758 0.5546875 nan nan nan nan -4.375272250456419e-05 0.38671875 nan nan
254 nan nan -0.00028278439020823498 0.15625 nan nan -0.0001707161599142637 0.14453125 -2.3634904948721669e-05 0.7109375 nan nan nan nan -0.00028257796329000939 0.38671875 nan nan nan nan -4.4571931255177333e-05 0.2890625 nan nan
255 nan nan -7.3727649294141884e-05 0.20703125 nan nan 1.5969781671287819e-05 0.14453125 -6.8114830042986796e-05 0.59375 nan nan nan nan -0.00011871470415769636 0.45703125 nan nan nan nan -0.00018783988616632996 0.41015625 nan nan
256 nan nan -0.00030171402883638621 0.12890625 nan nan 1.8119119677084683e-05 0.15625 -0.00020504426638012774 0.6640625 nan nan nan nan -8.648454983983811e-05 0.3359375 nan nan nan nan 4.6604996612131799e-05 0.44921875 nan nan
257 nan nan -0.00025941755265534994 0.2734375 nan nan 8.6808961945905594e-05 0.26171875 2.5975592507165857e-05 0.71484375 nan nan nan nan -0.00012546223130271983 0.546875 nan nan nan nan -9.2075985108408531e-05 0.51171875 nan nan
258 nan nan -0.00056637228055933519 0.17578125 nan nan 2.4281230430744927e-05 0.1015625 0.00013164236341367541 0.76953125 nan nan nan nan -5.3404031319814749e-05 0.61328125 nan nan nan nan -0.00024165904947182071 0.33984375 nan nan
259 nan nan -0.00017636030489143195 0.19921875 nan nan 7.631831235954678e-05 0.2421875 -9.1779603508257424e-05 0.76953125 nan nan nan nan -0.00016861290079361879 0.37890625 nan nan nan nan 2.3520796702314328e-05 0.4375 nan nan
260 nan nan -0.00014544935734051023 0.15234375 nan nan 3.2224102810118893e-05 0.2734375 -0.00023965857536722979 0.6171875 nan nan nan nan -0.00011034788133201801 0.4765625 nan nan nan nan 5.472819785268257e-05 0.46875 nan nan
261 nan nan -3.3498407063348181e-05 0.3046875 nan nan -0.00031501452479559822 0.32421875 -8.4167617956154572e-05 0.80859375 nan nan nan nan -9.5467627254208764e-05 0.3515625 nan nan nan nan -0.00019276900066245162 0.37109375 nan nan
262 nan nan -0.00014780988067286671 0.21484375 nan nan -0.0001129689854337812 0.15234375 -0.00017107789108194993 0.625 nan nan nan nan -0.00021446722425366715 0.50390625 nan nan nan nan -9.5881263376895731e-05 0.37890625 nan nan
263 nan nan -0.00023976446433948695 0.1328125 nan nan -9.170192393526122e-05 0.15234375 -1.5419442433994845e-05 0.65234375 nan nan nan nan -0.00017573317637697983 0.42578125 nan nan nan nan -7.5443007602871148e-05 0.39453125 nan nan
264 nan nan -0.00032616224109460745 0.3203125 nan nan -0.00037576917134529708 0.22265625 8.7787012148510257e-05 0.8203125 nan nan nan nan -0.0004080818782483675 0.4375 nan nan nan nan -0.00017104153198488348 0.33984375 nan nan
265 nan nan -0.00028655225473173118 0.1328125 nan nan -8.5278695199864085e-05 0.20703125 1.7456425212003523e-05 0.66015625 nan nan nan nan -7.1341968961746716e-05 0.43359375 nan nan nan nan -3.9030991132449344e-05 0.33203125 nan nan
266 nan nan -0.00016120885236148297 0.1484375 nan nan 3.2707519149965947e-05 0.25 -9.1566803718023948e-05 0.83203125 nan nan nan nan -0.00016873315428256319 0.48046875 nan nan nan nan -7.1252456365300532e-05 0.3515625 nan nan
267 nan nan -0.000492238926455002 0.1953125 nan nan 0.00015417188316746433 0.328125 -0.00010521144531594473 0.6875 nan nan nan nan -6.0470019491276616e-05 0.4765625 nan nan nan nan -9.50202911553788e-05 0.46875 nan nan
268 nan nan -0.00018320030686425071 0.2265625 nan nan -6.6653440086383853e-05 0.1640625 -0.00020699270004342907 0.68359375 nan nan nan nan -9.8809530584276217e-05 0.55078125 nan nan nan nan 2.8326785894705608e-05 0.36328125 nan nan
269 nan nan -9.1740042513777098e-05 0.2109375 nan nan 0.00033826485747567858 0.3046875 -8.8145824463481404e-05 0.69921875 nan nan nan nan -0.00014863334715187193 0.26953125 nan nan nan nan -4.2446003071461291e-05 0.3828125 nan nan
270 nan nan -0.00018688718915882419 0.3046875 nan nan -0.00012130876711324845 0.30859375 3.5393577832110168e-05 0.6328125 nan nan nan nan -5.6932992123392978e-05 0.5 nan nan nan nan -0.00010760908270412983 0.34765625 nan nan
271 nan nan -0.00022957720450733637 0.17578125 nan nan -0.00016478192176805351 0.1875 -0.00020639250615772653 0.65625 nan nan nan nan -0.00011087586761959756 0.41015625 nan nan nan nan -0.00032815106001748973 0.453125 nan nan
272 nan nan -0.00026110470949447517 0.19921875 nan nan -6.65600380003184e-05 0.12890625 -3.8747502060232364e-05 0.6171875 nan nan nan nan -0.00015942707813110246 0.3984375 nan nan nan nan -0.00017955617573761629 0.3203125 nan nan
273 nan nan -0.00020816355341501946 0.2578125 nan nan 2.8363299776401618e-05 0.22265625 -0.00010173228301368908 0.67578125 nan nan nan nan -7.7394824955945296e-05 0.3359375 nan nan nan nan -0.00018833765571457661 0.15234375 nan nan
274 nan nan -0.00018175690627231234 0.328125 nan nan 4.8843305755497113e-06 0.18359375 -4.3348649001018202e-05 0.6328125 nan nan nan nan -4.6651534631791947e-05 0.50390625 nan nan nan nan -0.00012545298331190224 0.4140625 nan nan
275 nan nan -0.00015771300783029576 0.171875 nan nan -8.6498327057427105e-05 0.12109375 0.00010687504737916242 0.67578125 nan nan nan nan -8.5900287132290032e-06 0.54296875 nan nan nan nan -0.00037913430375624557 0.34765625 nan nan
276 nan nan -9.5355635814087236e-05 0.29296875 nan nan 1.2357587738875964e-05 0.25 -0.00019030399317898627 0.75390625 nan nan nan nan -0.00022203177714175126 0.50390625 nan nan nan nan -0.00013214259141136608 0.3984375 nan nan
277 nan nan -0.00022244246700608983 0.41015625 nan nan -2.5701237798214649e-05 0.26171875 7.8419538922958054e-05 0.78125 nan nan nan nan -6.0669628965115407e-05 0.5546875 nan nan nan nan -2.6208781264358549e-05 0.51953125 nan nan
278 nan nan -0.00028995774619033909 0.2109375 nan nan -0.00032555816090962253 0.2421875 -4.611304456147991e-05 0.64453125 nan nan nan nan -8.3312352728626138e-05 0.5 nan nan nan nan -0.00015434328952323995 0.375 nan nan
279 nan nan -0.00031102190276044439 0.234375 nan nan 6.6836800726832735e-05 0.34765625 -0.00014144030464535717 0.71875 nan nan nan nan -0.0002221299343290184 0.4296875 nan nan nan nan -0.00015990988626413127 0.44140625 nan nan
280 nan nan -0.00015657644596345222 0.3046875 nan nan -4.4668539040060296e-05 0.18359375 -0.00030622878210806448 0.53515625 nan nan nan nan -0.00020787198729976808 0.39453125 nan nan nan nan -0.00011793474256194258 0.3046875 nan nan
281 nan nan -0.00071299090473075921 0.23828125 nan nan 7.8931349435151787e-05 0.3515625 -8.3041468130318208e-05 0.6640625 nan nan nan nan -0.00018987991508367941 0.6484375 nan nan nan nan -0.00024104098901034376 0.37890625 nan nan
282 nan nan -0.0001673122532110938 0.1484375 nan nan -3.5333133283188545e-05 0.37109375 -0.00013317935889745058 0.671875 nan nan nan nan -0.00028409916976102068 0.484375 nan nan nan nan 4.372786557382824e-05 0.36328125 nan nan
283 nan nan -0.00015287199460090051 0.171875 nan nan nan nan -1.0625675628261888e-05 0.828125 nan nan nan nan -0.00027610909049258225 0.44921875 nan nan nan nan -9.5630233488464e-05 0.41015625 nan nan
284 nan nan -0.00023087023336643142 0.3125 nan nan nan nan -4.1859829707391327e-05 0.5703125 nan nan nan nan -7.42760361447381e-05 0.48046875 nan nan nan nan 4.070096414920954e-05 0.54296875 nan nan
285 nan nan -0.0011701278075548771 0.265625 nan nan nan nan -0.00014089410279893855 0.7265625 nan nan nan nan nan nan nan nan nan nan -0.0001037070218643521 0.38671875 nan nan
286 nan nan -3.1718249314138802e-05 0.2890625 nan nan nan nan -0.00038311871139740106 0.65625 nan nan nan nan nan nan nan nan nan nan -0.00016630077865187332 0.4140625 nan nan
287 nan nan -0.00014632614952247991 0.2265625 nan nan nan nan 0.00011931162623568525 0.578125 nan nan nan nan nan nan nan nan nan nan -0.00018277050449455601 0.45703125 nan nan
288 nan nan -0.00029847245065184325 0.203125 nan nan nan nan -0.00023730926056941826 0.703125 nan nan nan nan nan nan nan nan nan nan -0.00021075321691910176 0.25 nan nan
289 nan nan -0.0005910812736118487 0.24609375 nan nan nan nan 4.426641083909999e-06 0.625 nan nan nan nan nan nan nan nan nan nan 1.8194098487356314e-05 0.47265625 nan nan
290 nan nan -0.00022217398134216634 0.2578125 nan nan nan nan 6.972724577281042e-06 0.82421875 nan nan nan nan nan nan nan nan nan nan -5.6123351669157273e-05 0.41015625 nan nan
291 nan nan -0.00034272508682420266 0.23828125 nan nan nan nan -0.0001885170694606586 0.6953125 nan nan nan nan nan nan nan nan nan nan -0.0001155501556127092 0.46875 nan nan
292 nan nan -0.00024694844561423679 0.203125 nan nan nan nan -9.8865301652040216e-05 0.62890625 nan nan nan nan nan nan nan nan nan nan 4.3449642902260166e-05 0.515625 nan nan
293 nan nan -0.00043524014686724399 0.16015625 nan nan nan nan -7.2617012563114258e-05 0.58203125 nan nan nan nan nan nan nan nan nan nan -9.6281723216407045e-05 0.49609375 nan nan
294 nan nan -0.00017485938774797205 0.21875 nan nan nan nan -0.000112803358462088 0.6875 nan nan nan nan nan nan nan nan nan nan -8.2912276482716152e-05 0.2890625 nan nan
295 nan nan -0.00020248582768545023 0.27734375 nan nan nan nan -7.3986046608354172e-05 0.703125 nan nan nan nan nan nan nan nan nan nan -4.4210458241877859e-05 0.3828125 nan nan
296 nan nan -0.00034427724399677118 0.296875 nan nan nan nan -0.00014730025787912382 0.64453125 nan nan nan nan nan nan nan nan nan nan -6.9341013045232103e-05 0.42578125 nan nan
297 nan nan -0.00041813060692064141 0.3515625 nan nan nan nan -7.6695505129009689e-06 0.5546875 nan nan nan nan nan nan nan nan nan nan -0.00015373955017139451 0.5078125 nan nan
298 nan nan -0.00023570908418335534 0.37890625 nan nan nan nan -0.00010230625485974087 0.73828125 nan nan nan nan nan nan nan nan nan nan -6.9617076349004492e-05 0.4140625 nan nan
299 nan nan -8.4390473308104674e-05 0.2734375 nan nan nan nan -7.8079589229673729e-05 0.67578125 nan nan nan nan nan nan nan nan nan nan -6.6368329811439253e-05 0.359375 nan nan
300 nan nan -0.00060104424181872673 0.40234375 nan nan nan nan -0.00015517429102374081 0.6875 nan nan nan nan nan nan nan nan nan nan -0.00015308789120638266 0.49609375 nan nan
301 nan nan -0.00043209652433517931 0.2890625 nan nan nan nan -0.00010432129892024022 0.70703125 nan nan nan nan nan nan nan nan nan nan -0.00017066258175191251 0.20703125 nan nan
302 nan nan -0.00073835299137225974 0.34375 nan nan nan nan -0.00010359277138149992 0.765625 nan nan nan nan nan nan nan nan nan nan -0.00017041780304793974 0.38671875 nan nan
303 nan nan -0.00052076217879459819 0.234375 nan nan nan nan 1.0969787581416313e-05 0.78515625 nan nan nan nan nan nan nan nan nan nan -1.3360743281509713e-05 0.265625 nan nan
304 nan nan 1.1186297797394218e-05 0.24609375 nan nan nan nan -0.00015383968849391749 0.69921875 nan nan nan nan nan nan nan nan nan nan -0.00017673683996122236 0.39453125 nan nan
305 nan nan -0.00013503277325810359 0.2421875 nan nan nan nan -0.0001976482464556284 0.55078125 nan nan nan nan nan nan nan nan nan nan -6.0758156593010426e-05 0.3828125 nan nan
306 nan nan -0.00043646972946476126 0.3359375 nan nan nan nan -0.00015442687771383135 0.5703125 nan nan nan nan nan nan nan nan nan nan -0.0001032943444272405 0.46484375 nan nan
307 nan nan -0.00024161531673883019 0.2109375 nan nan nan nan 2.0432865710517945e-05 0.6328125 nan nan nan nan nan nan nan nan nan nan 8.752498082742477e-06 0.6171875 nan nan
308 nan nan -0.00019867938283368858 0.22265625 nan nan nan nan -0.00014761331172508108 0.5546875 nan nan nan nan nan nan nan nan nan nan -2.6291346785001224e-05 0.38671875 nan nan
309 nan nan -0.00044916185876786585 0.24609375 nan nan nan nan -8.129333571105235e-05 0.72265625 nan nan nan nan nan nan nan nan nan nan -2.2511924811396966e-05 0.44140625 nan nan
310 nan nan -0.00025660824213247224 0.23046875 nan nan nan nan -7.8175411033498676e-05 0.765625 nan nan nan nan nan nan nan nan nan nan -9.5834079701262453e-05 0.4375 nan nan
311 nan nan -0.00056831115654176756 0.23046875 nan nan nan nan 4.9536519895809761e-05 0.703125 nan nan nan nan nan nan nan nan nan nan -0.00013551053598348517 0.234375 nan nan
312 nan nan -0.00030074145356451254 0.28125 nan nan nan nan 0.00015737311139218946 0.671875 nan nan nan nan nan nan nan nan nan nan 3.2451445605374829e-05 0.5390625 nan nan
313 nan nan -9.2225107820809171e-05 0.25390625 nan nan nan nan -0.00044763755678900452 0.703125 nan nan nan nan nan nan nan nan nan nan 3.871287901802134e-06 0.38671875 nan nan
314 nan nan -0.00025703023182899187 0.21875 nan nan nan nan -5.8064155780357396e-05 0.69921875 nan nan nan nan nan nan nan nan nan nan -0.00012831179765271372 0.3671875 nan nan
315 nan nan -0.00030375153226547269 0.3203125 nan nan nan nan -6.2538745197571188e-05 0.80078125 nan nan nan nan nan nan nan nan nan nan -4.8462675380278597e-05 0.45703125 nan nan
316 nan nan -0.00038436894943050248 0.171875 nan nan nan nan 6.6897370672336365e-05 0.65625 nan nan nan nan nan nan nan nan nan nan -9.9825660299757146e-05 0.328125 nan nan
317 nan nan -0.00032596314792954217 0.19921875 nan nan nan nan -0.00026480908334747255 0.6640625 nan nan nan nan nan nan nan nan nan nan -9.9436885591330793e-05 0.41796875 nan nan
318 nan nan -0.00028945756706022507 0.32421875 nan nan nan nan 4.91275907279487e-05 0.61328125 nan nan nan nan nan nan nan nan nan nan -0.00013162051337189951 0.2421875 nan nan
319 nan nan -0.00013753675901906348 0.33203125 nan nan nan nan -8.2396622019587085e-05 0.81640625 nan nan nan nan nan nan nan nan nan nan -6.855935478711217e-05 0.421875 nan nan
320 nan nan -0.0002007641927974646 0.2421875 nan nan nan nan -0.00014418933299964465 0.6484375 nan nan nan nan nan nan nan nan nan nan -0.00014166494678136132 0.40234375 nan nan
321 nan nan -0.00015437439057386373 0.171875 nan nan nan nan -3.7942811758284734e-05 0.56640625 nan nan nan nan nan nan nan nan nan nan 3.2804682348341885e-06 0.42578125 nan nan
322 nan nan -0.0003462660021824604 0.29296875 nan nan nan nan -0.00014472459861281095 0.640625 nan nan nan nan nan nan nan nan nan nan -5.2985006533390333e-05 0.37109375 nan nan
323 nan nan -0.00039901871990011273 0.27734375 nan nan nan nan -0.00017883972961385552 0.546875 nan nan nan nan nan nan nan nan nan nan -6.6070375766003053e-05 0.3828125 nan nan
324 nan nan -0.00035428011926796898 0.296875 nan nan nan nan -0.00030158037176875041 0.703125 nan nan nan nan nan nan nan nan nan nan -6.2403325372883955e-05 0.4609375 nan nan
325 nan nan -3.5796784317199113e-05 0.20703125 nan nan nan nan 5.2451664117825203e-05 0.75 nan nan nan nan nan nan nan nan nan nan -0.00023035667030057994 0.5078125 nan nan
326 nan nan -0.00053210857163321634 0.26953125 nan nan nan nan -0.00015237127081491053 0.74609375 nan nan nan nan nan nan nan nan nan nan 1.1932428378713666e-06 0.453125 nan nan
327 nan nan -0.00031425738579216045 0.32421875 nan nan nan nan 7.5245855697403385e-05 0.62890625 nan nan nan nan nan nan nan nan nan nan -0.00024247998354098854 0.36328125 nan nan
328 nan nan -0.00019541015396895567 0.15234375 nan nan nan nan -5.4747782883168838e-05 0.72265625 nan nan nan nan nan nan nan nan nan nan -8.0988149022687139e-06 0.35546875 nan nan
329 nan nan -0.00029966229853073401 0.3125 nan nan nan nan 1.4847848547105968e-05 0.58984375 nan nan nan nan nan nan nan nan nan nan -8.4951502685726155e-05 0.4375 nan nan
330 nan nan -0.0002169328836458817 0.37890625 nan nan nan nan -0.00032332662422618341 0.6640625 nan nan nan nan nan nan nan nan nan nan -2.6595961685416114e-05 0.4765625 nan nan
331 nan nan -0.00051744041300416654 0.3125 nan nan nan nan -4.1244816941343743e-05 0.671875 nan nan nan nan nan nan nan nan nan nan -0.00018665764258685158 0.37109375 nan nan
332 nan nan -0.00011761265318455116 0.2890625 nan nan nan nan -6.8899185521331674e-05 0.5859375 nan nan nan nan nan nan nan nan nan nan -8.4070909167621721e-07 0.42578125 nan nan
333 nan nan -8.4134052897866254e-05 0.2890625 nan nan nan nan 3.5768242128142447e-05 0.76171875 nan nan nan nan nan nan nan nan nan nan -0.00012348623630487054 0.4375 nan nan
334 nan nan -0.00011980107180420418 0.32421875 nan nan nan nan -1.6710634497485444e-05 0.69921875 nan nan nan nan nan nan nan nan nan nan -3.4829139252678942e-05 0.48828125 nan nan
335 nan nan -0.00020751824769149613 0.28125 nan nan nan nan -0.00033729874851928798 0.62109375 nan nan nan nan nan nan nan nan nan nan -0.00024686409727792125 0.31640625 nan nan
336 nan nan -0.00017442974554171542 0.1328125 nan nan nan nan -0.00010049038530723919 0.6796875 nan nan nan nan nan nan nan nan nan nan -2.3707361727076659e-05 0.359375 nan nan
337 nan nan -0.00032070377892523538 0.2265625 nan nan nan nan -6.1166854465000142e-05 0.61328125 nan nan nan nan nan nan nan nan nan nan 9.5530494505169372e-05 0.4453125 nan nan
338 nan nan -0.00039509777285928749 0.33203125 nan nan nan nan -0.00011960587420389857 0.65234375 nan nan nan nan nan nan nan nan nan nan -5.1597576486983598e-05 0.3671875 nan nan
339 nan nan -0.0003900788485378115 0.35546875 nan nan nan nan -0.00042932219071190048 0.5390625 nan nan nan nan nan nan nan nan nan nan -3.4129342338928836e-06 0.30859375 nan nan
340 nan nan -0.00014120046198939917 0.3359375 nan nan nan nan -0.00012176664529306436 0.7265625 nan nan nan nan nan nan nan nan nan nan -0.00024845979162080312 0.328125 nan nan
341 nan nan -4.4764485380710539e-05 0.23046875 nan nan nan nan 2.267612552486753e-05 0.71875 nan nan nan nan nan nan nan nan nan nan -0.00016682265716383426 0.4375 nan nan
342 nan nan -7.9438627338390688e-05 0.16796875 nan nan nan nan 0.00010672428458491368 0.61328125 nan nan nan nan nan nan nan nan nan nan -0.00018765955533694978 0.30078125 nan nan
343 nan nan -0.00038452274583278268 0.375 nan nan nan nan 5.5697819874467314e-05 0.6640625 nan nan nan nan nan nan nan nan nan nan 1.6523075856866853e-05 0.34765625 nan nan
344 nan nan -0.00039168319122495632 0.32421875 nan nan nan nan 6.3924669547077428e-05 0.70703125 nan nan nan nan nan nan nan nan nan nan -0.00011305361270785852 0.42578125 nan nan
345 nan nan -0.0001467232137244423 0.33203125 nan nan nan nan -9.0443264696205006e-05 0.76171875 nan nan nan nan nan nan nan nan nan nan -1.4494929615693763e-05 0.328125 nan nan
346 nan nan -0.00030038945645571857 0.21484375 nan nan nan nan -0.00013034016836854789 0.6796875 nan nan nan nan nan nan nan nan nan nan 7.5899195906004024e-06 0.50390625 nan nan
347 nan nan -0.00054363125521383893 0.23046875 nan nan nan nan -0.00013233151321401238 0.66796875 nan nan nan nan nan nan nan nan nan nan 1.1139897253542586e-05 0.4375 nan nan
348 nan nan -0.00049856023076699785 0.32421875 nan nan nan nan -0.00020812217621823947 0.65625 nan nan nan nan nan nan nan nan nan nan 5.7732242169095116e-05 0.2421875 nan nan
349 nan nan -0.00035716780114825042 0.25390625 nan nan nan nan -4.0377586799422716e-05 0.703125 nan nan nan nan nan nan nan nan nan nan -0.00010038299558345898 0.5 nan nan
350 nan nan -0.00020000157218902359 0.21875 nan nan nan nan 1.7254916542697174e-05 0.53125 nan nan nan nan nan nan nan nan nan nan -0.00018492062011432608 0.34765625 nan nan
351 nan nan -0.00025189241856082845 0.2578125 nan nan nan nan -0.00015621121585240871 0.69921875 nan nan nan nan nan nan nan nan nan nan -9.5065644515557324e-05 0.42578125 nan nan
352 nan nan -0.00031522324704269522 0.36328125 nan nan nan nan -4.07906330934793e-05 0.68359375 nan nan nan nan nan nan nan nan nan nan -7.4360967204256667e-05 0.2890625 nan nan
353 nan nan -0.0004844779890333939 0.3203125 nan nan nan nan 4.7028532833337522e-05 0.828125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
354 nan nan -0.00036884799939684854 0.2421875 nan nan nan nan -1.0348845535190776e-05 0.65234375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
355 nan nan -0.00029773510071606779 0.39453125 nan nan nan nan -0.00024585347296124382 0.625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
356 nan nan -0.00016405933808982809 0.296875 nan nan nan nan -8.5719755006152809e-05 0.7421875 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
357 nan nan -0.00024710516964177032 0.31640625 nan nan nan nan -0.00011078185508495153 0.796875 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
358 nan nan -0.00019192527443578911 0.26953125 nan nan nan nan -9.6499015455719928e-05 0.70703125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
359 nan nan -0.00022648863495078331 0.296875 nan nan nan nan -0.00015426546852381762 0.62109375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
360 nan nan -0.00027265153840971834 0.3359375 nan nan nan nan -5.4136299127094389e-05 0.73828125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
361 nan nan -0.000324678685998947 0.25390625 nan nan nan nan 1.1598443563798355e-05 0.64453125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
362 nan nan -0.00013664393225099047 0.22265625 nan nan nan nan -0.00014904355657563428 0.65234375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
363 nan nan -0.00021100443657928736 0.1953125 nan nan nan nan -0.00013802363412196428 0.62890625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
364 nan nan -0.00041559036938565441 0.23828125 nan nan nan nan -0.00058804921621913309 0.59765625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
365 nan nan -0.00017041642109916219 0.16796875 nan nan nan nan -9.8200673278370232e-05 0.58203125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
366 nan nan -0.00044173159582783228 0.25 nan nan nan nan 3.4515328479756135e-05 0.75 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
367 nan nan -0.00031719812346864273 0.3046875 nan nan nan nan -0.00021346243718767255 0.625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
368 nan nan -0.00033361079437099761 0.25 nan nan nan nan -0.00019256369881759383 0.578125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
369 nan nan -8.8935956533475787e-05 0.40234375 nan nan nan nan -0.00012089923717439888 0.67578125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
370 nan nan -0.00040053802192119292 0.21484375 nan nan nan nan -0.00018879381508440929 0.640625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
371 nan nan -0.00017465647526648809 0.25390625 nan nan nan nan -3.6919692433912132e-05 0.55859375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
372 nan nan -0.00040523372920198142 0.24609375 nan nan nan nan -0.00012037565997502497 0.61328125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
373 nan nan -0.00042646968264747898 0.30078125 nan nan nan nan 2.0183669590778663e-05 0.69140625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
374 nan nan -0.00025302840392882331 0.19921875 nan nan nan nan -4.0581897735592065e-05 0.80859375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
375 nan nan -0.00025079800978744515 0.29296875 nan nan nan nan -9.0079062431414059e-05 0.63671875 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
376 nan nan -0.00014426689024205075 0.3203125 nan nan nan nan -6.6004033158151287e-05 0.734375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
377 nan nan -0.00021641226285851189 0.33984375 nan nan nan nan -0.00037670070037165715 0.61328125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
378 nan nan -0.00021171167422551207 0.328125 nan nan nan nan -0.00011696352720491632 0.62109375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
379 nan nan -0.00023924279273934701 0.296875 nan nan nan nan -0.00018051544793706853 0.65625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
380 nan nan -0.00014928396673496991 0.33984375 nan nan nan nan -6.4176221130196609e-05 0.6484375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
381 nan nan -0.00056731553601707674 0.34375 nan nan nan nan -8.7402359952193365e-05 0.734375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
382 nan nan -0.00034382540816402241 0.34375 nan nan nan nan -8.8896196075438638e-05 0.6484375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
383 nan nan -0.00020933673613221515 0.32421875 nan nan nan nan -8.743373356878692e-05 0.37109375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
384 nan nan -0.00035671341841236881 0.453125 nan nan nan nan -0.00014179021570726036 0.64453125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
385 nan nan -0.00046332727136189078 0.6015625 nan nan nan nan -3.3206841010269272e-06 0.734375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
386 nan nan -0.00035487102510955992 0.39453125 nan nan nan nan -0.00014755259041976387 0.7265625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
387 nan nan -0.00045760160465135868 0.3359375 nan nan nan nan -2.1242322446823891e-05 0.546875 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
388 nan nan -0.00023228487557780397 0.3046875 nan nan nan nan -0.0002153637465482916 0.484375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
389 nan nan -0.00039747607637252713 0.4453125 nan nan nan nan -4.5839698998406675e-05 0.62890625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
390 nan nan -0.00042444383327833179 0.27734375 nan nan nan nan -4.3262366659746476e-05 0.6640625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
391 nan nan -0.00030375968143658838 0.30078125 nan nan nan nan 1.2035621907102723e-05 0.6640625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
392 nan nan -0.00027808835449150138 0.19921875 nan nan nan nan -0.00014850819239597968 0.5078125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
393 nan nan -0.00032405692641646056 0.40625 nan nan nan nan 0.00012553470617149287 0.56640625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
394 nan nan -0.00013317007757329691 0.33984375 nan nan nan nan -0.00019885356363147366 0.671875 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
395 nan nan -0.0004046275642384245 0.390625 nan nan nan nan -9.95438156792261e-06 0.69140625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
396 nan nan -0.00033742730093688778 0.26171875 nan nan nan nan -5.0486626207657537e-05 0.7890625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
397 nan nan -0.00021295691151124174 0.421875 nan nan nan nan -5.9405254148714448e-05 0.66796875 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
398 nan nan -0.00014989859591629795 0.33984375 nan nan nan nan -3.5630701688660338e-05 0.69921875 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
399 nan nan -0.0002823172776436067 0.453125 nan nan nan nan -7.3261357613318978e-05 0.75390625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
400 nan nan -0.00025926029056577704 0.3203125 nan nan nan nan -4.5912202608633379e-06 0.578125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
401 nan nan -0.00048718569431116521 0.32421875 nan nan nan nan 0.00011146412634843728 0.70703125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
402 nan nan -0.0003657706870541233 0.40234375 nan nan nan nan -5.4126099570339647e-05 0.7890625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
403 nan nan -0.0003164931786869829 0.30859375 nan nan nan nan -0.0001663803655560514 0.59375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
404 nan nan -0.00034785019555627628 0.2734375 nan nan nan nan 1.9969935408425954e-05 0.50390625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
405 nan nan -0.00024688850004395135 0.28125 nan nan nan nan -0.00015702370683357003 0.609375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
406 nan nan -0.00077811323784704456 0.328125 nan nan nan nan -2.5369527520524571e-05 0.80078125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
407 nan nan -0.00021507762006578446 0.45703125 nan nan nan nan -7.2860099976423953e-05 0.6640625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
408 nan nan -0.00028350287971790067 0.27734375 nan nan nan nan 3.1121680819978792e-05 0.6015625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
409 nan nan -0.00038310241816930102 0.45703125 nan nan nan nan -0.00010154649822879946 0.53125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
410 nan nan -0.00030944705725488575 0.3515625 nan nan nan nan -0.00018304030272986438 0.52734375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
411 nan nan -0.00027296825643929878 0.37109375 nan nan nan nan -6.5069126492289797e-05 0.66796875 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
412 nan nan -0.00041872190748648563 0.30859375 nan nan nan nan -1.3270246597585356e-05 0.71484375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
413 nan nan -0.00013931719967175127 0.37109375 nan nan nan nan -0.00018952208434086515 0.65625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan
414 nan nan -0.00044813936267473764 0.40625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
415 nan nan -0.00044294373332220976 0.4140625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
416 nan nan -0.00031596472574868528 0.30078125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
417 nan nan -0.00025643079027304339 0.35546875 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
418 nan nan -0.00029689975328217599 0.29296875 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
419 nan nan -0.00034605724535907711 0.2421875 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
420 nan nan -0.00048374137787732252 0.47265625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
421 nan nan -0.00041108935332978547 0.42578125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
422 nan nan -0.00038295872510119011 0.421875 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
423 nan nan -0.00016518557790590194 0.33203125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
424 nan nan -0.00055457912597489667 0.36328125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
425 nan nan -0.00054803409829418115 0.32421875 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
426 nan nan -0.00026083861743586567 0.3359375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
427 nan nan -0.00045020191980427171 0.4296875 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
428 nan nan -0.00031036919106597338 0.30859375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
429 nan nan -0.00042297077636632707 0.2734375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
430 nan nan -0.00024532881380423532 0.34765625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
431 nan nan -0.00047899144630392243 0.3984375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
432 nan nan -0.00036398115537039644 0.34375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
433 nan nan -0.00035078025337753616 0.46875 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
434 nan nan -0.00023419365837185069 0.265625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
435 nan nan -0.00039361797341008753 0.30078125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
436 nan nan -0.00017041766971459538 0.41796875 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
437 nan nan -0.00020050962521622751 0.375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
438 nan nan -0.00033933423481968816 0.30859375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
439 nan nan -0.00025701319406579159 0.56640625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
440 nan nan -0.00033422608348132599 0.3984375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
441 nan nan -0.0002145393719494848 0.2578125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
442 nan nan -0.00017427460198504718 0.41796875 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
443 nan nan -0.00021097417003090868 0.33984375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
444 nan nan -0.00037269350841029336 0.4296875 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
445 nan nan -0.00027461596937072841 0.25390625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
446 nan nan -0.00041504400378711281 0.234375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
447 nan nan -0.00032415110425354499 0.41015625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
448 nan nan -0.00030424229242953515 0.4375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
449 nan nan -0.00029651090304128047 0.4609375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
450 nan nan -0.00021711909928079365 0.43359375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
451 nan nan -0.00021838994440059878 0.44140625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
452 nan nan -0.00025513816780176057 0.40234375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
453 nan nan -0.00022413740295235129 0.421875 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
454 nan nan -0.00036235873632506355 0.3125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
455 nan nan -0.00018633272555490521 0.27734375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
456 nan nan -0.00024284688236519969 0.37109375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
457 nan nan -0.00038565885260766208 0.34375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
458 nan nan -0.00049234240705686716 0.2734375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
459 nan nan -0.00027175952167723949 0.35546875 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
460 nan nan -0.0002388984291314955 0.390625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
461 nan nan -0.000363177975049922 0.41796875 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
462 nan nan -0.00048768582539082672 0.328125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
463 nan nan -8.800902372740893e-05 0.51953125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
464 nan nan -0.00010629362724046132 0.31640625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
465 nan nan -0.00025620272721482706 0.40234375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
466 nan nan -0.00045625838313867462 0.34375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
467 nan nan -0.00034027452302609618 0.40234375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
468 nan nan -0.00016206895304193836 0.2265625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
469 nan nan -0.00019149452268685252 0.4375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
470 nan nan -0.00013300202769528366 0.3359375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
471 nan nan -0.00028288181825075753 0.30078125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
472 nan nan -0.000324035198950412 0.23828125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
473 nan nan -0.00028441852274596613 0.23046875 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
474 nan nan -0.00034045357119794062 0.25 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
475 nan nan -0.00034464666872136007 0.40234375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
476 nan nan -0.0003669102024197457 0.3125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
477 nan nan -0.00033450572872872897 0.30078125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
478 nan nan -0.00037662437534891069 0.453125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
479 nan nan -0.00015581261731512086 0.2734375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
480 nan nan -0.00028118051311754044 0.328125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
481 nan nan -0.00053570201700381403 0.33203125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
482 nan nan -0.00021234967705652252 0.39453125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
483 nan nan -0.00021711224151488295 0.34765625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
484 nan nan -0.00014360317099715303 0.30078125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
485 nan nan -0.00032377201236499786 0.359375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
486 nan nan -0.00031591161784305655 0.42578125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
487 nan nan -0.00018250477955916722 0.41796875 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
488 nan nan -0.00010038982114224385 0.2734375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
489 nan nan -0.00035880974964186407 0.375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
490 nan nan -0.00047775388323589851 0.4375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
491 nan nan -0.0010877869364094295 0.30078125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
492 nan nan -0.000266140879489285 0.33203125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
493 nan nan -0.00017530910487550955 0.4296875 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
494 nan nan -0.0003723466528402497 0.515625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
495 nan nan -8.5629426195055203e-05 0.28515625 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
496 nan nan -0.00036418072612320884 0.29296875 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
497 nan nan -0.00027356589628269035 0.40234375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
498 nan nan -0.00023813420985163702 0.32421875 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
499 nan nan -0.00090753987268143987 0.234375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan
500 nan nan -0.00034847390032055614 0.26171875 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan


==> plots/on-policy-entropy-stability/data/gac-on-policy.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change
0,0.6875,0.14194107055664062,0.003240851241571363
1,0.96875,0.12169863283634186,0.004438724855617693
2,0.71875,0.1553952693939209,0.009094413853063088
3,0.5625,0.13151663541793823,0.010440585497462962
4,0.53125,0.163295716047287,0.011571362632139426
5,0.53125,0.14579515159130096,0.015066048398921339
6,0.59375,0.1629118174314499,0.019279258106735142
7,0.875,0.15887568891048431,0.021275750156974027
8,0.5,0.1429431140422821,0.02319932616069309
9,0.5,0.14982756972312927,0.02319932616069309
10,0.53125,0.13858261704444885,0.026073636432784042
11,0.5,0.15957365930080414,0.026073636432784042
12,0.53125,0.1763884723186493,0.02719115913009773
13,0.5,0.12682346999645233,0.02719115913009773
14,0.25,0.17497584223747253,0.02719115913009773
15,0.8125,0.12359575927257538,0.02833678208139645
16,0.375,0.16402766108512878,0.030750562823186556
17,0.8125,0.14008887112140656,0.03198293477976222
18,0.34375,0.12869301438331604,0.03429281913918203
19,0.75,0.17920084297657013,0.03429281913918203
20,0.71875,0.15342585742473602,0.03792031771513393
21,1,0.1315304934978485,0.03792031771513393
22,0.75,0.1753251701593399,0.03792031771513393
23,0.59375,0.14214850962162018,0.03923829174959792
24,0.40625,0.16458487510681152,0.0413607766683981
25,0.53125,0.150302454829216,0.04277413807062658
26,0.5625,0.16624028980731964,0.04460003029157633
27,0.96875,0.12260355055332184,0.045785977008335976
28,1,0.14970675110816956,0.045785977008335976
29,0.71875,0.1806168258190155,0.04962545477769709
30,0.9375,0.12361074239015579,0.0508991801555112
31,0.9375,0.12570315599441528,0.05217360106621527
32,0.78125,0.16610264778137207,0.05348560645802536
33,0.5,0.1416255533695221,0.05348560645802536
34,0.71875,0.1441955864429474,0.0544571134889793
35,0.75,0.14748765528202057,0.0544571134889793
36,0.9375,0.1485590934753418,0.056238639030425475
37,0.6875,0.18291142582893372,0.05826770751468757
38,0.53125,0.19654573500156403,0.060254168376786765
39,0.90625,0.1756107658147812,0.06251569294568071
40,0.34375,0.17665520310401917,0.0659046858347665
41,0.53125,0.12332771718502045,0.06825774250614813
42,0.59375,0.1629524528980255,0.07298359724086367
43,0.34375,0.17404437065124512,0.0741582352104615
44,0.53125,0.17222245037555695,0.07758249299081399
45,1,0.13118109107017517,0.07758249299081399
46,0.625,0.13850045204162598,0.08044054179049454
47,0.9375,0.14498208463191986,0.08266814913645248
48,0.71875,0.15866734087467194,0.0840079682313899
49,0.75,0.15763111412525177,0.0840079682313899
50,0.65625,0.17429883778095245,0.08711427486764478
51,0.4375,0.17266912758350372,0.09035295179887726
52,0.75,0.1807672679424286,0.09035295179887726
53,0.5,0.1906086653470993,0.09035295179887726
54,0.5,0.18510834872722626,0.09035295179887726
55,0.53125,0.15387490391731262,0.09174872417020197
56,0.8125,0.1519261598587036,0.0935216548630251
57,0.6875,0.16290678083896637,0.09594105988276169
58,0.6875,0.16971862316131592,0.0997061521577507
59,0.5,0.1367729753255844,0.0997061521577507
60,0.59375,0.17309921979904175,0.10275687526245747
61,0.65625,0.15307359397411346,0.10523031645857372
62,0.625,0.18198978900909424,0.10917139693333411
63,0.40625,0.14953461289405823,0.11180006156496347
64,1,0.17130829393863678,0.11180006156496347
65,0.75,0.13674549758434296,0.11180006156496347
66,0.21875,0.15433958172798157,0.1126797910590085
67,0.34375,0.17787562310695648,0.1160571958159835
68,0.53125,0.16584527492523193,0.1178017734189325
69,0.5,0.16266009211540222,0.1178017734189325
70,0.375,0.15090228617191315,0.11941552003440847
71,0.53125,0.17439064383506775,0.12073086718623927
72,0.4375,0.17383049428462982,0.1223810769413376
73,0.96875,0.1304774433374405,0.1232940875775057
74,0.78125,0.11181682348251343,0.12565478464921398
75,0.46875,0.15898415446281433,0.12838897276333228
76,0.8125,0.1823658049106598,0.13328228819727883
77,0.375,0.1629476398229599,0.13684997548398314
78,0.15625,0.17042258381843567,0.13998901891818605
79,0.375,0.1553467959165573,0.1417770845268933
80,0.65625,0.14950743317604065,0.14345237452425863
81,0.59375,0.20019030570983887,0.14593123417353127
82,0.75,0.14793360233306885,0.14816316203996394
83,0.75,0.14852866530418396,0.14816316203996394
84,0.65625,0.17025154829025269,0.1494180846175368
85,0.53125,0.1551162451505661,0.1504616916181476
86,0.75,0.1762920618057251,0.15353297870842653
87,0.40625,0.18097712099552155,0.1549101997161415
88,0.21875,0.2110714465379715,0.15617904327336873
89,0.4375,0.1806199997663498,0.16037503992356505
90,0.71875,0.14499689638614655,0.16341861426644755
91,0.96875,0.1293128877878189,0.1644073837869655
92,0.5,0.17546238005161285,0.16908816850809671
93,0.5625,0.18139879405498505,0.1726368805993843
94,0.1875,0.1634441316127777,0.17689045387851365
95,0.53125,0.1615290641784668,0.17834163560655725
96,0.28125,0.18712109327316284,0.1813798036555454
97,0.5625,0.1677226573228836,0.18428684142691054
98,0.5,0.1655530035495758,0.18428684142691054
99,0.5625,0.13980571925640106,0.1856900261655028
100,0.53125,0.19508253037929535,0.1888695188354177
101,0.6875,0.14605174958705902,0.19021226087897958
102,0.75,0.15148907899856567,0.19386628134134298
103,0.46875,0.1819981336593628,0.19517373761982526
104,0.4375,0.16004762053489685,0.1964399521989435
105,0.9375,0.1413245052099228,0.19768951685955471
106,0.5625,0.17008689045906067,0.1992570959450859
107,0.46875,0.15426285564899445,0.20275322285715447
108,0.46875,0.16900810599327087,0.20398702573038463
109,1,0.14241577684879303,0.20398702573038463
110,0.375,0.1750907003879547,0.20864588558333708
111,0.5,0.17060136795043945,0.21241880765910537
112,0.625,0.16492019593715668,0.21729416633161236
113,0.625,0.16059719026088715,0.22068829666523015
114,0.53125,0.1433962732553482,0.22213191272157928
115,0.6875,0.14630953967571259,0.22357763893660376
116,0.96875,0.14360816776752472,0.22490661141046075
117,0.53125,0.16607433557510376,0.2266796996350422
118,0.75,0.14511288702487946,0.22914969309613298
119,0.3125,0.14071382582187653,0.23036490786807917
120,0.78125,0.15283532440662384,0.23352271083467713
121,0.4375,0.14176537096500397,0.23567844583385522
122,0.71875,0.18528927862644196,0.2375756170954446
123,0.53125,0.19414427876472473,0.2412341882122746
124,0.5,0.1927301585674286,0.24385263772774124
125,0.78125,0.15939508378505707,0.24553076862275702
126,0.25,0.18527062237262726,0.2517595218864699
127,0.75,0.1519712656736374,0.2517595218864699
128,1,0.17197935283184052,0.2517595218864699
129,0.6875,0.15170057117938995,0.2558626171321521
130,0.5,0.20336470007896423,0.2558626171321521
131,0.46875,0.15908831357955933,0.25694586508871
132,0.75,0.15827329456806183,0.2594243794992508
133,0.03125,0.20549871027469635,0.260581565915345
134,0.90625,0.1171131357550621,0.26176143433076504
135,0.375,0.18057851493358612,0.2636140013582917
136,0.78125,0.1516718715429306,0.2646572366666078
137,0.59375,0.17500197887420654,0.26796240893054346
138,0.8125,0.15836453437805176,0.27139634358809417
139,0.21875,0.1842382401227951,0.27236373257073865
140,0.34375,0.18260349333286285,0.27563749005457794
141,0.71875,0.1653027981519699,0.27691517587356884
142,0.75,0.15075397491455078,0.27691517587356884
143,1,0.12942059338092804,0.27691517587356884
144,0.53125,0.14557956159114838,0.2813115594004785
145,0.46875,0.18588441610336304,0.2825563762495449
146,0.875,0.1404692679643631,0.28417424569818195
147,0.71875,0.17887409031391144,0.2858475159533782
148,0.78125,0.15926431119441986,0.29061180559585864
149,0.53125,0.18687693774700165,0.2935044989586686
150,0.5,0.14805252850055695,0.2935044989586686
151,0.6875,0.20688408613204956,0.29572473111113595
152,0.59375,0.1820007711648941,0.2978011928549904
153,0.59375,0.16863547265529633,0.3010259180933872
154,0.625,0.1860819011926651,0.30479511501255274
155,0.75,0.20817101001739502,0.30479511501255274
156,0.71875,0.19583705067634583,0.3060065467976756
157,0.78125,0.17968429625034332,0.30786865512675377
158,0.5,0.17018350958824158,0.31319515499455974
159,0.96875,0.14183904230594635,0.31434011086241753
160,0.375,0.20043827593326569,0.3167271054859384
161,0.3125,0.18730507791042328,0.3187423149807955
162,0.78125,0.14855460822582245,0.32155184568148343
163,0.46875,0.14660872519016266,0.3226198190938021
164,0.78125,0.186859592795372,0.3240757837598949
165,0.96875,0.18188440799713135,0.3261861614597592
166,0.4375,0.16804921627044678,0.32766393818076267
167,1,0.13680364191532135,0.32766393818076267
168,0.59375,0.14126358926296234,0.3292232953177745
169,0.59375,0.18473826348781586,0.3314633847336381
170,0.78125,0.1821625530719757,0.3368380884973021
171,0.9375,0.15490210056304932,0.33916620533238984
172,0.875,0.15698958933353424,0.34196634848160556
173,0.46875,0.18394289910793304,0.3432605629028558
174,0.5,0.20183488726615906,0.34656641905951346
175,0.6875,0.17923901975154877,0.34839988045644077
176,0.75,0.15119995176792145,0.34839988045644077
177,0.8125,0.12171753495931625,0.3494963921817771
178,0.40625,0.16179119050502777,0.3526672717686097
179,0.53125,0.18056249618530273,0.35585736042924054
180,0.21875,0.17432506382465363,0.35964215816204614
181,0.625,0.1627214252948761,0.36133719725842184
182,0.6875,0.1687425971031189,0.3628301177419644
183,0.53125,0.17084404826164246,0.3644304704108663
184,0.34375,0.1803888976573944,0.36683548729763515
185,0.28125,0.14197324216365814,0.36881442176729706
186,0.3125,0.16246531903743744,0.3705311390882571
187,0.625,0.17226052284240723,0.37435359498397247
188,0.5,0.20642666518688202,0.37435359498397247
189,0.75,0.18916328251361847,0.38047234870157354
190,0.90625,0.1652747094631195,0.38314280847828286
191,0.34375,0.2026938498020172,0.38659358284769496
192,1,0.15299393236637115,0.38659358284769496
193,0.59375,0.17115828394889832,0.38860013454234377
194,0.75,0.16838480532169342,0.391509104036345
195,0.6875,0.1616518199443817,0.3926988209096862
196,0.59375,0.16887439787387848,0.398441594210567
197,0.71875,0.16612592339515686,0.4019054918354641
198,0.96875,0.16897201538085938,0.4033436808173292
199,0.75,0.17528654634952545,0.4071700307691799
200,0.96875,0.13985194265842438,0.40845147960556005
201,0.9375,0.15027135610580444,0.4100688040331306
202,0.6875,0.18519164621829987,0.4148456978515469
203,0.71875,0.14512783288955688,0.4181223299425483
204,0.78125,0.13899537920951843,0.4227519721777071
205,0.5,0.17316970229148865,0.4227519721777071
206,0.6875,0.15050962567329407,0.4243672496528461
207,1,0.19163940846920013,0.4243672496528461
208,0.46875,0.18170508742332458,0.42612038029449195
209,0.625,0.17041099071502686,0.4294350824694675
210,0.4375,0.1655340939760208,0.43144126249001147
211,0.75,0.15006612241268158,0.4355851371786912
212,0.96875,0.14288461208343506,0.43685086506445714
213,0.6875,0.16393522918224335,0.4386360284501052
214,0.65625,0.16676479578018188,0.44316860317337614
215,0.3125,0.18233312666416168,0.4453494939356233
216,0.6875,0.20747804641723633,0.44870029434093794
217,0.59375,0.2030659019947052,0.45295084947645137
218,0.3125,0.16273507475852966,0.45676145908362287
219,0.59375,0.188958078622818,0.4585261812484305
220,0.625,0.16713973879814148,0.4614896431579609
221,0.46875,0.16326336562633514,0.4631790197385044
222,0.75,0.17917287349700928,0.4675727974539541
223,0.59375,0.19800369441509247,0.4692187145050184
224,0.5,0.17163902521133423,0.4692187145050184
225,0.53125,0.19377340376377106,0.47098100087202965
226,0.375,0.22888900339603424,0.47337169206036833
227,0.65625,0.18830597400665283,0.4777851880793378
228,0.21875,0.20241093635559082,0.48136268237101376
229,0.625,0.1892377883195877,0.4872407721226182
230,0.46875,0.175179585814476,0.48873849508561307
231,0.40625,0.18965984880924225,0.4927522148140042
232,0.5,0.21839959919452667,0.4961606948912731
233,0.6875,0.17507421970367432,0.4990736957919353
234,0.5,0.18995524942874908,0.4990736957919353
235,0.6875,0.2058079093694687,0.5001269708694736
236,0.09375,0.1892280876636505,0.5036240737930484
237,0.3125,0.16090166568756104,0.5049086217362628
238,0.59375,0.1705193668603897,0.5090505884285221
239,0.75,0.1781870573759079,0.5090505884285221
240,0.625,0.19332605600357056,0.5147175001844744
241,0.5625,0.1823444366455078,0.5163895861702485
242,0.65625,0.19741979241371155,0.5190461766184171
243,0.5625,0.15203677117824554,0.5207063553860962
244,0.6875,0.16556793451309204,0.5240272098525338
245,0.46875,0.1913716197013855,0.5278946621837122
246,0.5,0.20566844940185547,0.5318549836955526
247,0.53125,0.16243989765644073,0.5329910213112043
248,0.8125,0.16346220672130585,0.5364219219899269
249,0.78125,0.22023402154445648,0.5415305529003263
250,0.25,0.22898264229297638,0.5415305529003263
251,0.5,0.19794213771820068,0.5415305529003263
252,0.71875,0.17643795907497406,0.543007052423377
253,0.75,0.15538595616817474,0.543007052423377
254,0.5,0.23940853774547577,0.543007052423377
255,0.71875,0.2141885757446289,0.5447540691983477
256,0.75,0.18607541918754578,0.5447540691983477
257,0.8125,0.1910126656293869,0.5486378575532171
258,0.71875,0.18216566741466522,0.5529654818909648
259,0.5,0.17072615027427673,0.5570865588323386
260,0.53125,0.1719963550567627,0.5585467926374577
261,0.71875,0.23713086545467377,0.5602696908516691
262,0.71875,0.14177097380161285,0.561293535081063
263,0.71875,0.1615460067987442,0.5623827100872631
264,0.96875,0.148398295044899,0.5637234506049253
265,0.75,0.22958815097808838,0.5637234506049253
266,0.5,0.18823689222335815,0.568296593495802
267,0.53125,0.1831919401884079,0.5717774603127737
268,0.40625,0.19885393977165222,0.5747001763539856
269,0.34375,0.15798263251781464,0.5777636135572948
270,0.5,0.171524316072464,0.5777636135572948
271,0.5625,0.15590785443782806,0.5803760809614005
272,0,0.17433851957321167,0.5803760809614005
273,0.40625,0.21206034719944,0.584984358585757
274,0.75,0.1708855926990509,0.584984358585757
275,0.53125,0.2231060117483139,0.5863536471553061
276,0.8125,0.18642406165599823,0.5886863271990705
277,0.6875,0.23146098852157593,0.5911200277588478
278,0.40625,0.1576644778251648,0.5945617505132077
279,0.71875,0.15156316757202148,0.5957968033227417
280,0.75,0.19872984290122986,0.5957968033227417
281,0.5,0.1701134741306305,0.5957968033227417
282,0.25,0.19216948747634888,0.5957968033227417
283,0.46875,0.153281107544899,0.5966155242991817
284,0.90625,0.1645643264055252,0.5986914162155017
285,0.90625,0.1600852906703949,0.6017247864089086
286,0.75,0.19431832432746887,0.6017247864089086
287,0.34375,0.1737828552722931,0.6053446616293741
288,0.65625,0.19336068630218506,0.6111173166769959
289,0.5,0.19956457614898682,0.6140529566597479
290,0.75,0.17434872686862946,0.6140529566597479
291,0.5,0.189877450466156,0.6140529566597479
292,0.46875,0.1498342603445053,0.6153131420320506
293,0.75,0.17620988190174103,0.6153131420320506
294,0.28125,0.17856784164905548,0.6167310447668797
295,0.90625,0.1701580435037613,0.6199589458243508
296,0.59375,0.18755903840065002,0.6214372953160137
297,0.96875,0.15702016651630402,0.6230196094562643
298,0.8125,0.1913013607263565,0.6263485916721265
299,0.75,0.19895251095294952,0.6323240441466851
300,0.75,0.17042486369609833,0.6323240441466851
301,0.59375,0.16505639255046844,0.634879531664069
302,0.65625,0.16519199311733246,0.6365835469274543
303,0.96875,0.19118280708789825,0.6383365539783199
304,0.75,0.19790014624595642,0.6383365539783199
305,0.8125,0.13227540254592896,0.640074212116474
306,0.4375,0.18838919699192047,0.6458920521123446
307,0.5,0.2138429582118988,0.6458920521123446
308,0.5,0.17782436311244965,0.6458920521123446
309,0.9375,0.168453648686409,0.6483064154225531
310,0.46875,0.20330940186977386,0.6535127946461898
311,0.9375,0.1927807778120041,0.6559396485225761
312,1,0.15271466970443726,0.6559396485225761
313,0.8125,0.19847385585308075,0.658844607370952
314,0.875,0.14917749166488647,0.6613544888763272
315,0.8125,0.19347283244132996,0.663668997768923
316,0.71875,0.1873958706855774,0.6649617198271471
317,0.65625,0.2123716175556183,0.6718006604731954
318,0.5625,0.1763594150543213,0.6753294730877997
319,0.71875,0.17258332669734955,0.677076398256645
320,0.5,0.17381130158901215,0.677076398256645
321,0.40625,0.19413332641124725,0.6807819220847477
322,0.71875,0.22747346758842468,0.6821939649233855
323,0.75,0.15036921203136444,0.6821939649233855
324,0.9375,0.16783535480499268,0.6839600728816322
325,0.625,0.20201599597930908,0.6876063775615648
326,0.96875,0.19764302670955658,0.6896828500956644
327,0.34375,0.22459068894386292,0.6933890806593581
328,0.84375,0.1998755782842636,0.6959743793321422
329,0.53125,0.1977619081735611,0.6974318087649181
330,0.5625,0.175895556807518,0.7024365924088443
331,0.75,0.1516162008047104,0.7024365924088443
332,0.625,0.19642941653728485,0.705395246747571
333,0.96875,0.21634487807750702,0.7072617904567551
334,0.5625,0.22665181756019592,0.7102979042327888
335,0.6875,0.1903901845216751,0.7133302509199666
336,0.8125,0.15572403371334076,0.7166740522014834
337,0.71875,0.17847095429897308,0.7184355355919934
338,0.40625,0.17980119585990906,0.7210730764480786
339,1,0.18692556023597717,0.7210730764480786
340,0.1875,0.2179103046655655,0.7257691821786239
341,0.90625,0.1888585090637207,0.7280873860207748
342,0.40625,0.1860501915216446,0.7320363559423413
343,0.375,0.22002407908439636,0.7419515735522282
344,0.25,0.18104331195354462,0.7419515735522282
345,0.40625,0.22407416999340057,0.7443847157331902
346,0.96875,0.1527637243270874,0.7460262152538917
347,0.375,0.19122502207756042,0.7484351986871616
348,0.875,0.20824995636940002,0.7529837666783123
349,0.21875,0.24216943979263306,0.7547507470675328
350,0.21875,0.1857626587152481,0.7563766124507083
351,0.46875,0.19564740359783173,0.7576301982038558
352,0.71875,0.18317526578903198,0.7588220022247469
353,0.71875,0.20929355919361115,0.7599995470339991
354,0.15625,0.19083480536937714,0.7630399696976156
355,0.1875,0.1959531009197235,0.7648249472116504
356,0.65625,0.20408232510089874,0.7721800083603512
357,0.28125,0.21874891221523285,0.7745799462794594
358,0.71875,0.15517625212669373,0.7780786319821118
359,0.65625,0.2026744782924652,0.7866977806264686
360,0.65625,0.1646270751953125,0.7894385278017353
361,0.46875,0.20592725276947021,0.7948568701725662
362,0.4375,0.17702709138393402,0.7963378358111868
363,0.90625,0.13531425595283508,0.797824836911218
364,0.53125,0.2098132222890854,0.7993079506635468
365,0.84375,0.2165479212999344,0.8028637253522675
366,0.75,0.1947350800037384,0.8028637253522675
367,1,0.18174979090690613,0.8028637253522675
368,0.09375,0.20470231771469116,0.8065709458245465
369,0.25,0.21589939296245575,0.8110946707751054
370,0.96875,0.15765492618083954,0.8125610220780572
371,0.3125,0.17533312737941742,0.8151810671373596
372,0.5,0.21008354425430298,0.8151810671373596
373,0.71875,0.17876867949962616,0.8185108828973853
374,0.8125,0.17448435723781586,0.8221144051084366
375,0.25,0.20614200830459595,0.8221144051084366
376,0.71875,0.17761807143688202,0.8236627855175129
377,0.5,0.16588224470615387,0.8236627855175129
378,0.90625,0.20204243063926697,0.8259070162702074
379,0.53125,0.24418902397155762,0.828332462299727
380,1,0.13768985867500305,0.828332462299727
381,0.625,0.22166188061237335,0.8307001912934311
382,0.5,0.20373493432998657,0.8307001912934311
383,1,0.20279183983802795,0.8307001912934311
384,0.5625,0.18523567914962769,0.8349382585355443
385,0.75,0.20424608886241913,0.8349382585355443
386,0.0625,0.19177469611167908,0.836678529746564
387,0.875,0.16500359773635864,0.838602885697469
388,0.5,0.16795335710048676,0.838602885697469
389,1,0.15391921997070312,0.838602885697469
390,0.6875,0.1722288727760315,0.8405608639139928
391,0.96875,0.1853957176208496,0.8422760944639549
392,0.15625,0.19561374187469482,0.8446781128048997
393,0.5625,0.20593242347240448,0.8469554531519634
394,0.9375,0.1526525467634201,0.8492301381328389
395,0.84375,0.1958543211221695,0.8516981779310981
396,0.4375,0.1861606389284134,0.854391549331126
397,0.40625,0.1987927109003067,0.8564168661570193
398,0.9375,0.1906784176826477,0.8581899539195774
399,0.875,0.1685190498828888,0.8620625633149075
400,0.28125,0.20436666905879974,0.8633804356824157
401,0.96875,0.18676415085792542,0.8649733170506124
402,0.46875,0.19867658615112305,0.8663661344554612
403,0.75,0.17902952432632446,0.8663661344554612
404,0.5625,0.2272617071866989,0.872879355270129
405,0.40625,0.1984509974718094,0.8755492641695355
406,0.6875,0.15566587448120117,0.8772775351018254
407,0.84375,0.21678929030895233,0.8799435161409974
408,0.375,0.21362915635108948,0.8819925018170807
409,0.46875,0.19274067878723145,0.883498254873416
410,0.21875,0.20857378840446472,0.8887419569156236
411,0.875,0.1707620769739151,0.8911006710414995
412,0.75,0.18022827804088593,0.8911006710414995
413,0.625,0.20623531937599182,0.894734829748927
414,0.34375,0.220566526055336,0.8990067850073729
415,0.4375,0.19784784317016602,0.9009604418762365
416,0.6875,0.17224189639091492,0.9045741658056841
417,0.6875,0.1844465136528015,0.9077797131886882
418,0.90625,0.19611693918704987,0.91100327027209
419,0.53125,0.18649323284626007,0.9128902658541165
420,0.75,0.19326715171337128,0.9128902658541165
421,0.5,0.1748649924993515,0.9128902658541165
422,0.8125,0.2239864319562912,0.9202486589803129
423,0.78125,0.18332339823246002,0.9218933444518598
424,0.5,0.18554355204105377,0.9242333915700556
425,0.8125,0.17387956380844116,0.9278565641526484
426,1,0.17973241209983826,0.9278565641526484
427,0.5,0.17799012362957,0.9311633491398652
428,0.75,0.18576256930828094,0.9311633491398652
429,0.5625,0.18843945860862732,0.9337688530596324
430,0.75,0.19108878076076508,0.9337688530596324
431,0.8125,0.16447150707244873,0.9361465155762971
432,0.5625,0.22260162234306335,0.9380243057913731
433,0.5625,0.1479969173669815,0.9393425820545644
434,0.71875,0.1716843843460083,0.9430652249376408
435,0.53125,0.20161283016204834,0.9472850809999045
436,0.5,0.20206402242183685,0.9510884481843505
437,0.9375,0.16750018298625946,0.9530643206254581
438,0.75,0.21653619408607483,0.9530643206254581
439,0.75,0.22002896666526794,0.9569412774782222
440,0.53125,0.1688462197780609,0.9584525566662023
441,0.9375,0.20368947088718414,0.9609339851323284
442,0.71875,0.17507512867450714,0.9664464281687515
443,0.5625,0.18767781555652618,0.9709791049700698
444,0.875,0.18384282290935516,0.9734087987036446
445,0.71875,0.2065061777830124,0.9780523510581816
446,0.90625,0.19955216348171234,0.9821345811598121
447,0.5,0.21489305794239044,0.9821345811598121
448,0.6875,0.19630390405654907,0.9850648922021037
449,0.28125,0.2233135849237442,0.9891165839018186
450,0.75,0.21637874841690063,0.9891165839018186
451,0.96875,0.14650113880634308,0.9901938228359768
452,0.46875,0.2116435021162033,0.9913451193280025
453,0.71875,0.1849500834941864,0.9929850197951282
454,0.5,0.21395733952522278,0.9981506610985207
455,0.6875,0.18914565443992615,1.0008234243242669
456,0.6875,0.18803223967552185,1.0049469571196141
457,0.84375,0.17698340117931366,1.0088091901026246
458,0.71875,0.2159748077392578,1.0102304965886333
459,0.6875,0.16779637336730957,1.0130884567471412
460,0.5,0.17341859638690948,1.017462150043798
461,0.40625,0.1810319572687149,1.0187002382436958
462,0.34375,0.1968940794467926,1.020720310348338
463,0.9375,0.22957421839237213,1.0237227723074511
464,0.75,0.19148695468902588,1.0237227723074511
465,0.78125,0.1639571487903595,1.0253589943851011
466,0.9375,0.17325405776500702,1.0268763815212196
467,0.75,0.21055054664611816,1.0268763815212196
468,0.96875,0.18135350942611694,1.028380654700527
469,0.625,0.2123766541481018,1.0359503102291683
470,0.75,0.18595728278160095,1.0359503102291683
471,0.53125,0.22229622304439545,1.0378573628178174
472,0.65625,0.15223658084869385,1.039368092267182
473,0.75,0.2033025473356247,1.039368092267182
474,0.625,0.17452266812324524,1.0414248656189784
475,0.71875,0.168089359998703,1.0425138138754164
476,0.5,0.20463046431541443,1.0425138138754164
477,0.03125,0.21765151619911194,1.044215385184657
478,0.46875,0.20894354581832886,1.0472289351538393
479,0.71875,0.13995298743247986,1.0489241677379368
480,0.8125,0.15663807094097137,1.0503750918943524
481,0.71875,0.20129741728305817,1.0567794729287243
482,0.96875,0.19858607649803162,1.058369517602955
483,0.96875,0.17558623850345612,1.0599607719942696
484,0.59375,0.2003125250339508,1.0643600695749456
485,0.9375,0.17780762910842896,1.0666407095396835
486,0.6875,0.18767568469047546,1.0688311523136917
487,0.71875,0.19108210504055023,1.0705049345580164
488,0.71875,0.20749431848526,1.0757213605485276
489,1,0.20859448611736298,1.0757213605485276
490,0.59375,0.205511212348938,1.084824924562895
491,0.25,0.19070713222026825,1.084824924562895
492,0.5625,0.2047138661146164,1.087073689968861
493,0.34375,0.2145252227783203,1.0895283259325197
494,0.6875,0.15186353027820587,1.0910590893255403
495,0.4375,0.20461300015449524,1.0958452691339744
496,0.34375,0.1887207180261612,1.0976007760983748
497,0.375,0.22043617069721222,1.1011499333036454
498,0.71875,0.2248251885175705,1.1075157379710845
499,0.75,0.1452355682849884,1.1075157379710845


==> plots/on-policy-entropy-stability/data/gac-s8.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change
0,0.66796875,0.14917077124118805,0.023243790967171662
4,0.5234375,0.1509905308485031,0.03455499095753112
8,0.69140625,0.15061582624912262,0.04921317911657752
12,0.73828125,0.15312877297401428,0.06756304741077201
16,0.71875,0.16323891282081604,0.08087335306811383
20,0.66796875,0.1589106321334839,0.10266344498324997
24,0.6015625,0.17389799654483795,0.11575270782225289
28,0.65234375,0.15921513736248016,0.1307666647356882
32,0.54296875,0.16403521597385406,0.14500774516216097
36,0.54296875,0.15751038491725922,0.15774985536677377
40,0.64453125,0.16761034727096558,0.17376776098740265
44,0.546875,0.17174173891544342,0.1966918662160424
48,0.53515625,0.17031529545783997,0.207784663815346
52,0.6015625,0.16009867191314697,0.2256716361900999
56,0.62890625,0.1508091539144516,0.2422634286383527
60,0.59375,0.16940976679325104,0.26147006196856637
64,0.58984375,0.1705353558063507,0.271959041555192
68,0.625,0.16553311049938202,0.2828084792633945
72,0.6484375,0.167815700173378,0.3007545237426257
76,0.6875,0.17654070258140564,0.31388106978215546
80,0.66015625,0.16794569790363312,0.328468411478525
84,0.63671875,0.17634563148021698,0.35232539233106763
88,0.59765625,0.16203190386295319,0.3673484463386103
92,0.51171875,0.17741715908050537,0.38147669280692753
96,0.7734375,0.1657359004020691,0.3970698912783064
100,0.8046875,0.15439385175704956,0.4147897589452896
104,0.60546875,0.16427621245384216,0.43508891402893823
108,0.56640625,0.17896869778633118,0.4643690958566822
112,0.51171875,0.1923137754201889,0.4868127066558827
116,0.515625,0.18234935402870178,0.5062074758327526
120,0.5859375,0.17681506276130676,0.5304882631830878
124,0.62109375,0.19689732789993286,0.5415769342821477
128,0.7109375,0.18087631464004517,0.557618463500603
132,0.578125,0.17591606080532074,0.5773673301462168
136,0.55859375,0.18826118111610413,0.599364129849846
140,0.58984375,0.17416061460971832,0.6150921702609367
144,0.61328125,0.18068720400333405,0.6273845292661235
148,0.72265625,0.18012753129005432,0.6458253239069336
152,0.66796875,0.18765833973884583,0.6647749701629664
156,0.80078125,0.18246345221996307,0.6789291752799045
160,0.6484375,0.19298119843006134,0.6952946706966259
164,0.69921875,0.19868966937065125,0.712262052551182
168,0.609375,0.1918012797832489,0.7351049565364747
172,0.4609375,0.1986035853624344,0.7502578628399306
176,0.5390625,0.19514945149421692,0.7713016720289261
180,0.69140625,0.18336628377437592,0.7891613447344525
184,0.47265625,0.19178834557533264,0.8055060206096414
188,0.7421875,0.19404275715351105,0.8122798784060024
192,0.65625,0.1785842776298523,0.8221544534134182
196,0.609375,0.1861751824617386,0.8484057472086306
200,0.62890625,0.19649726152420044,0.8627973010824235
204,0.5234375,0.20025157928466797,0.8852786577652978
208,0.71484375,0.18844936788082123,0.9096738080369278
212,0.71484375,0.1804744303226471,0.9263650514238861
216,0.62890625,0.19101132452487946,0.943961118963557
220,0.765625,0.19089969992637634,0.9650634028783998
224,0.67578125,0.19986148178577423,0.9768984148375921
228,0.62890625,0.19014568626880646,0.9940146552343094
232,0.7578125,0.19172720611095428,1.0046004183153627
236,0.56640625,0.1896701604127884,1.0160314037615308
240,0.76171875,0.1844971776008606,1.0420595173985703
244,0.63671875,0.1982724517583847,1.0630574559094157
248,0.5625,0.20588450133800507,1.0806553910916818
252,0.58203125,0.20906727015972137,1.104500556726748
256,0.75,0.1946515291929245,1.1148947011935206
260,0.67578125,0.20020434260368347,1.1405977018167732
264,0.58984375,0.20230334997177124,1.1507751573154792
268,0.55859375,0.2121734321117401,1.1732445875878739
272,0.59765625,0.19313131272792816,1.191143035463142
276,0.69921875,0.20187966525554657,1.2027112994838944
280,0.54296875,0.2075710892677307,1.2214462298162516
284,0.73046875,0.1903057098388672,1.2521194860916012
288,0.546875,0.21405480802059174,1.2722674787233927
292,0.6484375,0.20922137796878815,1.2989543095314957
296,0.7265625,0.2016228437423706,1.3186834410659003
300,0.640625,0.19958780705928802,1.3433020154167252
304,0.609375,0.20320889353752136,1.3646647089077533
308,0.5390625,0.19844935834407806,1.3790104765351998
312,0.58203125,0.22020427882671356,1.401253122331923
316,0.609375,0.19225336611270905,1.4267501803441291
320,0.61328125,0.1986803114414215,1.4502907375098175
324,0.6328125,0.19120588898658752,1.469799698210295
328,0.546875,0.21851061284542084,1.4851925201982112
332,0.58984375,0.21529868245124817,1.5134924216807804
336,0.75,0.2002195119857788,1.5364484986938578
340,0.40234375,0.22915156185626984,1.5581254137658789
344,0.62890625,0.20985502004623413,1.5933482075987513
348,0.55078125,0.1982378512620926,1.6178414344748262
352,0.62890625,0.20013900101184845,1.6335106892200884
356,0.6796875,0.21454697847366333,1.6561861007065772
360,0.25,0.2397502064704895,1.6743019347103427
364,0.03125,0.24826325476169586,1.6825053672708918
368,0.06640625,0.22167335450649261,1.6919467210990433
372,0.1328125,0.23054955899715424,1.7102529606580674
376,0.09375,0.2485787719488144,1.7214207462619697
380,0.12890625,0.23108476400375366,1.742721775060886
384,0.3359375,0.2420109659433365,1.7703761230658301
388,0.46875,0.21851550042629242,1.797753846365481
392,0.28515625,0.2279898077249527,1.837715003790322
396,0.234375,0.22205880284309387,1.8544009487048925
400,0.3203125,0.21809761226177216,1.884019582357837
404,0.13671875,0.23532859981060028,1.901811851046773
408,0.23828125,0.21128499507904053,1.9219656720016474
412,0.23046875,0.21553054451942444,1.9492800455446968
416,0.28125,0.2176644653081894,1.9746478540765793
420,0.1484375,0.2349655032157898,1.9987593250444888
424,0.17578125,0.23149940371513367,2.0091098662161357
428,0.23828125,0.2460322082042694,2.0368272101551383
432,0.29296875,0.22144070267677307,2.0660475766491118
436,0.26953125,0.2279967963695526,2.0981790796323594
440,0.16015625,0.24114765226840973,2.121246294085836
444,0.2734375,0.22121450304985046,2.1556554230265874
448,0.2890625,0.24010948836803436,2.1812983132878117
452,0.23046875,0.23614662885665894,2.2071715234907288
456,0.2265625,0.24403837323188782,2.2283362850886306
460,0.265625,0.2378840148448944,2.258008920738689
464,0.13671875,0.25972631573677063,2.280292257206497
468,0.17578125,0.267132043838501,2.292676510651404
472,0.1875,0.26352614164352417,2.3228358851721396
476,0.22265625,0.25649818778038025,2.339987504057831
480,0.34375,0.24478673934936523,2.3608380498864108
484,0.23828125,0.24584203958511353,2.3858406334421716
488,0.390625,0.23481491208076477,2.419259689892101
492,0.27734375,0.2278071790933609,2.446203639154305
496,0.26171875,0.22327379882335663,2.465547128904859
500,0.28125,0.24501055479049683,2.4915156255707416


==> plots/on-policy-entropy-stability/data/numina-qwen-off-policy.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change
0,0.23828125,0.4153008759021759,0.0003277659848208714
4,0.25390625,0.3932182788848877,-0.00013164471272375522
8,0.35546875,0.3469710350036621,-0.00021997501067971825
12,0.16015625,0.40661177039146423,-0.0003198169143274754
16,0.33984375,0.443539559841156,-1.3207847075591417e-05
20,0.33203125,0.46421104669570923,0.00016606789557727097
24,0.27734375,0.4306621551513672,0.00023392994751247898
28,0.3125,0.39160606265068054,-0.0002555967218427213
32,0.32421875,0.40336722135543823,-0.0005278533058685753
36,0.28515625,0.4327101409435272,-0.00033617644254491097
40,0.2890625,0.41115182638168335,-0.00041743634795921025
44,0.26171875,0.46528464555740356,-0.00024725188239926865
48,0.2109375,0.47149449586868286,-8.928068956493007e-05
52,0.34375,0.44962573051452637,0.00020587769205349105
56,0.3671875,0.3926510512828827,0.0009731746801548979
60,0.2421875,0.4295237064361572,0.000950087218882345
64,0.38671875,0.48855093121528625,0.00048222557211374806
68,0.32421875,0.48267847299575806,0.0007960180320196741
72,0.33203125,0.4425674080848694,0.0007271993966924128
76,0.3203125,0.4499882459640503,0.0009908931759810002
80,0.2109375,0.4787795841693878,0.0012967773951118033
84,0.21484375,0.4857372045516968,0.0009779930980471363
88,0.28125,0.4252130389213562,0.00037602275224912773
92,0.39453125,0.4408545196056366,-0.00010244508243317796
96,0.33203125,0.5306650400161743,-0.00024090629662509855
100,0.3046875,0.4654436409473419,3.128965602172684e-07
104,0.37890625,0.4024628698825836,-0.0003701981556503142
108,0.4375,0.42770692706108093,-0.00014993273268260054
112,0.3046875,0.4703522026538849,-0.0001368264343852843
116,0.3515625,0.4519759714603424,-0.00030971045447358847
120,0.4765625,0.44163084030151367,0.00015581932387931374
124,0.23828125,0.5462076663970947,-4.472299116287104e-05
128,0.296875,0.47113022208213806,8.956343430099878e-05
132,0.421875,0.5208567380905151,0.0002582093949854425
136,0.359375,0.48025038838386536,0.0005636473155732347
140,0.3203125,0.5226267576217651,0.00064090732536215
144,0.37109375,0.5962163805961609,0.0008351220192821529
148,0.41015625,0.5789321064949036,0.0015193036518326153
152,0.421875,0.5601311922073364,0.001787405073912396
156,0.3671875,0.57173091173172,0.002764649160269528
160,0.3515625,0.7903429269790649,0.0033838032632615977
164,0.328125,0.6932845711708069,0.003524090080361475
168,0.47265625,0.6905244588851929,0.004916093317035575
172,0.421875,0.7426587343215942,0.006386339220114223
176,0.43359375,0.7811892628669739,0.007053498199582009
180,0.58984375,0.7385404706001282,0.007136355795807958
184,0.3828125,0.8650939464569092,0.007330913345697354
188,0.3515625,1.1708598136901855,0.008840849559305752
192,0.28515625,1.2377712726593018,0.010152704641200216
196,0.29296875,1.404543399810791,0.01099895516279048
200,0.421875,1.688061237335205,0.012543334861334188


==> plots/on-policy-entropy-stability/data/numina-qwen-on-policy.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change
0,0.296875,0.48054301738739014,-2.1107310658408096e-05
1,0.4375,0.34102582931518555,0.00015370668256764475
2,0.0625,0.44976088404655457,0.00021863435392788233
3,0.109375,0.45451679825782776,0.00028076256478470896
4,0.078125,0.48258745670318604,0.00015649081387891783
5,0.171875,0.2858022451400757,0.00011060383837957488
6,0.171875,0.4121502935886383,-5.4358178317670536e-05
7,0.515625,0.34519240260124207,0.00012104416964575648
8,0.421875,0.381183922290802,0.0001711116351543751
9,0.28125,0.42735812067985535,0.00029528847130677605
10,0.421875,0.3255041539669037,2.7432478418631945e-05
11,0.203125,0.3489343225955963,-0.000266677243189406
12,0.15625,0.43889254331588745,-0.00028635776902774523
13,0.1875,0.39974039793014526,-0.0006123182420196827
14,0.1875,0.42293429374694824,-0.0007026678786132834
15,0.078125,0.39457783102989197,-0.0006271789270613226
16,0.09375,0.42904743552207947,-0.00075867027089771
17,0.234375,0.4301868975162506,-0.0008462416146812757
18,0.4375,0.3346753418445587,-0.001174659297475955
19,0.515625,0.42669039964675903,-0.0011206443116407172
20,0.296875,0.493080735206604,-0.0010784181615690613
21,0.3125,0.39751020073890686,-0.0012061718334734906
22,0.375,0.4308292865753174,-0.0009077241434169991
23,0.359375,0.4610866606235504,-0.0009461510745154555
24,0.234375,0.5722582936286926,-0.0010517708465727083
25,0.234375,0.43883416056632996,-0.001117058319039188
26,0.25,0.39988282322883606,-0.0012887917084185574
27,0.40625,0.41161951422691345,-0.00145842807438612
28,0.328125,0.4533562958240509,-0.0013587094140916633
29,0.25,0.37420782446861267,-0.0013296827960971314
30,0.234375,0.3924206495285034,-0.0010261691371056259
31,0.515625,0.36621472239494324,-0.0013574417172321773
32,0.265625,0.42777740955352783,-0.0013592115776646096
33,0.21875,0.39025282859802246,-0.0015798711701791035
34,0.296875,0.43350833654403687,-0.0014655108790293525
35,0.578125,0.39542505145072937,-0.0013414766536925526
36,0.328125,0.47252941131591797,-0.000985922297900288
37,0.390625,0.4000706374645233,-0.0008017447072461437
38,0.234375,0.44946491718292236,-0.0006990903018504468
39,0.390625,0.34063225984573364,-0.0006563613128491852
40,0.21875,0.39851173758506775,-0.0007143938519220683
41,0.5,0.3734409511089325,-0.0006948896671019611
42,0.265625,0.42678090929985046,-0.000770482632447056
43,0.25,0.43064165115356445,-0.000770482632447056
44,0.4375,0.40154582262039185,-0.0006552132107344733
45,0.1875,0.5128741264343262,-0.0005913338868595019
46,0.421875,0.39441296458244324,-0.0008998837790841208
47,0.21875,0.5067353844642639,-0.0008683518506131804
48,0.125,0.44770610332489014,-0.0010689047110190586
49,0.5,0.3863450884819031,-0.001170600767295582
50,0.25,0.48992040753364563,-0.0012936303506876357
51,0.109375,0.44361162185668945,-0.0011918928386194239
52,0.296875,0.39516231417655945,-0.0012477530473233855
53,0.375,0.45825910568237305,-0.0013435272547894783
54,0.15625,0.45180898904800415,-0.001208428643053594
55,0.515625,0.3656485080718994,-0.0013325356138693678
56,0.09375,0.3897034525871277,-0.0015556526194586695
57,0.546875,0.3817523717880249,-0.0015397249468378504
58,0.3125,0.39242205023765564,-0.001727926122612189
59,0.390625,0.4727035462856293,-0.0015866334854308661
60,0.125,0.3742312788963318,-0.001612535853951158
61,0.375,0.3802884817123413,-0.0017054686860547008
62,0.265625,0.43916940689086914,-0.0017044670245240923
63,0.34375,0.4350399076938629,-0.0010773967568411535
64,0.328125,0.5986260175704956,-0.0012163991331135549
65,0.578125,0.39870041608810425,-0.0013365010887582685
66,0.328125,0.4553871154785156,-0.0009888252858445412
67,0.3125,0.4552837610244751,-0.0007135070239883134
68,0.140625,0.4293058216571808,-0.0008342053129126725
69,0.453125,0.5180304646492004,-0.0004799271405317995
70,0.203125,0.49022307991981506,-0.0005478604350628302
71,0.484375,0.40255486965179443,-0.0006085363125407639
72,0.5625,0.34843331575393677,-0.0009469009668805484
73,0.171875,0.48707374930381775,-0.001072168396547113
74,0.34375,0.44847768545150757,-0.0009537712335827564
75,0.171875,0.3737708628177643,-0.0012339478453782249
76,0.34375,0.4504486918449402,-0.0011923057734861686
77,0.203125,0.39435771107673645,-0.001176752940239112
78,0.453125,0.4564019441604614,-0.001078082263802571
79,0.296875,0.42612871527671814,-0.0008439653795448976
80,0.28125,0.4989876449108124,-0.000657197449186242
81,0.28125,0.39083918929100037,-0.0006047371731483508
82,0.09375,0.5119101405143738,-0.0005088289595960305
83,0.328125,0.498283326625824,-0.00047478257135935564
84,0.390625,0.4592072367668152,-0.00039013666662413016
85,0.203125,0.44029927253723145,-0.00021034641724781977
86,0.34375,0.4144224226474762,8.049036182455893e-06
87,0.171875,0.5308176279067993,9.932394812040002e-05
88,0.234375,0.4115268290042877,0.00019406382887154905
89,0.3125,0.3944181501865387,0.00020588306358604314
90,0.265625,0.37863725423812866,0.0003125182441863217
91,0.34375,0.36538025736808777,0.0002635352183233408
92,0.546875,0.41353338956832886,0.00045216261025871063
93,0.265625,0.5522416830062866,0.000628951914791287
94,0.203125,0.46084555983543396,0.0006132719470315351
95,0.546875,0.37702876329421997,0.0007454406991200813
96,0.28125,0.4028499126434326,0.0007379036210295453
97,0.546875,0.4377019703388214,0.0009478617557761027
98,0.21875,0.5927212238311768,0.0008255925048388235
99,0.203125,0.5235903859138489,0.0009790955904236398
100,0.46875,0.41803938150405884,0.0012918189837591854
101,0.1875,0.39925500750541687,0.0013995733285128154
102,0.171875,0.461510568857193,0.001395531617731649
103,0.453125,0.42379769682884216,0.001254570596756821
104,0.328125,0.4802059829235077,0.0013069862015981926
105,0.375,0.35439059138298035,0.0014655470620255073
106,0.3125,0.45265263319015503,0.0013727011642004072
107,0.34375,0.390826016664505,0.001262370194211826
108,0.234375,0.39169031381607056,0.001410865436213271
109,0.421875,0.3782399296760559,0.0014687778893573977
110,0.5,0.450096994638443,0.0015682332995936576
111,0.625,0.40511104464530945,0.001572016586777636
112,0.28125,0.5021297931671143,0.0014960749847148236
113,0.421875,0.40554890036582947,0.0018017742549716331
114,0.21875,0.5209245085716248,0.0017425551571648157
115,0.171875,0.4880397617816925,0.0021383256738261025
116,0.375,0.5313634872436523,0.001872635131661582
117,0.375,0.4106737971305847,0.0018909670965001624
118,0.5625,0.38541868329048157,0.0017771917640345691
119,0.1875,0.5315159559249878,0.0019113001304447153
120,0.5,0.4322625994682312,0.0022853703562475403
121,0.484375,0.5144659876823425,0.002307218430217972
122,0.203125,0.5220805406570435,0.002327446255975474
123,0.640625,0.32127144932746887,0.0024701236420412442
124,0.203125,0.5472933053970337,0.002634013982032002
125,0.328125,0.5916109085083008,0.002498177970181814
126,0.21875,0.5608356595039368,0.0025354142962612514
127,0.1875,0.5025461316108704,0.002460321797087772
128,0.28125,0.44340017437934875,0.002625882447858885
129,0.3125,0.501955509185791,0.0028700185148125
130,0.453125,0.4637278616428375,0.0031154299018396614
131,0.21875,0.5107383728027344,0.0031664627739189655
132,0.3125,0.48357445001602173,0.003167000921479257
133,0.3125,0.4281162619590759,0.0029559529331493195
134,0.65625,0.6208546161651611,0.0031997372506396005
135,0.375,0.5734368562698364,0.0029745358316688453
136,0.609375,0.45239749550819397,0.0030963000203030333
137,0.328125,0.4375779628753662,0.003032804967148195
138,0.125,0.47125232219696045,0.0030644488607833864
139,0.265625,0.5748964548110962,0.0030740402632147834
140,0.21875,0.49481385946273804,0.003199800482690307
141,0.40625,0.4797433316707611,0.0030749454765839346
142,0.234375,0.6123782396316528,0.0029161968076607536
143,0.1875,0.5440815687179565,0.002724603513030388
144,0.34375,0.6281768083572388,0.0029909291280603156
145,0.28125,0.6469531059265137,0.0032774408785201103
146,0.46875,0.5992172956466675,0.0033603731378946122
147,0.375,0.5345551371574402,0.003703484008411806
148,0.359375,0.6116348505020142,0.0036877084494619794
149,0.4375,0.4952414333820343,0.0033526121282250188
150,0.4375,0.5784582495689392,0.0036898370464371055
151,0.25,0.6280158162117004,0.0039818040608281535
152,0.375,0.5136728286743164,0.004232986713674336
153,0.46875,0.6140620112419128,0.003723699462540253
154,0.421875,0.5101358294487,0.003484961624309335
155,0.5,0.6689453125,0.003567179096791051
156,0.28125,0.5635350346565247,0.0035165017716565217
157,0.40625,0.5490550398826599,0.003686146206320018
158,0.421875,0.481918066740036,0.003576132893869044
159,0.3125,0.7050181031227112,0.004084563412703801
160,0.296875,0.7567007541656494,0.00416471527174167
161,0.53125,0.6319689750671387,0.004059642943644803
162,0.34375,0.720985472202301,0.004114767879315195
163,0.34375,0.7249683737754822,0.004078641443499009
164,0.40625,0.6153160333633423,0.004390855444995623
165,0.46875,0.5282868146896362,0.005047504865643759
166,0.109375,0.7585041522979736,0.005054475063531072
167,0.265625,0.6012483835220337,0.005080803952665747
168,0.4375,0.7612093091011047,0.004993682930631849
169,0.359375,0.5861104130744934,0.004958188700044275
170,0.65625,0.5732936859130859,0.005280111542930399
171,0.234375,0.7187072038650513,0.005383587329930606
172,0.28125,0.5941697955131531,0.005532530406441083
173,0.5625,0.6919918060302734,0.005505325759628477
174,0.5625,0.5050271153450012,0.006152575647917047
175,0.296875,1.026229977607727,0.0064450496942356494
176,0.453125,0.7757076621055603,0.0067677031310324764
177,0.34375,0.7952842116355896,0.00710782154638423
178,0.453125,0.7938873767852783,0.007259701525896389
179,0.359375,0.6180064678192139,0.007305903881302811
180,0.6875,0.6340661644935608,0.00750005995737979
181,0.625,0.7439034581184387,0.00788863183007038
182,0.484375,0.6258448958396912,0.008594572792304689
183,0.484375,0.9288474917411804,0.008617331953956864
184,0.375,0.952874481678009,0.008103206341871783
185,0.203125,0.8488751649856567,0.008675835056607184
186,0.4375,0.8490052223205566,0.009414459812120413
187,0.28125,0.8819609880447388,0.009579396196528478
188,0.203125,1.0758904218673706,0.009528945920607157
189,0.484375,0.8695880770683289,0.009400409034611812
190,0.3125,1.2901099920272827,0.009201800839633734
191,0.25,1.479714035987854,0.008525475242691982
192,0.140625,1.053025245666504,0.00854532527469587
193,0.140625,1.1106942892074585,0.009339002627854143
194,0.34375,1.0500457286834717,0.009847299826702738
195,0.34375,1.5594875812530518,0.010110024996862421
196,0.078125,1.2031302452087402,0.009980853980010806
197,0.3125,1.3405827283859253,0.010894036478617863
198,0.40625,1.3023618459701538,0.01023336138919717
199,0.328125,1.423093557357788,0.011206826052699626
200,0.375,1.6015918254852295,0.011542153565102353


==> plots/ott-qwen-threshold-seeds/data/seed42-01-01.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change,cumulative_first_order_entropy_change_x1e3
0,0.3915993571281433,1.0406773090362549,-0.0011286749625796233,-1.1286749625796233
4,0.3019968867301941,1.0792455673217773,-0.0003239116787305818,-0.3239116787305818
8,0.30824965238571167,1.0204081535339355,-0.0007758162667066415,-0.7758162667066415
12,0.37818339467048645,1.0225754976272583,-0.0009002015363321902,-0.9002015363321902
16,0.3995107412338257,1.0222222805023193,-0.0005169698538409762,-0.5169698538409762
20,0.3322775065898895,1.0681109428405762,-0.0014167495097083815,-1.4167495097083815
24,0.2924523651599884,1.0839385986328125,-0.001700109422884566,-1.700109422884566
28,0.3371862769126892,1.0101685523986816,-0.0013108744888370438,-1.3108744888370438
32,0.3503023386001587,1.0498239994049072,-0.001641380858039554,-1.641380858039554
36,0.3098418712615967,0.9973440170288086,-0.0016679649300925803,-1.6679649300925803
40,0.3684176504611969,1.065393328666687,-0.0007776328868196458,-0.7776328868196458
44,0.3311513662338257,1.0273644924163818,-0.0005116960421354122,-0.5116960421354122
48,0.33397138118743896,1.0597268342971802,0.0006775908201639425,0.6775908201639425
52,0.3851886987686157,1.0427942276000977,0.0008699766315238833,0.8699766315238833
56,0.41448310017585754,0.9988614320755005,0.0016463355056863804,1.6463355056863804
60,0.34136253595352173,1.0586891174316406,0.00195919059498717,1.9591905949871702
64,0.3624025583267212,1.0488941669464111,0.0017817476570618496,1.7817476570618496
68,0.40193501114845276,1.0172170400619507,0.0020452821517684683,2.0452821517684683
72,0.34156957268714905,1.0213432312011719,0.0021846095797348752,2.1846095797348752
76,0.3615947961807251,1.104686975479126,0.002669337926245574,2.669337926245574
80,0.3771250247955322,1.075015664100647,0.0028415430894840332,2.8415430894840332
84,0.41095227003097534,1.117048740386963,0.005542455284408887,5.542455284408887
88,0.3627643287181854,1.1368341445922852,0.005021671004054595,5.021671004054595
92,0.3834201395511627,1.1807544231414795,0.005625098170969678,5.625098170969678
96,0.3829599618911743,1.1266891956329346,0.005974174947897537,5.974174947897537
100,0.4278099536895752,1.1689817905426025,0.0074111016756676085,7.4111016756676085
104,0.3866225779056549,1.1238410472869873,0.00945493985269541,9.45493985269541
108,0.43697547912597656,1.2275617122650146,0.010400470953122798,10.400470953122799
112,0.49659618735313416,1.2104674577713013,0.01098127757234868,10.98127757234868
116,0.40666115283966064,1.3658777475357056,0.01319002730105756,13.190027301057562
120,0.4362199306488037,1.5306662321090698,0.01680281353697699,16.80281353697699
124,0.4292633831501007,1.7754616737365723,0.020864864563698737,20.864864563698738
128,0.4116028845310211,1.9620689153671265,0.02199707172481913,21.99707172481913
132,0.40201032161712646,2.327824592590332,0.026473173672080796,26.473173672080797
136,0.4160022437572479,2.801362991333008,0.03266510616648366,32.66510616648366
140,0.4156975746154785,3.958768367767334,0.03788263484167265,37.88263484167265
144,0.36798304319381714,5.318191051483154,0.042709208620373196,42.7092086203732
148,0.2925785779953003,6.42333984375,0.04647287390590582,46.47287390590582
152,0.21942105889320374,7.686134338378906,0.05531920240624577,55.31920240624577
156,0.1148776113986969,8.627825736999512,0.0581561699809402,58.1561699809402
160,0.04648866876959801,9.430734634399414,0.05885299929109811,58.85299929109811
164,0.010808201506733894,9.6012544631958,0.05875390495733546,58.75390495733546
168,0.009465144015848637,9.233333587646484,0.059950613423517374,59.950613423517375
172,0.0026208600029349327,8.497363090515137,0.0601027455949964,60.1027455949964
176,0.0015024038730189204,8.406834602355957,0.060434581408991384,60.434581408991384
180,0.008374938741326332,9.008506774902344,0.06134827342756244,61.34827342756244
184,0.005542200990021229,9.548258781433105,0.061911123805394985,61.911123805394986
188,0.003004807746037841,10.423796653747559,0.06221477463369529,62.21477463369529
192,0,10.923101425170898,0.06221477463369529,62.21477463369529
196,0,11.067914009094238,0.06221477463369529,62.21477463369529
200,0,11.117569923400879,0.06221477463369529,62.21477463369529
204,0,11.143799781799316,0.06221477463369529,62.21477463369529
208,0,11.161309242248535,0.06221477463369529,62.21477463369529
212,0,11.185624122619629,0.06221477463369529,62.21477463369529
216,0,11.178422927856445,0.06221477463369529,62.21477463369529
220,0,11.17761516571045,0.06221477463369529,62.21477463369529
224,0,11.186922073364258,0.06221477463369529,62.21477463369529
228,0,11.184810638427734,0.06221477463369529,62.21477463369529
232,0,11.204407691955566,0.06221477463369529,62.21477463369529
236,0,11.187721252441406,0.06221477463369529,62.21477463369529
240,0,11.178544044494629,0.06221477463369529,62.21477463369529
244,0,11.194380760192871,0.06221477463369529,62.21477463369529
248,0,11.192408561706543,0.06221477463369529,62.21477463369529
252,0,11.21110725402832,0.06221477463369529,62.21477463369529
256,0,11.201115608215332,0.06221477463369529,62.21477463369529
260,0,11.201621055603027,0.06221477463369529,62.21477463369529
264,0,11.189422607421875,0.06221477463369529,62.21477463369529
268,0,11.19587230682373,0.06221477463369529,62.21477463369529
272,0,11.191631317138672,0.06221477463369529,62.21477463369529
276,0,11.192387580871582,0.06221477463369529,62.21477463369529
280,0,11.184175491333008,0.06221477463369529,62.21477463369529
284,0,11.198897361755371,0.06221477463369529,62.21477463369529
288,0,11.195391654968262,0.06221477463369529,62.21477463369529
292,0,11.206535339355469,0.06221477463369529,62.21477463369529
296,0,11.179550170898438,0.06221477463369529,62.21477463369529
300,0,11.201745986938477,0.06221477463369529,62.21477463369529
304,0,11.19316291809082,0.06221477463369529,62.21477463369529
308,0,11.199126243591309,0.06221477463369529,62.21477463369529
312,0,11.199546813964844,0.06221477463369529,62.21477463369529
316,0,11.20085620880127,0.06221477463369529,62.21477463369529
320,0,11.189238548278809,0.06221477463369529,62.21477463369529
324,0,11.199355125427246,0.06221477463369529,62.21477463369529
328,0,11.204904556274414,0.06221477463369529,62.21477463369529
332,0,11.203857421875,0.06221477463369529,62.21477463369529
336,0,11.195396423339844,0.06221477463369529,62.21477463369529
340,0,11.192428588867188,0.06221477463369529,62.21477463369529
344,0,11.188394546508789,0.06221477463369529,62.21477463369529
348,0,11.186931610107422,0.06221477463369529,62.21477463369529
352,0,11.18327808380127,0.06221477463369529,62.21477463369529
356,0,11.207779884338379,0.06221477463369529,62.21477463369529
360,0,11.201436042785645,0.06221477463369529,62.21477463369529
364,0,11.191497802734375,0.06221477463369529,62.21477463369529
368,0,11.196637153625488,0.06221477463369529,62.21477463369529
372,0,11.192745208740234,0.06221477463369529,62.21477463369529
376,0,11.198497772216797,0.06221477463369529,62.21477463369529
380,0,11.193406105041504,0.06221477463369529,62.21477463369529
384,0,11.203490257263184,0.06221477463369529,62.21477463369529
388,0,11.173014640808105,0.06221477463369529,62.21477463369529
392,0,11.202067375183105,0.06221477463369529,62.21477463369529
396,0,11.200003623962402,0.06221477463369529,62.21477463369529
400,0,11.214937210083008,0.06221477463369529,62.21477463369529
404,0,11.201865196228027,0.06221477463369529,62.21477463369529
408,0,11.187851905822754,0.06221477463369529,62.21477463369529
412,0,11.193309783935547,0.06221477463369529,62.21477463369529
416,0,11.204991340637207,0.06221477463369529,62.21477463369529
420,0,11.192667961120605,0.06221477463369529,62.21477463369529
424,0,11.192825317382812,0.06221477463369529,62.21477463369529
428,0,11.22083854675293,0.06221477463369529,62.21477463369529
432,0,11.195903778076172,0.06221477463369529,62.21477463369529
436,0,11.20358943939209,0.06221477463369529,62.21477463369529
440,0,11.173091888427734,0.06221477463369529,62.21477463369529
444,0,11.184837341308594,0.06221477463369529,62.21477463369529
448,0,11.207521438598633,0.06221477463369529,62.21477463369529


==> plots/ott-qwen-threshold-seeds/data/seed42-01.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change,cumulative_first_order_entropy_change_x1e3
0,0.37977951765060425,1.0637837648391724,-0.013538476505960517,-13.538476505960517
4,0.3084372282028198,1.0628793239593506,-0.025908022274972353,-25.908022274972353
8,0.3087112307548523,0.9898681640625,-0.036647867998159,-36.647867998159
12,0.3782408833503723,0.9963898062705994,-0.054114971654900756,-54.11497165490076
16,0.35636812448501587,0.9830983281135559,-0.06556941140139472,-65.56941140139472
20,0.34068119525909424,0.963620126247406,-0.07571427893861582,-75.71427893861582
24,0.3038179874420166,0.9239708781242371,-0.08491223240777046,-84.91223240777046
28,0.3493402600288391,0.8367597460746765,-0.09337329322415222,-93.37329322415222
32,0.3886539340019226,0.8148776888847351,-0.10422515327201687,-104.22515327201687
36,0.3462594151496887,0.7628421187400818,-0.11402421868513235,-114.02421868513235
40,0.3798888921737671,0.7262621521949768,-0.12521290243683714,-125.21290243683714
44,0.3838801383972168,0.6522597670555115,-0.13401275707520588,-134.01275707520588
48,0.3854101896286011,0.5931431651115417,-0.14338339898512542,-143.3833989851254
52,0.4296589195728302,0.5412867069244385,-0.15229350897027727,-152.29350897027726
56,0.45030665397644043,0.47759339213371277,-0.15996263769659747,-159.96263769659745
60,0.36595457792282104,0.4350937306880951,-0.16515393285751712,-165.1539328575171
64,0.3779650330543518,0.38589438796043396,-0.16962491912838784,-169.62491912838783
68,0.47141969203948975,0.3380362391471863,-0.17462999003854263,-174.62999003854262
72,0.38462674617767334,0.31420043110847473,-0.179037268182753,-179.037268182753
76,0.3882100582122803,0.3107459545135498,-0.18194591579161523,-181.94591579161522
80,0.44129011034965515,0.24166779220104218,-0.1850203568840878,-185.0203568840878
84,0.4251076579093933,0.23383697867393494,-0.1872115370456302,-187.2115370456302
88,0.3465680181980133,0.21481028199195862,-0.18980365245657138,-189.80365245657137
92,0.4247664213180542,0.201512411236763,-0.1922389362574708,-192.23893625747078
96,0.40649065375328064,0.18635180592536926,-0.19506712969907225,-195.06712969907224
100,0.46091052889823914,0.16370472311973572,-0.19814095726361414,-198.14095726361413
104,0.40129536390304565,0.15950597822666168,-0.19950510698664337,-199.50510698664337
108,0.3677690923213959,0.14149923622608185,-0.20116667949991074,-201.16667949991074
112,0.5270015001296997,0.14699631929397583,-0.20355800643358668,-203.55800643358668
116,0.42860013246536255,0.14139683544635773,-0.2054335857816567,-205.43358578165672
120,0.416721373796463,0.1266198307275772,-0.20746258751192626,-207.46258751192624
124,0.4758470356464386,0.13401779532432556,-0.20862207825922097,-208.62207825922096
128,0.3965710997581482,0.13007518649101257,-0.20962393517549982,-209.6239351754998
132,0.4147024154663086,0.12544426321983337,-0.2108597489875037,-210.8597489875037
136,0.4217835068702698,0.12465323507785797,-0.2119962176665271,-211.9962176665271
140,0.46009185910224915,0.11629029363393784,-0.2133763782821947,-213.37637828219468
144,0.4068866968154907,0.12381456792354584,-0.21450419983831948,-214.50419983831947
148,0.3872041702270508,0.12624920904636383,-0.21617212152364607,-216.17212152364607
152,0.37779873609542847,0.11858877539634705,-0.21757220830779067,-217.57220830779067
156,0.42150914669036865,0.11489755660295486,-0.2189085002654827,-218.9085002654827
160,0.48886510729789734,0.10123356431722641,-0.22071344463979647,-220.71344463979648
164,0.43903636932373047,0.0979846864938736,-0.22233181819150927,-222.33181819150926
168,0.507895827293396,0.10098570585250854,-0.22310081267167048,-223.10081267167047
172,0.43384891748428345,0.0980958342552185,-0.22359696622816605,-223.59696622816605
176,0.48138466477394104,0.10351559519767761,-0.224834863106103,-224.834863106103
180,0.4656231999397278,0.09924909472465515,-0.22611014726487566,-226.11014726487565
184,0.4988739490509033,0.09409451484680176,-0.22714452275890507,-227.14452275890505
188,0.4349530339241028,0.09646423161029816,-0.22832001041425753,-228.32001041425752
192,0.48210904002189636,0.10001130402088165,-0.22917134543665396,-229.17134543665395
196,0.4580303430557251,0.10381581634283066,-0.23023260545642144,-230.23260545642142
200,0.5350328087806702,0.09290667623281479,-0.23139337697982176,-231.39337697982177
204,0.40343260765075684,0.08534014970064163,-0.23215854560677363,-232.15854560677363
208,0.5033964514732361,0.08085215091705322,-0.23314106724198558,-233.14106724198558
212,0.4546586275100708,0.06658728420734406,-0.233871966732623,-233.871966732623
216,0.43805408477783203,0.07297582924365997,-0.23463244582233456,-234.63244582233455
220,0.42106354236602783,0.07387350499629974,-0.23532696220543636,-235.32696220543636
224,0.4859808683395386,0.0757620632648468,-0.23616050245321185,-236.16050245321185
228,0.5115891695022583,0.07116547971963882,-0.23675773039684112,-236.7577303968411
232,0.5546548962593079,0.07784291356801987,-0.23754169231191335,-237.54169231191335
236,0.5010846853256226,0.07506795227527618,-0.2382554939776269,-238.2554939776269
240,0.44614022970199585,0.06950344890356064,-0.23877893821890828,-238.77893821890828
244,0.41947507858276367,0.07114074379205704,-0.23972205742756492,-239.72205742756492
248,0.4925411343574524,0.0712324008345604,-0.24067219036964316,-240.67219036964315
252,0.4661114513874054,0.06685082614421844,-0.24133607951219327,-241.33607951219327
256,0.44582757353782654,0.06531025469303131,-0.2422942167159925,-242.2942167159925
260,0.42352545261383057,0.06279796361923218,-0.24315906051041525,-243.15906051041526
264,0.4727235436439514,0.06257565319538116,-0.2437107734664914,-243.7107734664914
268,0.4702428877353668,0.06288275122642517,-0.24416786784608435,-244.16786784608436
272,0.45555129647254944,0.05695820972323418,-0.24498803741568187,-244.98803741568187
276,0.5012141466140747,0.06095030903816223,-0.24525257513067933,-245.25257513067933
280,0.46507886052131653,0.06036452203989029,-0.2457723929877207,-245.77239298772068
284,0.5091363787651062,0.06213899329304695,-0.24650558473414952,-246.50558473414952
288,0.5000783801078796,0.058152247220277786,-0.24717438608033282,-247.17438608033282
292,0.4028193950653076,0.05662818253040314,-0.2478828192704685,-247.8828192704685
296,0.4633195102214813,0.053224410861730576,-0.24823074486775765,-248.23074486775764
300,0.401416152715683,0.056655436754226685,-0.2484537467171104,-248.4537467171104
304,0.4857035279273987,0.05268338695168495,-0.24888015307708455,-248.88015307708454
308,0.4494702219963074,0.05169465392827988,-0.24936838668159877,-249.36838668159876
312,0.4676653742790222,0.05494889244437218,-0.2499585163449729,-249.9585163449729
316,0.4804277718067169,0.05003690347075462,-0.2503324926845685,-250.33249268456848
320,0.4909283220767975,0.051341768354177475,-0.251060866381541,-251.06086638154102
324,0.4383755326271057,0.04759514331817627,-0.25161194480001425,-251.61194480001424
328,0.6066063642501831,0.047635968774557114,-0.2523161910838989,-252.3161910838989
332,0.4488708972930908,0.05441023409366608,-0.2526687469040083,-252.66874690400832
336,0.5143328905105591,0.05133957415819168,-0.2534741583340092,-253.47415833400922
340,0.4544016718864441,0.0525478832423687,-0.25410336045491944,-254.10336045491943
344,0.5265520811080933,0.05170825123786926,-0.2544631675095963,-254.4631675095963
348,0.515915036201477,0.047102704644203186,-0.25502963179954685,-255.02963179954685
352,0.5129178166389465,0.04498054459691048,-0.25554291886494207,-255.54291886494207
356,0.502253532409668,0.050661105662584305,-0.2559386426397716,-255.93864263977161
360,0.45434409379959106,0.04469560831785202,-0.2566079280068636,-256.60792800686363
364,0.4604912996292114,0.0433427058160305,-0.25696435430727727,-256.9643543072773
368,0.4236486554145813,0.04667852073907852,-0.2575208242753084,-257.5208242753084
372,0.4758022129535675,0.04797054082155228,-0.2580145868097321,-258.0145868097321
376,0.5115498900413513,0.044407639652490616,-0.25822109666948956,-258.22109666948955
380,0.5438425540924072,0.04408508166670799,-0.25871937749790286,-258.7193774979029
384,0.5250498056411743,0.04325440153479576,-0.25889451615686676,-258.89451615686676
388,0.5305888652801514,0.04506600648164749,-0.25906268898684504,-259.06268898684505
392,0.4543435275554657,0.042881593108177185,-0.2592077919259528,-259.2077919259528
396,0.49578893184661865,0.04876988008618355,-0.25980473997724696,-259.804739977247
400,0.5137948989868164,0.0457925871014595,-0.2602146871652473,-260.2146871652473
404,0.46825870871543884,0.04779052734375,-0.26044694278510017,-260.4469427851002
408,0.4676358103752136,0.048008549958467484,-0.2607594940303444,-260.7594940303444
412,0.5438465476036072,0.048387251794338226,-0.2613942541188501,-261.3942541188501
416,0.4756159782409668,0.047931212931871414,-0.2620517087383729,-262.0517087383729
420,0.43189194798469543,0.04609861969947815,-0.2624352338449296,-262.4352338449296
424,0.4807983636856079,0.04441669210791588,-0.2626132021115555,-262.6132021115555
428,0.5416744947433472,0.04698792099952698,-0.2631800345455413,-263.1800345455413
432,0.4829307794570923,0.04742327332496643,-0.263674327660151,-263.674327660151
436,0.5144976377487183,0.0466507263481617,-0.26429440631971834,-264.29440631971835
440,0.4928032159805298,0.04978622868657112,-0.2648890850299055,-264.8890850299055
444,0.5591484308242798,0.04670574516057968,-0.2655988828258872,-265.5988828258872
448,0.6890155076980591,0.04852769151329994,-0.266127246508819,-266.12724650881904
452,0.5946059226989746,0.050444476306438446,-0.26667126240523176,-266.67126240523174
456,0.3966996967792511,0.05002681910991669,-0.2671640838881352,-267.16408388813517
460,0.4942667484283447,0.049011651426553726,-0.2676492375096501,-267.6492375096501
464,0.4930538833141327,0.04684647172689438,-0.26784920523530287,-267.84920523530286
468,0.5609601736068726,0.04828624799847603,-0.26827027934925984,-268.27027934925985
472,0.4200153350830078,0.0495912991464138,-0.26894062529898066,-268.94062529898065
476,0.4471772611141205,0.05936136469244957,-0.2692305550866608,-269.23055508666084
480,0.4674035310745239,0.04348818212747574,-0.2694900869758191,-269.4900869758191
484,0.4658372104167938,0.046003274619579315,-0.26969056289695403,-269.690562896954
488,0.4725188612937927,0.04797338321805,-0.2699383845067883,-269.9383845067883
492,0.5458579659461975,0.04370035603642464,-0.2704478476405482,-270.44784764054816
496,0.48485323786735535,0.050130344927310944,-0.27075058962591514,-270.75058962591515
500,0.5215603709220886,0.04756653308868408,-0.2711398773629531,-271.1398773629531
504,0.5426599979400635,0.045644547790288925,-0.2715612101105739,-271.5612101105739
508,0.38550257682800293,0.051721930503845215,-0.27205949639864835,-272.0594963986483
512,0.38118451833724976,0.04554731026291847,-0.2722992884439476,-272.29928844394755
516,0.49112576246261597,0.047807686030864716,-0.2726415981137146,-272.64159811371456
520,0.5618289113044739,0.04500940814614296,-0.272994217070781,-272.99421707078096
524,0.5204488039016724,0.0437765046954155,-0.2736799384313805,-273.6799384313805
528,0.5059294700622559,0.044534847140312195,-0.2740744026433134,-274.0744026433134
532,0.48524975776672363,0.042592719197273254,-0.2745210664370251,-274.5210664370251
536,0.6073752641677856,0.039413370192050934,-0.2748457302362123,-274.84573023621226
540,0.4740402102470398,0.04071257263422012,-0.27520305635254994,-275.20305635254994
544,0.6281150579452515,0.04129403457045555,-0.27533968301563083,-275.33968301563084
548,0.5052183270454407,0.0438818484544754,-0.2756095363570118,-275.6095363570118
552,0.5179592967033386,0.04376751556992531,-0.27607825936813,-276.07825936813003
556,0.5377317667007446,0.043301310390233994,-0.2768349678737939,-276.8349678737939
560,0.493389755487442,0.0449565164744854,-0.277073335154728,-277.073335154728
564,0.5228090286254883,0.04501568153500557,-0.2775305920025687,-277.5305920025687
568,0.5239955186843872,0.042381662875413895,-0.27804842203655367,-278.0484220365537
572,0.5008613467216492,0.04267258197069168,-0.2784155875070681,-278.4155875070681
576,0.4495292007923126,0.043114423751831055,-0.2789374572873363,-278.9374572873363
580,0.5216059684753418,0.042250245809555054,-0.2792426889791123,-279.2426889791123
584,0.37997686862945557,0.042495012283325195,-0.27961692112274894,-279.6169211227489
588,0.5132671594619751,0.04518769681453705,-0.2801137327770572,-280.1137327770572
592,0.5561552047729492,0.038841571658849716,-0.2805783689590452,-280.5783689590452
596,0.5197158455848694,0.03899332135915756,-0.2809067682123384,-280.9067682123384
600,0.5016225576400757,0.04101692885160446,-0.28117886787318225,-281.17886787318224
604,0.6130107641220093,0.041204582899808884,-0.2814616168729408,-281.4616168729408
608,0.4304361939430237,0.03941645473241806,-0.28184240290968565,-281.84240290968563
612,0.5192484259605408,0.040204163640737534,-0.2825190055067853,-282.51900550678533
616,0.509645402431488,0.041144561022520065,-0.2828897781200229,-282.8897781200229
620,0.4912848174571991,0.03675532713532448,-0.28313397793015616,-283.13397793015616
624,0.4824427366256714,0.04242183640599251,-0.2834052007285587,-283.40520072855867
628,0.5329880714416504,0.03979075700044632,-0.2836774506125822,-283.6774506125822
632,0.5885230302810669,0.04013168439269066,-0.28416940174567384,-284.16940174567384
636,0.4759408235549927,0.037994127720594406,-0.2845339970846975,-284.5339970846975
640,0.5078622102737427,0.0383358933031559,-0.2850192924071514,-285.0192924071514
644,0.5046522617340088,0.03762250766158104,-0.2854103255968429,-285.4103255968429
648,0.5256405472755432,0.03197455406188965,-0.2856772390400447,-285.6772390400447
652,0.480400413274765,0.0595933236181736,-0.2861807014464194,-286.1807014464194
656,0.5222830772399902,0.033609166741371155,-0.2865557111961289,-286.55571119612887
660,0.48266685009002686,0.03537178784608841,-0.28673723973118415,-286.73723973118416
664,0.5851448774337769,0.03628586605191231,-0.28702535711028065,-287.02535711028065
668,0.584099531173706,0.03469482809305191,-0.287501260105853,-287.50126010585296
672,0.5185219049453735,0.03480086475610733,-0.2875795759504073,-287.5795759504073
676,0.4323320686817169,0.037575021386146545,-0.28774045924787195,-287.74045924787197
680,0.47370290756225586,0.03392713516950607,-0.28803725784538947,-288.0372578453895
684,0.6625300645828247,0.03807130828499794,-0.2885916844220152,-288.5916844220152
688,0.3747585415840149,0.03963223472237587,-0.2888431709605602,-288.8431709605602
692,0.5028917789459229,0.03847166895866394,-0.28944302428684654,-289.44302428684654
696,0.3957020044326782,0.036744821816682816,-0.2897624859262232,-289.76248592622323
700,0.488949716091156,0.034868065267801285,-0.29005495060277464,-290.0549506027746
704,0.5193409323692322,0.03548857942223549,-0.29041152776321677,-290.4115277632168
708,0.5316702723503113,0.03400057926774025,-0.2905148407395667,-290.5148407395667
712,0.46509456634521484,0.03679441660642624,-0.2907924723312315,-290.7924723312315
716,0.5141901969909668,0.03456047177314758,-0.2910837936736498,-291.0837936736498
720,0.5587325096130371,0.03253484517335892,-0.29143415256813554,-291.4341525681355
724,0.419300377368927,0.035269998013973236,-0.2917168742432271,-291.7168742432271
728,0.43501222133636475,0.03597138822078705,-0.2920356354686956,-292.0356354686956
732,0.46488380432128906,0.03549191355705261,-0.29227807884312706,-292.27807884312705
736,0.49874651432037354,0.03467540815472603,-0.2926964746891033,-292.6964746891033
740,0.48732948303222656,0.03535556048154831,-0.29306042234063934,-293.0604223406393
744,0.5198832154273987,0.03295472264289856,-0.29334168274722383,-293.34168274722384
748,0.44356217980384827,0.0357699990272522,-0.29354478199137357,-293.54478199137355
752,0.5798485279083252,0.03202253580093384,-0.29383372951596864,-293.8337295159686
756,0.5204991698265076,0.031623706221580505,-0.2940280613045604,-294.02806130456037
760,0.480903685092926,0.031250711530447006,-0.2943249701858085,-294.3249701858085
764,0.6393437385559082,0.030620748177170753,-0.29444041996466364,-294.44041996466365
768,0.48938488960266113,0.03056955523788929,-0.29477669689673813,-294.77669689673814
772,0.47927290201187134,0.03023754060268402,-0.2952983074106371,-295.2983074106371
776,0.5102728605270386,0.03436417132616043,-0.29582660753033785,-295.82660753033787
780,0.5269194841384888,0.03138509765267372,-0.2961814560326833,-296.1814560326833
784,0.4870993494987488,0.02924535982310772,-0.29643526454700264,-296.43526454700265
788,0.5044606924057007,0.028249600902199745,-0.2966139487419096,-296.6139487419096
792,0.4962843954563141,0.02877672016620636,-0.2968193740739168,-296.8193740739168
796,0.43807733058929443,0.029836177825927734,-0.29721891016152335,-297.21891016152335
800,0.48556822538375854,0.030016999691724777,-0.2974077011225126,-297.4077011225126
804,0.4223850965499878,0.028533512726426125,-0.29779757196027734,-297.79757196027737
808,0.4702654480934143,0.029168829321861267,-0.29818090505451866,-298.1809050545187
812,0.5445730686187744,0.02734905481338501,-0.2983943722974124,-298.3943722974124
816,0.4210956394672394,0.028338855132460594,-0.29860437375832827,-298.6043737583283
820,0.5218349099159241,0.027015263214707375,-0.29863602664578603,-298.63602664578605
824,0.37358272075653076,0.025960436090826988,-0.2989489762338148,-298.9489762338148
828,0.46386364102363586,0.026797080412507057,-0.2995920259268593,-299.5920259268593
832,0.43480998277664185,0.029154090210795403,-0.29966450531889055,-299.6645053188906
836,0.5199390649795532,0.026923147961497307,-0.29989660106058824,-299.89660106058824
840,0.45077836513519287,0.025592627003788948,-0.29999992685926447,-299.99992685926446
844,0.4707356095314026,0.029972940683364868,-0.3001755453446079,-300.1755453446079
848,0.44804829359054565,0.031899694353342056,-0.3004245753502238,-300.42457535022385
852,0.4549183249473572,0.027424469590187073,-0.3005847037414674,-300.5847037414674
856,0.3935892581939697,0.027124131098389626,-0.3006453918438047,-300.6453918438047
860,0.4726969599723816,0.03347568213939667,-0.30101518130529203,-301.01518130529206
864,0.48713576793670654,0.024126578122377396,-0.30134553347597215,-301.34553347597216
868,0.49205392599105835,0.028801802545785904,-0.30178737765556274,-301.78737765556275
872,0.45001423358917236,0.026652421802282333,-0.30215597503833347,-302.15597503833345
876,0.4939374327659607,0.030032195150852203,-0.3022974720940911,-302.29747209409106
880,0.44966477155685425,0.02892277017235756,-0.3023280986370692,-302.3280986370692
884,0.5359789729118347,0.029877569526433945,-0.30264471731214104,-302.64471731214104
888,0.487909197807312,0.02542126551270485,-0.3027616458628869,-302.7616458628869
892,0.3600975573062897,0.028035173192620277,-0.30289089575347095,-302.89089575347094
896,0.41963621973991394,0.02777685597538948,-0.3029552678687607,-302.9552678687607
900,0.49932289123535156,0.03188681975007057,-0.30305703416873786,-303.05703416873786
904,0.38836419582366943,0.03481515496969223,-0.30345809915748834,-303.45809915748833
908,0.44987690448760986,0.031074997037649155,-0.30378171222800876,-303.78171222800876
912,0.40230080485343933,0.03298225626349449,-0.30383900804918784,-303.83900804918784
916,0.5142799615859985,0.032226573675870895,-0.30423874322006117,-304.23874322006117
920,0.4741900861263275,0.028082074597477913,-0.3042420404423679,-304.2420404423679
924,0.4457820653915405,0.030904684215784073,-0.3044190262152212,-304.4190262152212
928,0.3598400056362152,0.033088475465774536,-0.30450549124444837,-304.50549124444836
932,0.4166475534439087,0.029434895142912865,-0.30504138885024,-305.04138885024
936,0.46388429403305054,0.02544921636581421,-0.3052220280084138,-305.2220280084138
940,0.3626552224159241,0.03520849347114563,-0.30543970455110336,-305.4397045511034
944,0.43775513768196106,0.03115340881049633,-0.3055704810088836,-305.57048100888363
948,0.4404141902923584,0.028310351073741913,-0.3058375805925787,-305.8375805925787
952,0.4221827983856201,0.026226988062262535,-0.3059988411774358,-305.9988411774358
956,0.4007411599159241,0.027864618226885796,-0.30613519660757216,-306.13519660757214
960,0.46846380829811096,0.030578045174479485,-0.30629895693194864,-306.2989569319486
964,0.4614987373352051,0.03376872465014458,-0.3067707424285063,-306.7707424285063
968,0.4436812996864319,0.029957111924886703,-0.3068787268717531,-306.8787268717531
972,0.5141991972923279,0.031305812299251556,-0.3071013310583711,-307.1013310583711
976,0.4386112689971924,0.026461439207196236,-0.30721067402890323,-307.2106740289032
980,0.5075324773788452,0.027957865968346596,-0.3074360146282248,-307.43601462822477
984,0.47334304451942444,0.03379995748400688,-0.30769086425104486,-307.69086425104484
988,0.46083730459213257,0.030095532536506653,-0.30802463712397976,-308.02463712397974
992,0.4847612977027893,0.032193299382925034,-0.3081945776440963,-308.1945776440963
996,0.401517391204834,0.03491370007395744,-0.308513408154086,-308.513408154086
1000,0.4371565580368042,0.025585077702999115,-0.30879236664553555,-308.79236664553554
1004,0.4114726185798645,0.03070194646716118,-0.3089916179681146,-308.9916179681146
1008,0.3866829574108124,0.029479140415787697,-0.3092587930848615,-309.2587930848615
1012,0.36899036169052124,0.030021000653505325,-0.3095415774750697,-309.54157747506974
1016,0.41482800245285034,0.025732077658176422,-0.30961530512436386,-309.6153051243639
1020,0.352430522441864,0.028883906081318855,-0.30991701915320025,-309.9170191532003
1024,0.4920675754547119,0.03149910643696785,-0.3101764367058556,-310.1764367058556
1028,0.42367786169052124,0.025820013135671616,-0.31074280898641493,-310.74280898641496
1032,0.43196016550064087,0.02374362014234066,-0.31091916929130636,-310.9191692913064
1036,0.40736842155456543,0.0285145565867424,-0.3110646186486469,-311.0646186486469
1040,0.48337337374687195,0.023629965260624886,-0.3110981170557102,-311.09811705571025
1044,0.4365365505218506,0.02734062820672989,-0.3112459269363831,-311.2459269363831
1048,0.38136017322540283,0.027773087844252586,-0.3114856914007226,-311.4856914007226
1052,0.5358573198318481,0.02584240958094597,-0.3118118536418172,-311.8118536418172
1056,0.40055516362190247,0.024927731603384018,-0.3120984058965489,-312.0984058965489
1060,0.3949318528175354,0.03120351955294609,-0.3122596147489104,-312.2596147489104
1064,0.446364164352417,0.027979662641882896,-0.3127518536753654,-312.7518536753654
1068,0.41676682233810425,0.026623234152793884,-0.31293505398222965,-312.93505398222965
1072,0.43838709592819214,0.025598246604204178,-0.3130267940247434,-313.0267940247434
1076,0.5121738314628601,0.026875117793679237,-0.31321368121390225,-313.21368121390225
1080,0.48138687014579773,0.027761511504650116,-0.3134432584184096,-313.4432584184096
1084,0.43189099431037903,0.0256073996424675,-0.31370436312790406,-313.70436312790406
1088,0.465253621339798,0.028013991191983223,-0.3139125266813191,-313.9125266813191
1092,0.5134615302085876,0.027929021045565605,-0.3140942835875914,-314.0942835875914
1096,0.4047582149505615,0.027675585821270943,-0.3142519965954217,-314.2519965954217
1100,0.5099873542785645,0.029187282547354698,-0.3143473522312358,-314.3473522312358
1104,0.5707131624221802,0.030632343143224716,-0.31456979469824187,-314.5697946982419
1108,0.42304113507270813,0.02443177066743374,-0.3148597524444322,-314.8597524444322
1112,0.4491545259952545,0.031159071251749992,-0.31517077434719265,-315.17077434719266
1116,0.5373718738555908,0.02449842542409897,-0.3153273507931561,-315.3273507931561
1120,0.46885013580322266,0.03503824397921562,-0.31604034169788686,-316.04034169788684
1124,0.37506675720214844,0.031175827607512474,-0.31620765395109796,-316.20765395109794
1128,0.4185267686843872,0.03088963031768799,-0.31636052594569886,-316.36052594569884
1132,0.48706501722335815,0.02791982889175415,-0.3165913961790653,-316.59139617906527
1136,0.4769240915775299,0.029829615727066994,-0.31776152398662016,-317.76152398662015
1140,0.4921874403953552,0.03162149712443352,-0.3177932422359343,-317.7932422359343
1144,0.4401952028274536,0.032041843980550766,-0.3179395683854568,-317.93956838545677
1148,0.44644761085510254,0.03536790981888771,-0.3182380408361086,-318.2380408361086
1152,0.4819854497909546,0.03407897427678108,-0.3188291221097205,-318.82912210972046
1156,0.4719551205635071,0.029635658487677574,-0.31905129609106264,-319.0512960910626
1160,0.4403688609600067,0.037874288856983185,-0.31939402117788684,-319.3940211778868
1164,0.42529189586639404,0.0328918993473053,-0.3196409696235011,-319.64096962350106
1168,0.3950892686843872,0.0396306999027729,-0.3200762097703683,-320.07620977036834
1172,0.4178435206413269,0.03052400052547455,-0.3202510691581163,-320.2510691581163
1176,0.513664722442627,0.03337603807449341,-0.32045355498580175,-320.45355498580176
1180,0.49152863025665283,0.036447152495384216,-0.3207978322297985,-320.79783222979853
1184,0.5142561197280884,0.033556751906871796,-0.32121596283671916,-321.21596283671914
1188,0.543642520904541,0.0319199413061142,-0.3214516719209025,-321.4516719209025
1192,0.4794091284275055,0.035296276211738586,-0.3215360623942106,-321.5360623942106
1196,0.5672992467880249,0.035120949149131775,-0.32213710663602935,-322.13710663602933
1200,0.4872204661369324,0.038123950362205505,-0.3225692031603645,-322.5692031603645
1204,0.559317946434021,0.03168686106801033,-0.3233075561517368,-323.3075561517368
1208,0.4827795922756195,0.035052090883255005,-0.3238283183305314,-323.8283183305314
1212,0.47681286931037903,0.0378996767103672,-0.323817132032734,-323.817132032734
1216,0.46905046701431274,0.03551818057894707,-0.3239521648059921,-323.9521648059921
1220,0.5347751379013062,0.03164047747850418,-0.32438863453545685,-324.38863453545684
1224,0.4169241786003113,0.03451808914542198,-0.3246302498521957,-324.6302498521957
1228,0.44592058658599854,0.033357713371515274,-0.3248289292350294,-324.82892923502936
1232,0.46030789613723755,0.03474912792444229,-0.32527809109379724,-325.27809109379723
1236,0.41949188709259033,0.034914907068014145,-0.3255346993359297,-325.5346993359297
1240,0.4421181082725525,0.03719116002321243,-0.3261030104924715,-326.10301049247147
1244,0.49571311473846436,0.03536002337932587,-0.326403751946036,-326.403751946036
1248,0.4671187996864319,0.02988521382212639,-0.3264959770538568,-326.4959770538568
1252,0.4474301338195801,0.0317334420979023,-0.3267530072856858,-326.7530072856858
1256,0.4908853769302368,0.032937370240688324,-0.32705675881795127,-327.0567588179513
1260,0.4343547523021698,0.03421463444828987,-0.32744112776738177,-327.4411277673818
1264,0.4244290590286255,0.028310345485806465,-0.3277670909153113,-327.7670909153113
1268,0.5390123724937439,0.030244534835219383,-0.32805654848237153,-328.0565484823715
1272,0.5398876070976257,0.030515044927597046,-0.3281940852413906,-328.1940852413906
1276,0.46930086612701416,0.03054502233862877,-0.32839484943418806,-328.3948494341881
1280,0.4365556240081787,0.030397716909646988,-0.3285492238247619,-328.54922382476195
1284,0.49937719106674194,0.034302666783332825,-0.3288954898269444,-328.8954898269444
1288,0.47262042760849,0.028901778161525726,-0.3292945085468445,-329.2945085468445
1292,0.5184653997421265,0.02824387326836586,-0.32964878866611247,-329.64878866611247
1296,0.47103697061538696,0.03263934329152107,-0.32968458545042967,-329.68458545042967
1300,0.5024932622909546,0.028265323489904404,-0.3302166940220629,-330.2166940220629
1304,0.5361334085464478,0.03053469769656658,-0.33053095140785504,-330.53095140785507
1308,0.37792131304740906,0.027563786134123802,-0.330726361561824,-330.726361561824
1312,0.505484402179718,0.032859157770872116,-0.33102602386035473,-331.0260238603547
1316,0.5615127086639404,0.028162239119410515,-0.3312429567440006,-331.2429567440006
1320,0.49680912494659424,0.0317964144051075,-0.3317603971570048,-331.7603971570048
1324,0.47889477014541626,0.02533136121928692,-0.33187800981018933,-331.8780098101893
1328,0.46890974044799805,0.030188921838998795,-0.3319621438630872,-331.9621438630872
1332,0.548448920249939,0.027052653953433037,-0.3320819449348914,-332.0819449348914
1336,0.5550141930580139,0.03232886642217636,-0.3322894631825829,-332.2894631825829
1340,0.3689212203025818,0.03381224721670151,-0.3324638929281246,-332.4638929281246
1344,0.4627832770347595,0.03066052310168743,-0.33278459670704985,-332.78459670704984
1348,0.5025612115859985,0.0330548919737339,-0.33317969447990914,-333.17969447990913
1352,0.5232489109039307,0.03157029673457146,-0.33356977332844695,-333.56977332844696
1356,0.5458519458770752,0.032541804015636444,-0.33371097379043635,-333.71097379043636
1360,0.4352509379386902,0.033831749111413956,-0.33375573827581706,-333.75573827581707
1364,0.3965582847595215,0.032938167452812195,-0.33383517690315545,-333.83517690315546
1368,0.5377603769302368,0.029938336461782455,-0.33421969964898823,-334.21969964898824
1372,0.5443423390388489,0.03003367967903614,-0.3346113828402132,-334.6113828402132
1376,0.5195383429527283,0.035952214151620865,-0.33475810605393763,-334.75810605393764
1380,0.4137619733810425,0.029177116230130196,-0.33505849551039335,-335.05849551039336
1384,0.45955193042755127,0.0404476672410965,-0.3356021267656072,-335.6021267656072
1388,0.49791091680526733,0.02792012132704258,-0.3361006869963742,-336.1006869963742
1392,0.47849413752555847,0.02826303243637085,-0.33645785479752244,-336.45785479752243
1396,0.4370967149734497,0.027776967734098434,-0.33665785636971146,-336.65785636971145
1400,0.4626402258872986,0.032624565064907074,-0.3369097487882723,-336.9097487882723


==> plots/ott-qwen-threshold-seeds/data/seed42-02-01.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change,cumulative_first_order_entropy_change_x1e3
0,0.3573826551437378,1.0298256874084473,-0.01112633837088417,-11.12633837088417
4,0.30027711391448975,1.0777864456176758,-0.016881733640472518,-16.88173364047252
8,0.2894982397556305,0.9902429580688477,-0.024834002734030136,-24.834002734030136
12,0.37819159030914307,0.9833495020866394,-0.03673206787311578,-36.73206787311578
16,0.3639850914478302,1.0048049688339233,-0.046460384179146885,-46.460384179146885
20,0.30595535039901733,0.984114944934845,-0.0534659128206183,-53.4659128206183
24,0.3387889266014099,0.9629867672920227,-0.06041264849289796,-60.41264849289796
28,0.3358507752418518,0.8896906971931458,-0.07107472894882783,-71.07472894882783
32,0.3965190649032593,0.8456343412399292,-0.08019365964016778,-80.19365964016778
36,0.3649396300315857,0.7977962493896484,-0.08688338110785132,-86.88338110785132
40,0.3759738802909851,0.7785195708274841,-0.09525291946154724,-95.25291946154724
44,0.35370904207229614,0.710871160030365,-0.10149267896913905,-101.49267896913905
48,0.34305334091186523,0.6656230688095093,-0.10742500013286538,-107.42500013286538
52,0.4318450391292572,0.5951147079467773,-0.11202089831833639,-112.02089831833639
56,0.4253857135772705,0.5506053566932678,-0.11687412339716907,-116.87412339716907
60,0.4146585166454315,0.5159871578216553,-0.12317860022659666,-123.17860022659666
64,0.3799263834953308,0.47970494627952576,-0.1288491945923642,-128.8491945923642
68,0.43790245056152344,0.4135253429412842,-0.13407963224732278,-134.07963224732276
72,0.4249519109725952,0.3582167327404022,-0.13958074318546565,-139.58074318546565
76,0.38912975788116455,0.3361218571662903,-0.14384874684080806,-143.84874684080808
80,0.4212605357170105,0.28146395087242126,-0.14723926953231903,-147.23926953231904
84,0.4039936065673828,0.262532114982605,-0.1496626371916978,-149.6626371916978
88,0.3454163372516632,0.24194476008415222,-0.1517068192250317,-151.70681922503172
92,0.42480891942977905,0.20592419803142548,-0.15413641640448894,-154.13641640448895
96,0.37014269828796387,0.18267662823200226,-0.15529903135129963,-155.29903135129962
100,0.4159799814224243,0.17145974934101105,-0.15636920328737602,-156.36920328737602
104,0.4091510772705078,0.14828680455684662,-0.15761024884555752,-157.61024884555752
108,0.3672967553138733,0.13668011128902435,-0.1586168083405397,-158.6168083405397
112,0.529649019241333,0.12648865580558777,-0.16034030801808363,-160.34030801808365
116,0.39260661602020264,0.12863674759864807,-0.1610198993798111,-161.01989937981108
120,0.4574908912181854,0.11299271881580353,-0.16228677530900448,-162.2867753090045
124,0.47258609533309937,0.1252947449684143,-0.16286901925195885,-162.86901925195883
128,0.41599100828170776,0.1153559461236,-0.16422931234647997,-164.22931234647996
132,0.4042832851409912,0.11237084120512009,-0.1651051192413977,-165.1051192413977
136,0.39500337839126587,0.11796631664037704,-0.16570084500303928,-165.70084500303926
140,0.4059375822544098,0.11539871245622635,-0.166629768337474,-166.629768337474
144,0.4014798700809479,0.12546749413013458,-0.16749966461983057,-167.49966461983058
148,0.3599897623062134,0.1156538873910904,-0.16831091522590746,-168.31091522590748
152,0.363180935382843,0.1265987753868103,-0.16926079990621723,-169.26079990621724
156,0.37758588790893555,0.12548576295375824,-0.17032353402322364,-170.32353402322366
160,0.4295350909233093,0.1093568503856659,-0.17129273349767793,-171.29273349767794
164,0.4071732461452484,0.10974635183811188,-0.1722680931613052,-172.26809316130522
168,0.49228405952453613,0.11263997107744217,-0.17336158145138292,-173.3615814513829
172,0.4024704396724701,0.10614808648824692,-0.17389788032068765,-173.89788032068765
176,0.4161079525947571,0.10515906661748886,-0.17503902060173537,-175.0390206017354
180,0.41273534297943115,0.1130882054567337,-0.17644958147638157,-176.44958147638158
184,0.49162915349006653,0.10500665754079819,-0.17781574160050262,-177.81574160050263
188,0.39356184005737305,0.09979525208473206,-0.17879876917388238,-178.79876917388236
192,0.4207013249397278,0.09769987314939499,-0.1795842621194712,-179.5842621194712
196,0.3706930875778198,0.10276635736227036,-0.18025289785441068,-180.25289785441066
200,0.4152214527130127,0.08825252950191498,-0.1812198249525867,-181.2198249525867
204,0.4495977759361267,0.0869322195649147,-0.18170880087986951,-181.7088008798695
208,0.4053884744644165,0.09266434609889984,-0.18290714745566028,-182.90714745566027
212,0.5015394687652588,0.07527466118335724,-0.1836431013557931,-183.64310135579308
216,0.40949326753616333,0.07865337282419205,-0.18451539135394945,-184.51539135394944
220,0.42652297019958496,0.07465653121471405,-0.18517888719686404,-185.17888719686403
224,0.43972647190093994,0.06687159091234207,-0.18548139043890366,-185.48139043890365
228,0.4518505036830902,0.06512632220983505,-0.18597740719614997,-185.97740719614995
232,0.565132737159729,0.06506575644016266,-0.1862943604889029,-186.2943604889029
236,0.4952099323272705,0.06429531425237656,-0.18670795295363796,-186.70795295363797
240,0.4445561170578003,0.0606745146214962,-0.18703209426467815,-187.03209426467816
244,0.4810621738433838,0.056263964623212814,-0.18737160355019888,-187.37160355019887
248,0.4895661771297455,0.05699058994650841,-0.18791505204834102,-187.915052048341
252,0.423868864774704,0.052057020366191864,-0.18827368413197654,-188.27368413197655
256,0.42687785625457764,0.0469561330974102,-0.18867029953117953,-188.67029953117952
260,0.3931840658187866,0.04542037844657898,-0.18895479926734993,-188.95479926734993
264,0.4227277934551239,0.04613596200942993,-0.18951829826831013,-189.51829826831013
268,0.5184937715530396,0.048355747014284134,-0.18982562368238387,-189.82562368238388
272,0.4009118676185608,0.04132229834794998,-0.19007122530201048,-190.07122530201048
276,0.43847084045410156,0.044846657663583755,-0.1903262304211255,-190.3262304211255
280,0.4004135727882385,0.045578036457300186,-0.19048804332046654,-190.48804332046655
284,0.42938244342803955,0.046383336186409,-0.19083231496444153,-190.83231496444154
288,0.5030776858329773,0.045116085559129715,-0.19109989896147805,-191.09989896147806
292,0.3950331509113312,0.04260149970650673,-0.1914996625209069,-191.4996625209069
296,0.4623541831970215,0.040419235825538635,-0.1917117792921057,-191.7117792921057
300,0.41391974687576294,0.04519867151975632,-0.19202416516365117,-192.02416516365116
304,0.41236475110054016,0.0472504161298275,-0.19231610314704417,-192.31610314704417
308,0.4712661802768707,0.04139725863933563,-0.1926277021437861,-192.6277021437861
312,0.3958790898323059,0.048241905868053436,-0.19324446938830553,-193.24446938830553
316,0.41952621936798096,0.042991261929273605,-0.19344240477157237,-193.44240477157237
320,0.4590355157852173,0.05304666608572006,-0.19371360275538008,-193.71360275538007
324,0.5181204080581665,0.04772971197962761,-0.19403963792689138,-194.03963792689137
328,0.5594873428344727,0.060953713953495026,-0.19450828748517734,-194.50828748517733
332,0.46562591195106506,0.06365743279457092,-0.19536698201817826,-195.36698201817825
336,0.5341646671295166,0.05393461138010025,-0.1958173087793038,-195.8173087793038
340,0.4343864321708679,0.0646706074476242,-0.19649380350590873,-196.49380350590872
344,0.5287460088729858,0.06579991430044174,-0.19667093865557872,-196.6709386555787
348,0.5581537485122681,0.06475549191236496,-0.1972402415448964,-197.24024154489638
352,0.436673641204834,0.06188175082206726,-0.19768738958247623,-197.68738958247621
356,0.5033112168312073,0.06443934142589569,-0.19798399864541905,-197.98399864541904
360,0.43254202604293823,0.058627717196941376,-0.19824614738135393,-198.24614738135392
364,0.461989164352417,0.06442709267139435,-0.19831477567008404,-198.31477567008403
368,0.40854412317276,0.07312976568937302,-0.19870998086267333,-198.70998086267332
372,0.5131736993789673,0.06907638907432556,-0.1992258510767182,-199.2258510767182
376,0.43440932035446167,0.06235058978199959,-0.19935183911645593,-199.35183911645592
380,0.5326331257820129,0.05893455073237419,-0.19957849029948305,-199.57849029948304
384,0.47793132066726685,0.05560771003365517,-0.19966437979235918,-199.66437979235917
388,0.5438845157623291,0.054707225412130356,-0.20018773631313236,-200.18773631313235
392,0.442745566368103,0.06125790253281593,-0.20092925948285467,-200.92925948285466
396,0.48577338457107544,0.050798431038856506,-0.20136762873838832,-201.3676287383883
400,0.5521977543830872,0.05222659558057785,-0.20160131900204403,-201.60131900204402
404,0.4377909302711487,0.053671758621931076,-0.20198504624594404,-201.98504624594403
408,0.4385657012462616,0.050381239503622055,-0.20232585161192373,-202.32585161192372
412,0.48898231983184814,0.0482695996761322,-0.20281808964516967,-202.81808964516966
416,0.4575749635696411,0.043465517461299896,-0.20279437897894614,-202.79437897894616
420,0.49743252992630005,0.03969995304942131,-0.20321260798450713,-203.21260798450714
424,0.4990698993206024,0.041399989277124405,-0.20346301237769215,-203.46301237769217
428,0.48045337200164795,0.04174363985657692,-0.2038724092100559,-203.8724092100559
432,0.4970020353794098,0.03936709091067314,-0.204176145045188,-204.176145045188
436,0.45728227496147156,0.04114362969994545,-0.204288956703784,-204.288956703784
440,0.4502730369567871,0.03377806395292282,-0.2045112366023638,-204.51123660236382
444,0.44911012053489685,0.03188999369740486,-0.20452255050718837,-204.52255050718838
448,0.5815590620040894,0.03484770655632019,-0.20459109073206183,-204.59109073206184
452,0.6350117921829224,0.034351132810115814,-0.20473493605708915,-204.73493605708916
456,0.46864980459213257,0.0345013402402401,-0.20482764279165555,-204.82764279165556
460,0.5045974254608154,0.033448316156864166,-0.20505870443641183,-205.05870443641183
464,0.5306110978126526,0.0370803065598011,-0.20545934838101343,-205.45934838101343
468,0.4498840868473053,0.03939393162727356,-0.20564185404787705,-205.64185404787705
472,0.4391478896141052,0.036168187856674194,-0.20576981211385115,-205.76981211385115
476,0.5102735757827759,0.0376543253660202,-0.20596540252651008,-205.96540252651008
480,0.5622653961181641,0.0329589881002903,-0.20600655072719687,-206.00655072719687
484,0.48084646463394165,0.03375812619924545,-0.20611969815929965,-206.11969815929965
488,0.5048394799232483,0.038145456463098526,-0.20638097827361546,-206.38097827361545
492,0.4934089183807373,0.035847168415784836,-0.20638878083423262,-206.38878083423262
496,0.5474705100059509,0.04151744768023491,-0.20661790428316462,-206.61790428316462
500,0.4364396929740906,0.03893072158098221,-0.206881823886236,-206.881823886236
504,0.4879721403121948,0.04141145944595337,-0.20709567818895924,-207.09567818895925
508,0.4515469968318939,0.03960231691598892,-0.2074372496289627,-207.43724962896272
512,0.4368947148323059,0.0401168055832386,-0.2075819334243747,-207.5819334243747
516,0.4043269157409668,0.044634975492954254,-0.20774776978940257,-207.74776978940258
520,0.5487379431724548,0.042585521936416626,-0.20788590747447278,-207.8859074744728
524,0.4242101311683655,0.040794312953948975,-0.2079566434033444,-207.9566434033444
528,0.5010082721710205,0.04370423033833504,-0.2083904749986909,-208.3904749986909
532,0.49869096279144287,0.04534503072500229,-0.20876409546036379,-208.7640954603638
536,0.5004584789276123,0.046887073665857315,-0.20902834823362437,-209.02834823362437
540,0.4338182508945465,0.047957710921764374,-0.20942283950314544,-209.42283950314544
544,0.6351744532585144,0.0523698627948761,-0.20981157264835137,-209.8115726483514
548,0.5859841108322144,0.05382050946354866,-0.20997808528836548,-209.9780852883655
552,0.5862247943878174,0.059494659304618835,-0.21031669375130524,-210.31669375130525
556,0.5601449012756348,0.06658662110567093,-0.21059866622307877,-210.59866622307877
560,0.5371143817901611,0.06522715091705322,-0.2106689578601728,-210.6689578601728
564,0.577929675579071,0.06816940009593964,-0.21083346760598443,-210.83346760598442
568,0.5628293752670288,0.06520148366689682,-0.21083717079678377,-210.83717079678377
572,0.5095310211181641,0.06518832594156265,-0.21138901754090722,-211.38901754090722
576,0.4774309992790222,0.06760717183351517,-0.21189504413084603,-211.89504413084603
580,0.5062335133552551,0.06897864490747452,-0.21253122418810233,-212.53122418810233
584,0.4895806312561035,0.06224609538912773,-0.21284725961013717,-212.84725961013717
588,0.5267088413238525,0.06308501958847046,-0.2131186508200973,-213.1186508200973
592,0.5093899965286255,0.06452244520187378,-0.21344142915656517,-213.44142915656516
596,0.5168507099151611,0.059483710676431656,-0.21373590953319632,-213.73590953319632
600,0.5030638575553894,0.05539989098906517,-0.21394998549615463,-213.94998549615462
604,0.5893157124519348,0.06030480936169624,-0.2142766024579894,-214.2766024579894
608,0.47460025548934937,0.06300349533557892,-0.21445609894427187,-214.45609894427187
612,0.6238875389099121,0.05851056054234505,-0.21465640574856004,-214.65640574856005
616,0.514589786529541,0.062402691692113876,-0.2150995781822227,-215.0995781822227
620,0.49783939123153687,0.05591461807489395,-0.21543383740479194,-215.43383740479194
624,0.49304860830307007,0.05643764138221741,-0.21584268227809056,-215.84268227809056
628,0.518486738204956,0.0480944849550724,-0.21601126244445035,-216.01126244445035
632,0.610136866569519,0.05189810320734978,-0.21618741040861544,-216.18741040861545
636,0.5390269756317139,0.05177576467394829,-0.21642581922697723,-216.42581922697724
640,0.55129075050354,0.04756525158882141,-0.21648646398347027,-216.48646398347026
644,0.48942115902900696,0.05372457206249237,-0.21668127751359578,-216.68127751359577
648,0.5350251197814941,0.05361121892929077,-0.21684013362711085,-216.84013362711084
652,0.5167101621627808,0.0599617175757885,-0.21707924101415643,-217.07924101415642
656,0.49826183915138245,0.05732191726565361,-0.21733567196325176,-217.33567196325177
660,0.5021334290504456,0.05509239807724953,-0.21759161619199063,-217.59161619199062
664,0.635817289352417,0.050730012357234955,-0.2178069618264067,-217.80696182640668
668,0.5945755839347839,0.04788724333047867,-0.21803273081117625,-218.03273081117624
672,0.5253405570983887,0.04743698611855507,-0.21824510768816396,-218.24510768816396
676,0.4787740707397461,0.05059095844626427,-0.21841712746720732,-218.4171274672073
680,0.539489209651947,0.05456799641251564,-0.2184349551271032,-218.4349551271032
684,0.604336142539978,0.04369742423295975,-0.21872412778162187,-218.72412778162186
688,0.4384218454360962,0.053869087249040604,-0.21892053124036637,-218.92053124036636
692,0.5292563438415527,0.05081461742520332,-0.2191981465403805,-219.1981465403805
696,0.545315682888031,0.05249752849340439,-0.219449309222169,-219.44930922216898
700,0.5027636885643005,0.05316420644521713,-0.21972776513180947,-219.72776513180946
704,0.5914838314056396,0.05309465155005455,-0.2198263141900505,-219.8263141900505
708,0.48651057481765747,0.06040943041443825,-0.22018265061694575,-220.18265061694575
712,0.5679131150245667,0.05940075218677521,-0.2204759418187383,-220.4759418187383
716,0.5503956079483032,0.0662834420800209,-0.22066915743705562,-220.66915743705562
720,0.6094651222229004,0.06907547265291214,-0.22095671997006971,-220.9567199700697
724,0.5522786378860474,0.07193692028522491,-0.2214892616799784,-221.4892616799784
728,0.515552282333374,0.07549382001161575,-0.22164787376683504,-221.64787376683503
732,0.5711861848831177,0.0731368139386177,-0.22199335073092086,-221.99335073092087
736,0.5722173452377319,0.07412160933017731,-0.2222034816777112,-222.2034816777112
740,0.628542423248291,0.06830368936061859,-0.2224396462557061,-222.43964625570612
744,0.505387544631958,0.0744849294424057,-0.22270493768183441,-222.70493768183442
748,0.5265123844146729,0.0682443231344223,-0.22323999226488822,-223.23999226488823
752,0.6229194402694702,0.07717274129390717,-0.22355421184100677,-223.55421184100678
756,0.632291316986084,0.07402181625366211,-0.22387415259450427,-223.87415259450427
760,0.6236978769302368,0.07531749457120895,-0.22405856527059753,-224.05856527059754
764,0.6778059005737305,0.07311110198497772,-0.22457550474742205,-224.57550474742206
768,0.567490816116333,0.07870687544345856,-0.22470652971606042,-224.70652971606043
772,0.5845094919204712,0.08181839436292648,-0.22495828494463566,-224.95828494463566
776,0.5533024072647095,0.07447310537099838,-0.22519351088604522,-225.19351088604523
780,0.5677598118782043,0.069096639752388,-0.22536843761179504,-225.36843761179503
784,0.5588756203651428,0.06319577991962433,-0.22542049571349643,-225.42049571349642
788,0.5224469900131226,0.06356645375490189,-0.22540274956046047,-225.40274956046048
792,0.5034304857254028,0.05874240770936012,-0.2253397435537694,-225.3397435537694
796,0.46583104133605957,0.0479932501912117,-0.22560735972978718,-225.6073597297872
800,0.45378434658050537,0.053592827171087265,-0.22581538521945688,-225.81538521945689
804,0.45112258195877075,0.05318246781826019,-0.22602273022668284,-226.02273022668285
808,0.48255041241645813,0.056816112250089645,-0.22601878696401356,-226.01878696401357
812,0.5478265285491943,0.05029843747615814,-0.22628930373062572,-226.28930373062573
816,0.5042005181312561,0.041800327599048615,-0.22647594017980466,-226.47594017980467
820,0.5261417627334595,0.041299719363451004,-0.22647304190994944,-226.47304190994944
824,0.4730711579322815,0.0422116257250309,-0.2264288777711927,-226.4288777711927
828,0.5007859468460083,0.03845178335905075,-0.2264798681867306,-226.4798681867306
832,0.4825291931629181,0.037894755601882935,-0.22662038025304,-226.62038025304
836,0.5185582637786865,0.03657926246523857,-0.22673414991564456,-226.73414991564456
840,0.5004197359085083,0.03820936009287834,-0.22676331692335494,-226.76331692335495
844,0.46462875604629517,0.039278123527765274,-0.22696743235358396,-226.96743235358397
848,0.4739225506782532,0.037474486976861954,-0.22704630522352232,-227.04630522352232
852,0.5143228769302368,0.038683194667100906,-0.22712941513796436,-227.12941513796437
856,0.49202296137809753,0.03095409646630287,-0.22738886602033914,-227.38886602033915
860,0.509990930557251,0.03821129351854324,-0.22777779055238745,-227.77779055238744
864,0.5140305757522583,0.03162125125527382,-0.22789160860756374,-227.89160860756374
868,0.4339943528175354,0.03488841652870178,-0.2280471726608082,-228.0471726608082
872,0.4476504921913147,0.02982332371175289,-0.22815051016965682,-228.15051016965683
876,0.5036057233810425,0.03646767884492874,-0.22830262935575774,-228.30262935575774
880,0.5441676378250122,0.030479641631245613,-0.22824654134688216,-228.24654134688217
884,0.5769838690757751,0.03217558562755585,-0.2285061174524594,-228.50611745245942
888,0.5067107081413269,0.0324462354183197,-0.22858740781643916,-228.58740781643917
892,0.5069253444671631,0.029198400676250458,-0.22870724472041615,-228.70724472041616
896,0.5705926418304443,0.029060423374176025,-0.2287663953695469,-228.7663953695469
900,0.5019173622131348,0.03282424807548523,-0.2289518561669579,-228.9518561669579
904,0.49549275636672974,0.02876412309706211,-0.22910896447265805,-229.10896447265804
908,0.45469415187835693,0.030117789283394814,-0.22903656092270785,-229.03656092270785
912,0.4244648218154907,0.031014299020171165,-0.22917324742862966,-229.17324742862965
916,0.4804023504257202,0.024239279329776764,-0.22933502912993808,-229.33502912993808
920,0.5412660241127014,0.027086233720183372,-0.22944155588166715,-229.44155588166714
924,0.5117310881614685,0.02224467694759369,-0.22959080157123757,-229.59080157123756
928,0.47779518365859985,0.02192995697259903,-0.22968795964920097,-229.68795964920096
932,0.4807107746601105,0.023623283952474594,-0.2297953305907645,-229.7953305907645
936,0.44818374514579773,0.02031712979078293,-0.22979527416630519,-229.79527416630518
940,0.45258837938308716,0.023241572082042694,-0.2299103070683215,-229.9103070683215
944,0.46127891540527344,0.023594796657562256,-0.229948082451233,-229.948082451233
948,0.4563062787055969,0.023142904043197632,-0.2300638239626338,-230.06382396263382
952,0.46138817071914673,0.02243751473724842,-0.23012266183110097,-230.12266183110097
956,0.46058690547943115,0.024094419553875923,-0.2302803290336588,-230.2803290336588
960,0.46152931451797485,0.02570217102766037,-0.23037544593924264,-230.37544593924264
964,0.47405844926834106,0.027984758839011192,-0.23055384970898385,-230.55384970898385
968,0.44393885135650635,0.025882050395011902,-0.23062443921338738,-230.62443921338738
972,0.5356066226959229,0.025799216702580452,-0.2308590144101832,-230.8590144101832
976,0.5947015285491943,0.024627583101391792,-0.2309183870614231,-230.9183870614231
980,0.5417667627334595,0.019287463277578354,-0.23105189614595756,-231.05189614595756
984,0.5626001358032227,0.025162147358059883,-0.23109292143912907,-231.09292143912907
988,0.5232371091842651,0.023180898278951645,-0.2311827124450343,-231.1827124450343
992,0.5231012105941772,0.02382008545100689,-0.2312735447107006,-231.2735447107006
996,0.4972320795059204,0.02307254448533058,-0.23134893502494447,-231.34893502494447
1000,0.5400640964508057,0.021596532315015793,-0.23155423334653347,-231.55423334653347
1004,0.4604566991329193,0.026341190561652184,-0.23173165448240707,-231.73165448240707
1008,0.4757612347602844,0.022701403126120567,-0.23183928157693967,-231.83928157693967
1012,0.4487679898738861,0.025337696075439453,-0.23198264775213429,-231.98264775213428
1016,0.41606569290161133,0.023410309106111526,-0.2320534407773931,-232.0534407773931
1020,0.5354769825935364,0.02172340266406536,-0.23203514362362765,-232.03514362362765
1024,0.5024228692054749,0.023905571550130844,-0.23209907556810916,-232.09907556810916
1028,0.44182121753692627,0.02499205991625786,-0.23216845329423674,-232.16845329423674
1032,0.5080294609069824,0.019680781289935112,-0.23218325964691933,-232.18325964691934
1036,0.474759578704834,0.021316520869731903,-0.2321797614622121,-232.1797614622121
1040,0.5719150304794312,0.02467026188969612,-0.23226317711340205,-232.26317711340207
1044,0.46925079822540283,0.025580573827028275,-0.23235446201111842,-232.35446201111841
1048,0.4713827967643738,0.02280876599252224,-0.23239293135516648,-232.39293135516647
1052,0.6865019798278809,0.01881772093474865,-0.23238334476295397,-232.38334476295398
1056,0.47485023736953735,0.019950345158576965,-0.23245419633719,-232.45419633719
1060,0.4902343451976776,0.022659029811620712,-0.2325597254950751,-232.5597254950751
1064,0.5348557233810425,0.018343515694141388,-0.2325867927764016,-232.5867927764016
1068,0.4725345969200134,0.020600082352757454,-0.23267039095040976,-232.67039095040977
1072,0.5323870182037354,0.019860200583934784,-0.2327322623888144,-232.7322623888144
1076,0.434001624584198,0.01650390215218067,-0.23280831698230386,-232.80831698230386
1080,0.49490466713905334,0.018956638872623444,-0.2329047791551737,-232.9047791551737
1084,0.4963117241859436,0.01918351836502552,-0.23291296473859902,-232.91296473859902
1088,0.44711536169052124,0.01647161692380905,-0.23293177067342796,-232.93177067342796
1092,0.5556461811065674,0.020774293690919876,-0.23300666711753948,-233.00666711753948
1096,0.39450085163116455,0.017149416729807854,-0.23310798737033522,-233.10798737033522
1100,0.6636618375778198,0.018761126324534416,-0.23314297119510963,-233.14297119510962
1104,0.5840487480163574,0.018955910578370094,-0.2332578770150069,-233.2578770150069
1108,0.4209735095500946,0.017563141882419586,-0.23331698029481673,-233.31698029481674
1112,0.42967477440834045,0.020038709044456482,-0.2332738194750772,-233.2738194750772
1116,0.48329466581344604,0.020924679934978485,-0.23337446814329654,-233.37446814329655
1120,0.47221267223358154,0.019834080711007118,-0.23339346447419063,-233.39346447419064
1124,0.3815104067325592,0.017948338761925697,-0.2334401847373333,-233.4401847373333
1128,0.4884386360645294,0.019690584391355515,-0.2335562100788544,-233.5562100788544
1132,0.4820212125778198,0.022138934582471848,-0.23379963250799074,-233.79963250799074
1136,0.45698827505111694,0.020307093858718872,-0.23385264816577456,-233.85264816577455
1140,0.5982149243354797,0.02006346732378006,-0.23385632731291617,-233.85632731291616
1144,0.48496681451797485,0.014814532361924648,-0.2338823353793793,-233.8823353793793
1148,0.5535714030265808,0.01893351599574089,-0.23421259722607823,-234.21259722607823
1152,0.41105765104293823,0.019089942798018456,-0.2341547100259782,-234.1547100259782
1156,0.4833018183708191,0.019574802368879318,-0.23429920853011987,-234.29920853011987
1160,0.4053055942058563,0.022535551339387894,-0.234360783072058,-234.36078307205798
1164,0.5024037957191467,0.02238256298005581,-0.23438831877725175,-234.38831877725175
1168,0.4790736436843872,0.01699148677289486,-0.234434692445336,-234.434692445336
1172,0.4801682233810425,0.018512515351176262,-0.2345851818188338,-234.5851818188338
1176,0.4691961407661438,0.018820466473698616,-0.23463423571439268,-234.63423571439267
1180,0.4882955551147461,0.019278714433312416,-0.2347697064351495,-234.7697064351495
1184,0.5158394575119019,0.016688663512468338,-0.2348237759252898,-234.8237759252898
1188,0.5300244688987732,0.02208300679922104,-0.23502406696277234,-235.02406696277234
1192,0.5594772696495056,0.019631708040833473,-0.23504298027132364,-235.04298027132364
1196,0.6350732445716858,0.01971590891480446,-0.2350752214552827,-235.0752214552827
1200,0.5622566938400269,0.022324027493596077,-0.23524121044643564,-235.24121044643564
1204,0.5478765964508057,0.02127234824001789,-0.23532597926100252,-235.32597926100252
1208,0.5556747317314148,0.02443542890250683,-0.23554199617538885,-235.54199617538885
1212,0.567307710647583,0.022399501875042915,-0.23565689283188718,-235.65689283188718
1216,0.5316506028175354,0.026239236816763878,-0.23577831424174533,-235.77831424174533
1220,0.49732425808906555,0.02189604938030243,-0.2358095516515366,-235.8095516515366
1224,0.5112513303756714,0.024863626807928085,-0.23593452580318264,-235.93452580318262
1228,0.42890048027038574,0.0200485996901989,-0.2360261503298613,-236.0261503298613
1232,0.44074326753616333,0.02052314579486847,-0.23601255775095176,-236.01255775095177
1236,0.463570237159729,0.023862164467573166,-0.2360824893551463,-236.08248935514632
1240,0.4985309839248657,0.02840626798570156,-0.23614712290080853,-236.14712290080854
1244,0.5747195482254028,0.025018086656928062,-0.23619859232967677,-236.19859232967679
1248,0.4700186550617218,0.023415926843881607,-0.2363516115885087,-236.35161158850872
1252,0.47255605459213257,0.023391779512166977,-0.2365332216097098,-236.5332216097098
1256,0.5324232578277588,0.026316022500395775,-0.23673553515781087,-236.7355351578109
1260,0.5688101053237915,0.02553453855216503,-0.23689002998755448,-236.8900299875545
1264,0.5169270634651184,0.023767927661538124,-0.23684116681012846,-236.84116681012847
1268,0.5524839162826538,0.02414792589843273,-0.2369375729747869,-236.93757297478692
1272,0.47894248366355896,0.02047089673578739,-0.23690629467714608,-236.9062946771461
1276,0.5227630734443665,0.03007355146110058,-0.23692315838517253,-236.92315838517254
1280,0.4945913553237915,0.023855889216065407,-0.23696349048572607,-236.96349048572608
1284,0.5530835390090942,0.02955193631350994,-0.23696864260367612,-236.96864260367613
1288,0.560376763343811,0.027279000729322433,-0.23713946458215496,-237.13946458215497
1292,0.5074467658996582,0.0285926703363657,-0.2371597304564883,-237.15973045648832
1296,0.44769248366355896,0.029209470376372337,-0.23713628136356668,-237.1362813635667
1300,0.525858998298645,0.028710832819342613,-0.23724859305828794,-237.24859305828795
1304,0.5307992100715637,0.029116759076714516,-0.23739991266360327,-237.3999126636033
1308,0.4616195261478424,0.02739643305540085,-0.2376245055148214,-237.6245055148214
1312,0.5493122339248657,0.02618839032948017,-0.2376907443242402,-237.6907443242402
1316,0.5670644044876099,0.028525525704026222,-0.23772087749910398,-237.72087749910398
1320,0.6326408386230469,0.027292730286717415,-0.23769977769454798,-237.69977769454798
1324,0.4508928656578064,0.02175748161971569,-0.23772268160611887,-237.72268160611887
1328,0.4939211905002594,0.023040665313601494,-0.2377171640548177,-237.7171640548177
1332,0.5374742746353149,0.023683253675699234,-0.23777045582822254,-237.77045582822254
1336,0.5557820796966553,0.02142583206295967,-0.23798037644643522,-237.98037644643523
1340,0.40075546503067017,0.022122636437416077,-0.23811797634848197,-238.117976348482
1344,0.49189651012420654,0.021188270300626755,-0.238094806692855,-238.094806692855
1348,0.4613381028175354,0.02095511183142662,-0.23817968460202898,-238.179684602029
1352,0.598767101764679,0.02227531373500824,-0.23820710886367458,-238.2071088636746
1356,0.5660055875778198,0.020006580278277397,-0.2381942388633913,-238.19423886339132
1360,0.5857467651367188,0.017027340829372406,-0.23827833220408046,-238.27833220408047
1364,0.5424154996871948,0.017618896439671516,-0.23830495176837374,-238.30495176837374
1368,0.4645432233810425,0.021664977073669434,-0.2383640560790674,-238.3640560790674
1372,0.4932892322540283,0.021663162857294083,-0.2384646561864976,-238.4646561864976
1376,0.5227564573287964,0.024236420169472694,-0.23862360295020224,-238.62360295020224
1380,0.40955525636672974,0.021099749952554703,-0.23861219691544377,-238.61219691544377
1384,0.5633800029754639,0.020624306052923203,-0.23865495267486025,-238.65495267486025
1388,0.4811142683029175,0.02086448483169079,-0.2386841598600924,-238.6841598600924
1392,0.4511217474937439,0.020627031102776527,-0.2388392397231982,-238.8392397231982
1396,0.5097519159317017,0.020904768258333206,-0.23898728047327822,-238.98728047327822
1400,0.44040462374687195,0.019945232197642326,-0.23911121922966672,-239.11121922966672


==> plots/ott-qwen-threshold-seeds/data/seed42-02.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change,cumulative_first_order_entropy_change_x1e3
0,0.3338349163532257,1.0636022090911865,-0.005023233217372081,-5.023233217372081
4,0.3184598684310913,1.07318115234375,-0.009434822246007002,-9.434822246007002
8,0.3050892949104309,1.0286141633987427,-0.011513242708119265,-11.513242708119265
12,0.37020233273506165,1.0011134147644043,-0.01684720726362343,-16.84720726362343
16,0.3954625427722931,1.043365478515625,-0.02350962553705216,-23.50962553705216
20,0.3502182960510254,1.0200783014297485,-0.027657710418544923,-27.657710418544923
24,0.32226988673210144,1.0151588916778564,-0.03306015603369161,-33.06015603369161
28,0.30889585614204407,0.9912392497062683,-0.036044710956225856,-36.044710956225856
32,0.38156944513320923,0.9806119799613953,-0.041852135107149024,-41.852135107149024
36,0.33575302362442017,0.9642471075057983,-0.04674239217627729,-46.74239217627729
40,0.35024499893188477,0.9412677884101868,-0.05278014480453663,-52.78014480453663
44,0.3352821171283722,0.9104124903678894,-0.056376811425352,-56.376811425352
48,0.36980944871902466,0.8831349015235901,-0.060592940178693766,-60.592940178693766
52,0.4213836193084717,0.8506064414978027,-0.0637284672729983,-63.7284672729983
56,0.4049849510192871,0.865236759185791,-0.06648624489893429,-66.48624489893429
60,0.3768722116947174,0.8239647150039673,-0.06968306911523747,-69.68306911523747
64,0.4176195561885834,0.8041626811027527,-0.07232758508902215,-72.32758508902215
68,0.42201608419418335,0.7850536704063416,-0.07577467370504998,-75.77467370504998
72,0.37413662672042847,0.7530699372291565,-0.08101249468523442,-81.01249468523442
76,0.34700947999954224,0.785226583480835,-0.08327380517109795,-83.27380517109795
80,0.39653924107551575,0.7179886102676392,-0.0860998023913293,-86.0998023913293
84,0.41501888632774353,0.69821697473526,-0.08924545527112393,-89.24545527112393
88,0.3944892883300781,0.7044986486434937,-0.09252193927538421,-92.52193927538421
92,0.3782440721988678,0.6598658561706543,-0.09432953952800283,-94.32953952800283
96,0.38050389289855957,0.625342845916748,-0.09564531302224388,-95.64531302224388
100,0.4852272868156433,0.5809571146965027,-0.09788913850895264,-97.88913850895264
104,0.4643869400024414,0.5504928827285767,-0.09850940656227758,-98.50940656227758
108,0.4520736336708069,0.5692731738090515,-0.10129187023785713,-101.29187023785713
112,0.5603771209716797,0.5423401594161987,-0.10374808172103167,-103.74808172103167
116,0.43467435240745544,0.5375754237174988,-0.10499566862088949,-104.99566862088949
120,0.458418607711792,0.5323523879051208,-0.1065371041012022,-106.5371041012022
124,0.4739479422569275,0.5588270425796509,-0.10756809999560568,-107.56809999560568
128,0.4444715678691864,0.5047506093978882,-0.10989195984587896,-109.89195984587896
132,0.44314253330230713,0.48693913221359253,-0.11157176044701034,-111.57176044701033
136,0.44110825657844543,0.4582061171531677,-0.11280248029507023,-112.80248029507023
140,0.5100307464599609,0.4538867771625519,-0.11607962592477294,-116.07962592477294
144,0.4420415163040161,0.4703623950481415,-0.11828038450012857,-118.28038450012856
148,0.39970171451568604,0.4638558328151703,-0.11986228659663256,-119.86228659663256
152,0.42738306522369385,0.44049879908561707,-0.12092157422080563,-120.92157422080562
156,0.4355488419532776,0.4573620557785034,-0.12368983602715433,-123.68983602715433
160,0.5172909498214722,0.41167017817497253,-0.12420252558551725,-124.20252558551725
164,0.49708813428878784,0.4057384431362152,-0.12599627747217612,-125.99627747217612
168,0.48375600576400757,0.4152884781360626,-0.12683629400712748,-126.83629400712748
172,0.4937150478363037,0.4230571985244751,-0.12907630702905992,-129.07630702905993
176,0.46283385157585144,0.4046320617198944,-0.130377445720669,-130.37744572066902
180,0.46575766801834106,0.40235990285873413,-0.13271850310573585,-132.71850310573586
184,0.5415827035903931,0.37815603613853455,-0.13380823814061005,-133.80823814061006
188,0.49857842922210693,0.3701058328151703,-0.13463708390873963,-134.63708390873964
192,0.4976794123649597,0.3908083438873291,-0.13568383502878634,-135.68383502878635
196,0.5037710070610046,0.3682112395763397,-0.13656094526228246,-136.56094526228247
200,0.5022779703140259,0.38464629650115967,-0.13764845215587984,-137.64845215587985
204,0.44963133335113525,0.38086146116256714,-0.13919245431205995,-139.19245431205997
208,0.5234673023223877,0.35768312215805054,-0.14018120171399007,-140.18120171399008
212,0.5201640129089355,0.3310079276561737,-0.14173389652864588,-141.7338965286459
216,0.4862966239452362,0.3578607439994812,-0.14321519119056036,-143.21519119056038
220,0.501341700553894,0.3497971296310425,-0.14461033501896425,-144.61033501896426
224,0.4980229139328003,0.3282345235347748,-0.14590782203927732,-145.90782203927733
228,0.5350879430770874,0.3027873933315277,-0.1469348339302532,-146.9348339302532
232,0.6030418872833252,0.3126678764820099,-0.148188293720374,-148.18829372037402
236,0.5173667669296265,0.3294030427932739,-0.1494267338211519,-149.4267338211519
240,0.46873345971107483,0.3226597011089325,-0.15062631923234138,-150.6263192323414
244,0.4641268849372864,0.3001476526260376,-0.1509830464410169,-150.9830464410169
248,0.5722932815551758,0.28390172123908997,-0.1514430513055811,-151.44305130558112
252,0.4933556616306305,0.33468878269195557,-0.15212155786638748,-152.1215578663875
256,0.5082041025161743,0.3263353407382965,-0.1526154050816122,-152.6154050816122
260,0.4610487222671509,0.3318400979042053,-0.15423296489064642,-154.23296489064643
264,0.5262815356254578,0.30603164434432983,-0.15479751605020953,-154.79751605020954
268,0.5060630440711975,0.3330000042915344,-0.1559888970257295,-155.9888970257295
272,0.5402553677558899,0.3069705665111542,-0.1572669436477807,-157.26694364778072
276,0.6010386943817139,0.2925276756286621,-0.1579268575599717,-157.92685755997172
280,0.4967479109764099,0.30773887038230896,-0.15890055730012564,-158.90055730012566
284,0.5688939094543457,0.28916120529174805,-0.16011505307279217,-160.11505307279216
288,0.5084576606750488,0.28246715664863586,-0.1607810893827364,-160.78108938273638
292,0.4532676935195923,0.2890552282333374,-0.16181552291479173,-161.81552291479173
296,0.5260041952133179,0.27179357409477234,-0.16215902567184104,-162.15902567184105
300,0.4472111165523529,0.2765096127986908,-0.1635738040112682,-163.5738040112682
304,0.5059652328491211,0.27199989557266235,-0.16412775438627536,-164.12775438627537
308,0.4657537341117859,0.2858959138393402,-0.16504126148930043,-165.04126148930044
312,0.511786699295044,0.2717777192592621,-0.1657361897375229,-165.73618973752292
316,0.5048439502716064,0.27354979515075684,-0.16718834431759477,-167.18834431759478
320,0.5721467733383179,0.2324846237897873,-0.16768773989074726,-167.68773989074725
324,0.5646952986717224,0.27170494198799133,-0.1686661991368319,-168.6661991368319
328,0.6066409349441528,0.2468293458223343,-0.1694608688450594,-169.4608688450594
332,0.5150619745254517,0.26619288325309753,-0.17060218269403515,-170.60218269403515
336,0.5958347320556641,0.2558911442756653,-0.171676224272304,-171.676224272304
340,0.5154935121536255,0.27076324820518494,-0.17268419685823533,-172.68419685823534
344,0.5547113418579102,0.2560267746448517,-0.1729768598786099,-172.9768598786099
348,0.5325219631195068,0.2538030445575714,-0.17398372722475886,-173.98372722475887
352,0.5077776312828064,0.25139760971069336,-0.17451225879198562,-174.51225879198563
356,0.4631567597389221,0.26251766085624695,-0.17539214713316698,-175.392147133167
360,0.49995705485343933,0.27616050839424133,-0.17639541085924604,-176.39541085924603
364,0.5125460624694824,0.26909345388412476,-0.1772022743146482,-177.20227431464818
368,0.4416170120239258,0.2867286801338196,-0.1786877097880466,-178.6877097880466
372,0.5544117093086243,0.2785325348377228,-0.18014710207808404,-180.14710207808403
376,0.5596922636032104,0.27074432373046875,-0.18070639836114877,-180.70639836114876
380,0.5378630757331848,0.25965023040771484,-0.1822785316356561,-182.2785316356561
384,0.5277085900306702,0.25510984659194946,-0.18357559298773252,-183.5755929877325
388,0.5999671220779419,0.2711426317691803,-0.18442426832053682,-184.4242683205368
392,0.47060438990592957,0.27016401290893555,-0.18534587214516618,-185.34587214516617
396,0.509518027305603,0.2721900939941406,-0.1867212602401227,-186.7212602401227
400,0.591126561164856,0.24202370643615723,-0.18763585320550957,-187.63585320550956
404,0.5147758722305298,0.25342756509780884,-0.18811333692459753,-188.11333692459752
408,0.5165396928787231,0.2601953446865082,-0.18906689673080868,-189.06689673080868
412,0.5645779371261597,0.2535596787929535,-0.19053654196201952,-190.53654196201953
416,0.5883152484893799,0.2661283612251282,-0.19087416018420944,-190.87416018420944
420,0.5567205548286438,0.24896003305912018,-0.19138127941823546,-191.38127941823547
424,0.5219181776046753,0.23192350566387177,-0.19195457089850398,-191.954570898504
428,0.5805585384368896,0.22782613337039948,-0.19269360328522245,-192.69360328522245
432,0.5562352538108826,0.23378761112689972,-0.19347114313885205,-193.47114313885206
436,0.5473600625991821,0.22306156158447266,-0.19435505040778756,-194.35505040778756
440,0.5416747331619263,0.2378147393465042,-0.19647195635799042,-196.47195635799042
444,0.5647839307785034,0.2057773917913437,-0.19741384021774033,-197.41384021774033
448,0.6484996676445007,0.19801028072834015,-0.19839769744374047,-198.39769744374047
452,0.6663222908973694,0.23212774097919464,-0.19974044806687852,-199.7404480668785
456,0.46976739168167114,0.26170673966407776,-0.19993101332450403,-199.93101332450402
460,0.5858166217803955,0.22529105842113495,-0.20070641976706094,-200.70641976706094
464,0.561821460723877,0.254401832818985,-0.20122220858073314,-201.22220858073314
468,0.5984888672828674,0.25074249505996704,-0.20260319279566597,-202.60319279566596
472,0.4879920482635498,0.3051207959651947,-0.2042279574877015,-204.2279574877015
476,0.5297461152076721,0.28624993562698364,-0.20561840146758792,-205.61840146758792
480,0.5938310623168945,0.26915523409843445,-0.20700062218138138,-207.00062218138137
484,0.5537126660346985,0.3084867298603058,-0.20889255722560884,-208.89255722560884
488,0.5541462898254395,0.30550333857536316,-0.21012178342997467,-210.12178342997467
492,0.5713054537773132,0.30682608485221863,-0.2111505867081065,-211.1505867081065
496,0.5666826367378235,0.29435408115386963,-0.2132104296157622,-213.2104296157622
500,0.5898209810256958,0.2989939749240875,-0.2143377397232613,-214.3377397232613
504,0.600247859954834,0.3374941349029541,-0.2160158341791445,-216.0158341791445
508,0.44231054186820984,0.3640053868293762,-0.21718241021792162,-217.1824102179216
512,0.4810067117214203,0.4188186824321747,-0.21944885673363723,-219.44885673363723
516,0.5576509237289429,0.4734679162502289,-0.22164298730856524,-221.64298730856524
520,0.5467031002044678,0.5058600306510925,-0.2271863545144357,-227.1863545144357
524,0.506794273853302,0.6918206214904785,-0.22997915097513166,-229.97915097513166
528,0.5203003883361816,0.8029826879501343,-0.2350758260181096,-235.0758260181096
532,0.4822219908237457,0.8077479004859924,-0.2400787751686786,-240.0787751686786
536,0.5623521208763123,0.7840489745140076,-0.24266400700363677,-242.66400700363678
540,0.4761108160018921,0.872138500213623,-0.24731517459525465,-247.31517459525466
544,0.6144752502441406,0.9318823218345642,-0.24643057558779136,-246.43057558779137
548,0.49534690380096436,1.413794755935669,-0.24425481964571505,-244.25481964571506
552,0.5244454145431519,2.029353380203247,-0.2484896787680495,-248.48967876804952
556,0.4489375650882721,2.614957332611084,-0.25401412066163376,-254.01412066163377
560,0.42723798751831055,4.256004810333252,-0.24786529319920847,-247.86529319920848
564,0.389168381690979,7.621032238006592,-0.24790589150718434,-247.90589150718435
568,0.2896820604801178,8.781371116638184,-0.26228034671505585,-262.2803467150558
572,0.2209363579750061,5.404812335968018,-0.3257943602769733,-325.7943602769733
576,0.19882741570472717,2.7535488605499268,-0.35543785574896036,-355.4378557489604
580,0.44171029329299927,0.8820400834083557,-0.3768541301843915,-376.8541301843915
584,0.45717939734458923,0.29785364866256714,-0.3818666305869247,-381.8666305869247
588,0.537540078163147,0.12333870679140091,-0.3832312889824945,-383.2312889824945
592,0.5581505298614502,0.11787542700767517,-0.38388252622077457,-383.8825262207746
596,0.5443018674850464,0.12262193113565445,-0.38493263128433,-384.93263128433
600,0.5454412698745728,0.09939192235469818,-0.3849416855378476,-384.9416855378476
604,0.5834209322929382,0.1215822771191597,-0.38548356995028965,-385.4835699502897
608,0.4820774793624878,0.18000668287277222,-0.3856519350377494,-385.6519350377494
612,0.49737727642059326,0.12450827658176422,-0.38572211995838024,-385.72211995838023
616,0.5178964734077454,0.1804768294095993,-0.38607961103602384,-386.07961103602383
620,0.5155652761459351,0.20309150218963623,-0.3861144933409226,-386.11449334092265
624,0.5487309098243713,0.24612250924110413,-0.38692135396464145,-386.92135396464147
628,0.5083104372024536,0.2619215250015259,-0.3868460556243567,-386.8460556243567
632,0.5918043851852417,0.3081911504268646,-0.3885162688500363,-388.51626885003634
636,0.45829394459724426,0.6203482151031494,-0.38911539737479806,-389.1153973747981
640,0.5364855527877808,0.3498412072658539,-0.3885172623573572,-388.5172623573572
644,0.4982393980026245,0.6576151847839355,-0.38823004979318276,-388.2300497931828
648,0.5183751583099365,0.9107752442359924,-0.38846741509869154,-388.46741509869156
652,0.5181794762611389,1.2139734029769897,-0.3895644550818991,-389.5644550818991
656,0.5249760746955872,2.2368481159210205,-0.3901322222471959,-390.1322222471959
660,0.5244219899177551,2.8768672943115234,-0.39155372037955494,-391.55372037955493
664,0.55837482213974,3.2339954376220703,-0.39730240093285096,-397.30240093285096
668,0.5039126873016357,4.080532550811768,-0.40299961862063305,-402.99961862063304
672,0.41798949241638184,4.467742919921875,-0.40776068000751997,-407.76068000751997
676,0.3881833553314209,6.006416320800781,-0.4116332757803247,-411.6332757803247
680,0.31896036863327026,9.059850692749023,-0.41580633320669214,-415.80633320669216
684,0.25713640451431274,10.06714153289795,-0.42414922602637595,-424.14922602637597
688,0.08698917925357819,10.721785545349121,-0.4267973174381827,-426.79731743818274
692,0.047926682978868484,10.972831726074219,-0.42839565674793234,-428.3956567479323
696,0.04447115585207939,10.975727081298828,-0.42895411110246306,-428.95411110246306
700,0.059495195746421814,10.950647354125977,-0.4296233981130386,-429.6233981130386
704,0.1440805196762085,10.700631141662598,-0.43109363048823623,-431.0936304882362
708,0.1724349856376648,10.579577445983887,-0.4323394101137634,-432.33941011376345
712,0.21609574556350708,10.437493324279785,-0.43330572083022756,-433.3057208302276
716,0.19471153616905212,10.29080581665039,-0.4342399779269863,-434.23997792698634
720,0.3005308508872986,9.854423522949219,-0.43544203550973837,-435.4420355097384
724,0.28505605459213257,10.203812599182129,-0.4394183049107889,-439.41830491078895
728,0.18149037659168243,10.555902481079102,-0.4413034638384561,-441.3034638384561
732,0.16331130266189575,10.527473449707031,-0.44826447970028926,-448.26447970028926
736,0.1343148946762085,10.700643539428711,-0.4513360816207461,-451.33608162074614
740,0.1395232379436493,10.65853214263916,-0.4518644721294667,-451.86447212946666
744,0.1514923870563507,10.675577163696289,-0.45305304783585143,-453.05304783585143
748,0.17417868971824646,10.457653999328613,-0.4536816826228236,-453.6816826228236
752,0.1959635317325592,10.615699768066406,-0.4539293083016611,-453.92930830166114
756,0.22035256028175354,10.443730354309082,-0.4544970211547925,-454.4970211547925
760,0.22250600159168243,10.634875297546387,-0.45507373036359855,-455.07373036359854
764,0.2553335428237915,10.39606761932373,-0.4557189263487693,-455.7189263487693
768,0.2104867845773697,10.513826370239258,-0.45691967927882615,-456.91967927882615
772,0.18474559485912323,10.687385559082031,-0.4585454280119219,-458.5454280119219
776,0.19235777854919434,10.863133430480957,-0.4634106820749313,-463.4106820749313
780,0.15309494733810425,10.908974647521973,-0.4661390907000378,-466.1390907000378
784,0.08022836595773697,11.166358947753906,-0.4678226500083973,-467.8226500083973
788,0.025440705940127373,11.407366752624512,-0.4686002201093241,-468.60022010932414
792,0.039813701063394547,11.369193077087402,-0.46917531328466444,-469.17531328466447
796,0.05416165664792061,11.259099960327148,-0.4697759062536768,-469.7759062536768
800,0.08764022588729858,11.12844467163086,-0.47080840413247316,-470.80840413247313
804,0.11483373492956161,11.009116172790527,-0.47185731018294375,-471.85731018294376
808,0.24424077570438385,10.63920783996582,-0.4734102577455075,-473.41025774550747
812,0.216796875,10.65289306640625,-0.47388923964388185,-473.88923964388187
816,0.17873597145080566,10.596940040588379,-0.4745042923081617,-474.5042923081617
820,0.1655362844467163,10.346796035766602,-0.4757852256845969,-475.7852256845969
824,0.16352832317352295,10.342106819152832,-0.4764432137187744,-476.4432137187744
828,0.18381911516189575,10.239056587219238,-0.4765469638229569,-476.5469638229569
832,0.23429988324642181,10.406648635864258,-0.4772440783777263,-477.2440783777263
836,0.2772185206413269,10.135302543640137,-0.47831898504373527,-478.31898504373527
840,0.23016828298568726,10.27133560180664,-0.4795821038677488,-479.5821038677488
844,0.2124899923801422,10.651773452758789,-0.4809062700429765,-480.9062700429765
848,0.19476161897182465,10.715182304382324,-0.48196357333872086,-481.96357333872083
852,0.24569310247898102,10.688802719116211,-0.48361780198429827,-483.61780198429824
856,0.12654532492160797,10.990107536315918,-0.48533903539318657,-485.3390353931866
860,0.11006538569927216,11.07055377960205,-0.48675268600103094,-486.75268600103095
864,0.12700320780277252,11.054288864135742,-0.4885497527531525,-488.54975275315246
868,0.12384815514087677,11.012970924377441,-0.4900238009963743,-490.02380099637435
872,0.23575934767723083,10.278258323669434,-0.4916186410140252,-491.6186410140252
876,0.28670036792755127,10.026899337768555,-0.491975904891364,-491.975904891364
880,0.26445525884628296,9.561323165893555,-0.4923436377492084,-492.3436377492084
884,0.46599555015563965,8.90134334564209,-0.4925952022758743,-492.59520227587427
888,0.3998146653175354,8.020254135131836,-0.49274124618259696,-492.74124618259697
892,0.3421223759651184,8.03254222869873,-0.49269028471020204,-492.69028471020204
896,0.364429235458374,7.925220489501953,-0.49318615374110875,-493.18615374110874
900,0.3135380148887634,9.338920593261719,-0.4933097078139518,-493.3097078139518
904,0.31049680709838867,9.382332801818848,-0.4938021049000344,-493.8021049000344
908,0.2930939495563507,9.885113716125488,-0.495115445969898,-495.11544596989796
912,0.18792927265167236,10.58869457244873,-0.49730557251976226,-497.3055725197623
916,0.18845152854919434,10.668400764465332,-0.49862007029665645,-498.6200702966564
920,0.21454328298568726,10.542309761047363,-0.49982815342187925,-499.8281534218793
924,0.2795368731021881,10.211081504821777,-0.50048094607735,-500.48094607735004
928,0.3478565514087677,9.571775436401367,-0.5012533312706051,-501.25333127060514
932,0.3269481062889099,9.381394386291504,-0.5016713262366543,-501.67132623665435
936,0.3551853895187378,8.991523742675781,-0.5018662701546892,-501.86627015468923
940,0.3911508321762085,8.934170722961426,-0.502352959031908,-502.35295903190803
944,0.3454276919364929,9.466608047485352,-0.5024313951782762,-502.43139517827615
948,0.3335837125778198,9.691885948181152,-0.5028726595654553,-502.87265956545536
952,0.3158052861690521,9.869943618774414,-0.5034573130974802,-503.4573130974802
956,0.2803235352039337,10.1165189743042,-0.5044291403643799,-504.4291403643799
960,0.25215408205986023,10.117654800415039,-0.505191622625532,-505.191622625532
964,0.24058493971824646,10.225688934326172,-0.5060462458337383,-506.0462458337382
968,0.20643028616905212,10.202177047729492,-0.5069253078249143,-506.9253078249143
972,0.2756410241127014,10.24789047241211,-0.5085245861074044,-508.5245861074044
976,0.30602535605430603,10.192758560180664,-0.509058052828383,-509.058052828383
980,0.37920671701431274,9.011682510375977,-0.5094231432231737,-509.4231432231737
984,0.3804420232772827,9.624319076538086,-0.5095740556121751,-509.5740556121751
988,0.4297626316547394,9.002791404724121,-0.5096523866937885,-509.6523866937885
992,0.2985920310020447,9.973047256469727,-0.5098531461941613,-509.85314619416135
996,0.37700319290161133,9.960535049438477,-0.510296776206169,-510.296776206169
1000,0.3406450152397156,9.668134689331055,-0.5112601712661364,-511.2601712661364
1004,0.18714943528175354,10.579690933227539,-0.511643691212515,-511.64369121251497
1008,0.2974759340286255,10.333839416503906,-0.5124785913037558,-512.4785913037558
1012,0.24839743971824646,10.109323501586914,-0.5131215637176083,-513.1215637176083
1016,0.3079284131526947,10.04299545288086,-0.5133033774924715,-513.3033774924714
1020,0.2900390625,10.123085975646973,-0.5137267039638526,-513.7267039638525
1024,0.3024672865867615,9.912566184997559,-0.5142467001636585,-514.2467001636585
1028,0.35308992862701416,9.88425064086914,-0.5145452420783893,-514.5452420783893
1032,0.36415767669677734,9.796457290649414,-0.5149391772627884,-514.9391772627883
1036,0.28207629919052124,9.83439826965332,-0.5151399513135054,-515.1399513135054
1040,0.36029788851737976,9.881317138671875,-0.5153073429787406,-515.3073429787406
1044,0.2290414571762085,10.327543258666992,-0.5155138883225078,-515.5138883225078
1048,0.3378119170665741,10.153005599975586,-0.5163882251239069,-516.3882251239069
1052,0.3444010019302368,10.217280387878418,-0.5166222328431471,-516.6222328431471
1056,0.2880442142486572,10.17126178741455,-0.5167693468859612,-516.7693468859612
1060,0.24579326808452606,10.496526718139648,-0.5168972381994132,-516.8972381994132
1064,0.34502702951431274,10.149023056030273,-0.5176840149498991,-517.6840149498992
1068,0.29424577951431274,10.411019325256348,-0.5178251306367269,-517.8251306367268
1072,0.2738381326198578,10.305920600891113,-0.5178679035544845,-517.8679035544845
1076,0.3156014084815979,10.191069602966309,-0.51793997965687,-517.93997965687
1080,0.37883710861206055,9.727799415588379,-0.5179797290643893,-517.9797290643893
1084,0.2935432195663452,10.07414436340332,-0.5183591412847242,-518.3591412847242
1088,0.33925265073776245,9.694693565368652,-0.5184179941098521,-518.4179941098521
1092,0.414137601852417,9.649796485900879,-0.5186834828271896,-518.6834828271896
1096,0.2975252866744995,10.046065330505371,-0.5189843452264964,-518.9843452264964
1100,0.4497267007827759,9.905874252319336,-0.5192517894517803,-519.2517894517803
1104,0.33804088830947876,10.207148551940918,-0.5195128480329597,-519.5128480329597
1108,0.2611178159713745,10.454679489135742,-0.5207343821934671,-520.7343821934671
1112,0.3490835428237915,9.567642211914062,-0.5211218197496195,-521.1218197496195
1116,0.3001803159713745,10.215530395507812,-0.5215339601801052,-521.5339601801053


==> plots/ott-qwen-threshold-seeds/data/seed42-baseline.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change,cumulative_first_order_entropy_change_x1e3
0,0.39237403869628906,1.0646939277648926,0.0008267295900168392,0.8267295900168392
4,0.324951708316803,1.0748627185821533,0.0003295729627588173,0.3295729627588173
8,0.31225043535232544,1.0134832859039307,0.0006293603919722557,0.6293603919722557
12,0.360850989818573,1.0117981433868408,0.0003460905745775733,0.3460905745775733
16,0.37569576501846313,1.0797605514526367,4.726284077705145e-05,0.04726284077705145
20,0.3208302855491638,1.061600923538208,0.0004909550232348181,0.4909550232348181
24,0.31561279296875,1.0998823642730713,0.0007207414756926767,0.7207414756926767
28,0.3176659941673279,1.0584146976470947,0.0013440330663350153,1.3440330663350153
32,0.36387938261032104,1.0486249923706055,0.002023397065020305,2.023397065020305
36,0.32862117886543274,1.0878605842590332,0.0024137443689333793,2.4137443689333793
40,0.3604326546192169,1.1025452613830566,0.0026388742341438842,2.6388742341438842
44,0.3447258472442627,1.0792468786239624,0.0030264151530303707,3.0264151530303707
48,0.32294178009033203,1.1081680059432983,0.002826669373519053,2.826669373519053
52,0.4208225607872009,1.0546371936798096,0.003129398099712688,3.129398099712688
56,0.41259127855300903,1.0702075958251953,0.0033005870352091904,3.3005870352091904
60,0.3699291944503784,1.1333566904067993,0.0033650302051420056,3.3650302051420056
64,0.35387223958969116,1.1090805530548096,0.0035517013246497697,3.5517013246497697
68,0.3837715685367584,1.1105921268463135,0.004976705459679209,4.976705459679209
72,0.3690429627895355,1.0884196758270264,0.005443747127106491,5.443747127106491
76,0.3363030254840851,1.2020527124404907,0.006102000425375564,6.102000425375564
80,0.40160244703292847,1.1279397010803223,0.006294404236843576,6.294404236843576
84,0.41415494680404663,1.1751799583435059,0.007474552876974627,7.474552876974627
88,0.3700183629989624,1.2220814228057861,0.007902587330892885,7.902587330892885
92,0.3845828175544739,1.253342628479004,0.008761937386328356,8.761937386328356
96,0.369049608707428,1.24257493019104,0.008613110772120791,8.613110772120791
100,0.4186912775039673,1.2571489810943604,0.009408592259280368,9.408592259280368
104,0.4188328981399536,1.2203824520111084,0.010930130535374616,10.930130535374616
108,0.4373495578765869,1.382109522819519,0.013908767498282515,13.908767498282515
112,0.4915763735771179,1.304909110069275,0.015365858107944774,15.365858107944774
116,0.4013465642929077,1.5067919492721558,0.015894848491125657,15.894848491125657
120,0.433180570602417,1.610403060913086,0.019339917782613014,19.339917782613014
124,0.4364354610443115,1.8289361000061035,0.02290209347287142,22.90209347287142
128,0.41600579023361206,1.9068564176559448,0.024163428869022674,24.163428869022674
132,0.43496811389923096,2.131917715072632,0.025273638995989778,25.273638995989778
136,0.40601229667663574,2.3882699012756348,0.03055970192845958,30.55970192845958
140,0.4575001895427704,2.9185516834259033,0.03489097844950262,34.89097844950262
144,0.4111274182796478,3.707207202911377,0.035789339970533796,35.789339970533796
148,0.37590959668159485,4.291808605194092,0.036619480035681384,36.619480035681384
152,0.34778136014938354,4.9731950759887695,0.03655112103385161,36.55112103385161
156,0.35965150594711304,4.981886863708496,0.032926252451118465,32.926252451118465
160,0.3917320966720581,5.323563575744629,0.033283878052514204,33.283878052514204
164,0.33300352096557617,5.212982654571533,0.03329303975621567,33.29303975621567
168,0.3357049822807312,5.490886211395264,0.03352668873273412,33.52668873273412
172,0.3538561463356018,5.938361644744873,0.03724587619453157,37.24587619453157
176,0.2987273037433624,6.396222114562988,0.03999409845394464,39.99409845394464
180,0.2544642686843872,7.896482944488525,0.04258521013357974,42.58521013357974
184,0.22461262345314026,8.561240196228027,0.04712603846364427,47.12603846364427
188,0.09611807018518448,9.614767074584961,0.04856472571407888,48.56472571407888
192,0.05714142695069313,9.991504669189453,0.05019245752483581,50.19245752483581
196,0.012469951994717121,10.935553550720215,0.04994991182204611,49.94991182204611
200,0.015474759042263031,11.064399719238281,0.049782283898459845,49.782283898459845
204,0.018479567021131516,11.083775520324707,0.049495381956764284,49.495381956764284
208,0.01857972890138626,10.968355178833008,0.04911090788473427,49.11090788473427
212,0.0049579329788684845,10.696929931640625,0.04903591250714623,49.03591250714623
216,0.007061298470944166,10.875434875488281,0.04882498849182593,48.82498849182593
220,0.0049579329788684845,11.253277778625488,0.04868562861870007,48.68562861870007
224,0.013822115957736969,11.249724388122559,0.04845458493767385,48.45458493767385
228,0.029847757890820503,11.098164558410645,0.04777427697548298,47.77427697548298
232,0.05976228415966034,10.900537490844727,0.048410654028083755,48.410654028083755
236,0.08394145220518112,10.93303394317627,0.04727125341565319,47.27125341565319
240,0.08536515384912491,11.158378601074219,0.04529844602862365,45.29844602862365
244,0.06039663776755333,11.174510955810547,0.04182246046660243,41.82246046660243
248,0.029246794059872627,10.073269844055176,0.029660943375621862,29.660943375621862
252,0.0657552033662796,10.322065353393555,0.0335887938521191,33.5887938521191
256,0.21043668687343597,8.518119812011719,0.03182529245263144,31.825292452631437
260,0.22498378157615662,10.464681625366211,0.027837241416421854,27.837241416421854
264,0.020132210105657578,11.444096565246582,0.027501320137916174,27.501320137916174
268,0,11.59316349029541,0.027501320137916174,27.501320137916174
272,0,11.615802764892578,0.027501320137916174,27.501320137916174
276,0,11.636307716369629,0.027501320137916174,27.501320137916174
280,0,11.641395568847656,0.027501320137916174,27.501320137916174
284,0,11.643084526062012,0.027501320137916174,27.501320137916174
288,0,11.648550987243652,0.027501320137916174,27.501320137916174
292,0,11.651263236999512,0.027501320137916174,27.501320137916174
296,0,11.642745018005371,0.027501320137916174,27.501320137916174
300,0,11.650115966796875,0.027501320137916174,27.501320137916174
304,0,11.644978523254395,0.027501320137916174,27.501320137916174
308,0,11.647843360900879,0.027501320137916174,27.501320137916174
312,0,11.653264999389648,0.027501320137916174,27.501320137916174
316,0,11.650788307189941,0.027501320137916174,27.501320137916174
320,0,11.642657279968262,0.027501320137916174,27.501320137916174
324,0,11.652680397033691,0.027501320137916174,27.501320137916174
328,0,11.652337074279785,0.027501320137916174,27.501320137916174
332,0,11.645261764526367,0.027501320137916174,27.501320137916174
336,0,11.641939163208008,0.027501320137916174,27.501320137916174
340,0,11.655651092529297,0.027501320137916174,27.501320137916174
344,0,11.636581420898438,0.027501320137916174,27.501320137916174
348,0,11.6435546875,0.027501320137916174,27.501320137916174
352,0,11.65064811706543,0.027501320137916174,27.501320137916174
356,0,11.648225784301758,0.027501320137916174,27.501320137916174
360,0,11.644238471984863,0.027501320137916174,27.501320137916174
364,0,11.65507984161377,0.027501320137916174,27.501320137916174
368,0,11.650754928588867,0.027501320137916174,27.501320137916174
372,0,11.649051666259766,0.027501320137916174,27.501320137916174
376,0,11.65269947052002,0.027501320137916174,27.501320137916174
380,0,11.64484977722168,0.027501320137916174,27.501320137916174
384,0,11.645548820495605,0.027501320137916174,27.501320137916174
388,0,11.652108192443848,0.027501320137916174,27.501320137916174
392,0,11.649240493774414,0.027501320137916174,27.501320137916174
396,0,11.654597282409668,0.027501320137916174,27.501320137916174
400,0,11.646309852600098,0.027501320137916174,27.501320137916174
404,0,11.650076866149902,0.027501320137916174,27.501320137916174
408,0,11.644132614135742,0.027501320137916174,27.501320137916174
412,0,11.65482234954834,0.027501320137916174,27.501320137916174
416,0,11.652702331542969,0.027501320137916174,27.501320137916174
420,0,11.656172752380371,0.027501320137916174,27.501320137916174
424,0,11.650057792663574,0.027501320137916174,27.501320137916174
428,0,11.652205467224121,0.027501320137916174,27.501320137916174
432,0,11.649484634399414,0.027501320137916174,27.501320137916174
436,0,11.651498794555664,0.027501320137916174,27.501320137916174
440,0,11.654233932495117,0.027501320137916174,27.501320137916174
444,0,11.645612716674805,0.027501320137916174,27.501320137916174
448,0,11.64391040802002,0.027501320137916174,27.501320137916174
452,0,11.645009994506836,0.027501320137916174,27.501320137916174
456,0,11.650949478149414,0.027501320137916174,27.501320137916174
460,0,11.651798248291016,0.027501320137916174,27.501320137916174
464,0,11.656578063964844,0.027501320137916174,27.501320137916174
468,0,11.644634246826172,0.027501320137916174,27.501320137916174
472,0,11.64862060546875,0.027501320137916174,27.501320137916174
476,0,11.64957046508789,0.027501320137916174,27.501320137916174
480,0,11.639983177185059,0.027501320137916174,27.501320137916174
484,0,11.646635055541992,0.027501320137916174,27.501320137916174
488,0,11.650196075439453,0.027501320137916174,27.501320137916174
492,0,11.650809288024902,0.027501320137916174,27.501320137916174
496,0,11.649636268615723,0.027501320137916174,27.501320137916174
500,0,11.64586353302002,0.027501320137916174,27.501320137916174
504,0,11.64551067352295,0.027501320137916174,27.501320137916174
508,0,11.655477523803711,0.027501320137916174,27.501320137916174
512,0,11.64922046661377,0.027501320137916174,27.501320137916174
516,0,11.648366928100586,0.027501320137916174,27.501320137916174
520,0,11.655298233032227,0.027501320137916174,27.501320137916174
524,0,11.647479057312012,0.027501320137916174,27.501320137916174
528,0,11.649209976196289,0.027501320137916174,27.501320137916174
532,0,11.652469635009766,0.027501320137916174,27.501320137916174
536,0,11.650786399841309,0.027501320137916174,27.501320137916174
540,0,11.646108627319336,0.027501320137916174,27.501320137916174
544,0,11.65184211730957,0.027501320137916174,27.501320137916174
548,0,11.648078918457031,0.027501320137916174,27.501320137916174
552,0,11.646890640258789,0.027501320137916174,27.501320137916174
556,0,11.651883125305176,0.027501320137916174,27.501320137916174
560,0,11.649096488952637,0.027501320137916174,27.501320137916174
564,0,11.649545669555664,0.027501320137916174,27.501320137916174
568,0,11.645257949829102,0.027501320137916174,27.501320137916174
572,0,11.653324127197266,0.027501320137916174,27.501320137916174
576,0,11.65066146850586,0.027501320137916174,27.501320137916174
580,0,11.649812698364258,0.027501320137916174,27.501320137916174
584,0,11.652543067932129,0.027501320137916174,27.501320137916174
588,0,11.660554885864258,0.027501320137916174,27.501320137916174
592,0,11.647311210632324,0.027501320137916174,27.501320137916174
596,0,11.647820472717285,0.027501320137916174,27.501320137916174
600,0,11.64992618560791,0.027501320137916174,27.501320137916174
604,0,11.655204772949219,0.027501320137916174,27.501320137916174
608,0,11.64856243133545,0.027501320137916174,27.501320137916174
612,0,11.644857406616211,0.027501320137916174,27.501320137916174
616,0,11.647704124450684,0.027501320137916174,27.501320137916174
620,0,11.63749885559082,0.027501320137916174,27.501320137916174
624,0,11.64830493927002,0.027501320137916174,27.501320137916174
628,0,11.650211334228516,0.027501320137916174,27.501320137916174
632,0,11.648012161254883,0.027501320137916174,27.501320137916174
636,0,11.652000427246094,0.027501320137916174,27.501320137916174
640,0,11.652032852172852,0.027501320137916174,27.501320137916174
644,0,11.65290355682373,0.027501320137916174,27.501320137916174
648,0,11.64487361907959,0.027501320137916174,27.501320137916174
652,0,11.653682708740234,0.027501320137916174,27.501320137916174
656,0,11.650914192199707,0.027501320137916174,27.501320137916174
660,0,11.64478874206543,0.027501320137916174,27.501320137916174
664,0,11.647263526916504,0.027501320137916174,27.501320137916174
668,0,11.65489387512207,0.027501320137916174,27.501320137916174
672,0,11.652695655822754,0.027501320137916174,27.501320137916174
676,0,11.653304100036621,0.027501320137916174,27.501320137916174
680,0,11.65294075012207,0.027501320137916174,27.501320137916174
684,0,11.652552604675293,0.027501320137916174,27.501320137916174
688,0,11.654764175415039,0.027501320137916174,27.501320137916174
692,0,11.656113624572754,0.027501320137916174,27.501320137916174
696,0,11.644855499267578,0.027501320137916174,27.501320137916174
700,0,11.646367073059082,0.027501320137916174,27.501320137916174
704,0,11.650634765625,0.027501320137916174,27.501320137916174
708,0,11.644123077392578,0.027501320137916174,27.501320137916174
712,0,11.652220726013184,0.027501320137916174,27.501320137916174
716,0,11.647383689880371,0.027501320137916174,27.501320137916174
720,0,11.64849853515625,0.027501320137916174,27.501320137916174
724,0,11.637674331665039,0.027501320137916174,27.501320137916174
728,0,11.6483793258667,0.027501320137916174,27.501320137916174
732,0,11.646620750427246,0.027501320137916174,27.501320137916174
736,0,11.651176452636719,0.027501320137916174,27.501320137916174
740,0,11.64487075805664,0.027501320137916174,27.501320137916174
744,0,11.650277137756348,0.027501320137916174,27.501320137916174
748,0,11.648900985717773,0.027501320137916174,27.501320137916174
752,0,11.652870178222656,0.027501320137916174,27.501320137916174
756,0,11.65295696258545,0.027501320137916174,27.501320137916174
760,0,11.651641845703125,0.027501320137916174,27.501320137916174
764,0,11.644652366638184,0.027501320137916174,27.501320137916174
768,0,11.651522636413574,0.027501320137916174,27.501320137916174
772,0,11.658306121826172,0.027501320137916174,27.501320137916174
776,0,11.657369613647461,0.027501320137916174,27.501320137916174
780,0,11.65357780456543,0.027501320137916174,27.501320137916174
784,0,11.637002944946289,0.027501320137916174,27.501320137916174
788,0,11.644097328186035,0.027501320137916174,27.501320137916174
792,0,11.654874801635742,0.027501320137916174,27.501320137916174
796,0,11.645867347717285,0.027501320137916174,27.501320137916174


==> plots/ott-qwen-threshold-seeds/data/seed43-01-01.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change,cumulative_first_order_entropy_change_x1e3
0,0.35222703218460083,1.045057773590088,-0.0004499445451955353,-0.4499445451955353
4,0.3192805051803589,1.072805643081665,-0.0009549848667091965,-0.9549848667091965
8,0.3009488582611084,0.9981921315193176,-0.0005488776414637186,-0.5488776414637186
12,0.3720048666000366,1.013940691947937,0.00015756834370250772,0.15756834370250772
16,0.37275975942611694,1.072158694267273,0.0003788179531980518,0.3788179531980518
20,0.3280431032180786,1.036891222000122,0.0005430466232994036,0.5430466232994036
24,0.29069608449935913,1.0890116691589355,-0.00043185524675593,-0.43185524675593
28,0.3132750988006592,1.0335125923156738,0.000317881393431918,0.317881393431918
32,0.36942601203918457,1.0634502172470093,6.725394475282087e-05,0.06725394475282087
36,0.33552610874176025,1.0392030477523804,0.000522713161220878,0.522713161220878
40,0.37152695655822754,1.0838712453842163,-0.0003390119396264879,-0.3390119396264879
44,0.34457674622535706,1.0607091188430786,-1.258801451342606e-05,-0.01258801451342606
48,0.34428319334983826,1.0471335649490356,-0.0009400548758975447,-0.9400548758975447
52,0.38613033294677734,1.058940052986145,-0.0003059751260536814,-0.3059751260536814
56,0.41409745812416077,1.0719071626663208,0.00026096406568854036,0.26096406568854036
60,0.36856305599212646,1.067133903503418,0.0015957394808339131,1.5957394808339131
64,0.34950265288352966,1.1241132020950317,0.0008846486925335739,0.8846486925335739
68,0.3794882595539093,1.0734912157058716,0.0015039549798103735,1.5039549798103735
72,0.3724544644355774,1.0878249406814575,0.002970139650709691,2.970139650709691
76,0.3467563986778259,1.196723222732544,0.004070702147270233,4.070702147270233
80,0.38971081376075745,1.082497477531433,0.004834809940767237,4.834809940767237
84,0.41861608624458313,1.1973273754119873,0.006165474231543677,6.165474231543677
88,0.36536669731140137,1.246433138847351,0.006529501233266566,6.529501233266566
92,0.3660379648208618,1.250971794128418,0.009448446204124772,9.448446204124771
96,0.3581392168998718,1.34060537815094,0.009919904423362547,9.919904423362546
100,0.43991658091545105,1.3713200092315674,0.012565036413213826,12.565036413213825
104,0.3999391198158264,1.3947447538375854,0.014995078167096332,14.995078167096331
108,0.4110340178012848,1.6701966524124146,0.018972730072256305,18.972730072256304
112,0.4898255169391632,1.732632040977478,0.02152619215298268,21.52619215298268
116,0.4121040403842926,2.1170222759246826,0.02617272552314598,26.172725523145978
120,0.4079151153564453,2.5937986373901367,0.029290299608227266,29.290299608227265
124,0.4007529616355896,3.3440182209014893,0.032986566049465815,32.986566049465814
128,0.35752013325691223,4.040788650512695,0.04003395849966973,40.03395849966973
132,0.36375340819358826,4.883251667022705,0.04455047142690882,44.55047142690882
136,0.31059908866882324,5.792948246002197,0.04884445475798993,48.84445475798993
140,0.22998227179050446,6.866387367248535,0.05701665150403523,57.01665150403523
144,0.1841195821762085,7.982727527618408,0.0613569724713795,61.3569724713795
148,0.07707331329584122,9.229011535644531,0.06248528467578007,62.48528467578007
152,0.024038461968302727,9.702385902404785,0.06113997988192177,61.13997988192177
156,0.009915865957736969,9.183684349060059,0.06140036424202544,61.40036424202544
160,0.013321314007043839,8.754044532775879,0.06399285941055377,63.99285941055377
164,0.01644059084355831,8.956278800964355,0.06590938217758657,65.90938217758658
168,0.012319711968302727,9.51570987701416,0.06645020719046324,66.45020719046325
172,0.0010016026208177209,10.32136058807373,0.06649727918514936,66.49727918514937
176,0,10.724020004272461,0.06649727918514936,66.49727918514937
180,0,10.920038223266602,0.06649727918514936,66.49727918514937
184,0,11.002340316772461,0.06649727918514936,66.49727918514937
188,0,11.036931991577148,0.06649727918514936,66.49727918514937
192,0,11.056154251098633,0.06649727918514936,66.49727918514937
196,0.0015024038730189204,11.089205741882324,0.06650867286285911,66.50867286285911
200,0,11.107590675354004,0.06650867286285911,66.50867286285911
204,0,11.132562637329102,0.06650867286285911,66.50867286285911
208,0,11.126404762268066,0.06650867286285911,66.50867286285911
212,0,11.13258171081543,0.06650867286285911,66.50867286285911
216,0,11.125741004943848,0.06650867286285911,66.50867286285911
220,0,11.128232955932617,0.06650867286285911,66.50867286285911
224,0,11.124032974243164,0.06650867286285911,66.50867286285911
228,0,11.121733665466309,0.06650867286285911,66.50867286285911
232,0,11.124899864196777,0.06650867286285911,66.50867286285911
236,0,11.12406063079834,0.06650867286285911,66.50867286285911
240,0,11.120987892150879,0.06650867286285911,66.50867286285911
244,0,11.12773323059082,0.06650867286285911,66.50867286285911
248,0,11.131978034973145,0.06650867286285911,66.50867286285911
252,0,11.13222885131836,0.06650867286285911,66.50867286285911
256,0,11.124698638916016,0.06650867286285911,66.50867286285911
260,0,11.131211280822754,0.06650867286285911,66.50867286285911
264,0,11.123879432678223,0.06650867286285911,66.50867286285911
268,0,11.12928295135498,0.06650867286285911,66.50867286285911
272,0,11.125289916992188,0.06650867286285911,66.50867286285911
276,0,11.120050430297852,0.06650867286285911,66.50867286285911
280,0,11.133841514587402,0.06650867286285911,66.50867286285911
284,0,11.124918937683105,0.06650867286285911,66.50867286285911
288,0,11.123451232910156,0.06650867286285911,66.50867286285911
292,0,11.127538681030273,0.06650867286285911,66.50867286285911
296,0,11.125507354736328,0.06650867286285911,66.50867286285911
300,0,11.133172988891602,0.06650867286285911,66.50867286285911
304,0,11.128576278686523,0.06650867286285911,66.50867286285911
308,0,11.131997108459473,0.06650867286285911,66.50867286285911
312,0,11.129947662353516,0.06650867286285911,66.50867286285911
316,0,11.125120162963867,0.06650867286285911,66.50867286285911
320,0,11.127594947814941,0.06650867286285911,66.50867286285911
324,0,11.130013465881348,0.06650867286285911,66.50867286285911
328,0,11.131747245788574,0.06650867286285911,66.50867286285911
332,0,11.122986793518066,0.06650867286285911,66.50867286285911
336,0,11.124164581298828,0.06650867286285911,66.50867286285911
340,0,11.126461029052734,0.06650867286285911,66.50867286285911
344,0,11.124772071838379,0.06650867286285911,66.50867286285911
348,0,11.129539489746094,0.06650867286285911,66.50867286285911
352,0,11.130736351013184,0.06650867286285911,66.50867286285911
356,0,11.13199234008789,0.06650867286285911,66.50867286285911
360,0,11.131941795349121,0.06650867286285911,66.50867286285911
364,0,11.128067970275879,0.06650867286285911,66.50867286285911
368,0,11.136256217956543,0.06650867286285911,66.50867286285911
372,0,11.124469757080078,0.06650867286285911,66.50867286285911
376,0,11.128433227539062,0.06650867286285911,66.50867286285911
380,0,11.123488426208496,0.06650867286285911,66.50867286285911
384,0,11.131210327148438,0.06650867286285911,66.50867286285911
388,0,11.120712280273438,0.06650867286285911,66.50867286285911
392,0,11.133918762207031,0.06650867286285911,66.50867286285911
396,0,11.11971378326416,0.06650867286285911,66.50867286285911
400,0,11.126723289489746,0.06650867286285911,66.50867286285911
404,0,11.132980346679688,0.06650867286285911,66.50867286285911
408,0,11.126670837402344,0.06650867286285911,66.50867286285911
412,0,11.1268949508667,0.06650867286285911,66.50867286285911
416,0,11.12950611114502,0.06650867286285911,66.50867286285911
420,0,11.135398864746094,0.06650867286285911,66.50867286285911
424,0,11.131353378295898,0.06650867286285911,66.50867286285911
428,0,11.137030601501465,0.06650867286285911,66.50867286285911
432,0,11.127366065979004,0.06650867286285911,66.50867286285911
436,0,11.127406120300293,0.06650867286285911,66.50867286285911
440,0,11.126852989196777,0.06650867286285911,66.50867286285911
444,0,11.121996879577637,0.06650867286285911,66.50867286285911
448,0,11.127565383911133,0.06650867286285911,66.50867286285911
452,0,11.126812934875488,0.06650867286285911,66.50867286285911
456,0,11.127974510192871,0.06650867286285911,66.50867286285911
460,0,11.124062538146973,0.06650867286285911,66.50867286285911
464,0,11.12792682647705,0.06650867286285911,66.50867286285911


==> plots/ott-qwen-threshold-seeds/data/seed43-01.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change,cumulative_first_order_entropy_change_x1e3
0,0.360834002494812,1.0423295497894287,-0.01388170276790035,-13.88170276790035
4,0.29691609740257263,1.054667592048645,-0.026023853059125912,-26.023853059125912
8,0.2977573871612549,1.025496006011963,-0.03654133186923758,-36.54133186923758
12,0.3788830041885376,0.9947509169578552,-0.04921641780311958,-49.21641780311958
16,0.38924136757850647,1.0041112899780273,-0.06688317179827763,-66.88317179827763
20,0.32099324464797974,0.9659013152122498,-0.07730337174778512,-77.30337174778512
24,0.2820277512073517,0.9500902891159058,-0.087551235195928,-87.551235195928
28,0.29943549633026123,0.8770050406455994,-0.09430515302431175,-94.30515302431175
32,0.37933629751205444,0.7976604104042053,-0.10822399782283831,-108.22399782283831
36,0.35135459899902344,0.7352649569511414,-0.11810015597526125,-118.10015597526125
40,0.37602007389068604,0.712553858757019,-0.12986536052563302,-129.86536052563304
44,0.38757842779159546,0.6389853954315186,-0.1375325395611693,-137.5325395611693
48,0.3783321976661682,0.5883714556694031,-0.14512305986191443,-145.12305986191444
52,0.4042981266975403,0.5259684920310974,-0.1521984873426927,-152.19848734269272
56,0.45053642988204956,0.4879551827907562,-0.1586127636812389,-158.6127636812389
60,0.3786526322364807,0.4289448857307434,-0.1618600242694459,-161.8600242694459
64,0.4061266779899597,0.39771172404289246,-0.16781771716721217,-167.81771716721215
68,0.4137686491012573,0.35013532638549805,-0.17315730681034047,-173.15730681034046
72,0.33654093742370605,0.32295992970466614,-0.17727557358572632,-177.2755735857263
76,0.3722076714038849,0.3067667782306671,-0.17985356327564794,-179.85356327564796
80,0.42476382851600647,0.2890070974826813,-0.18324593122936683,-183.24593122936682
84,0.4171212911605835,0.25551268458366394,-0.18572278650624163,-185.72278650624162
88,0.36816591024398804,0.24306270480155945,-0.1881455754151009,-188.1455754151009
92,0.42088979482650757,0.2290387600660324,-0.1909763212070441,-190.97632120704412
96,0.3560521602630615,0.21021819114685059,-0.1941381400218969,-194.1381400218969
100,0.44822633266448975,0.19378876686096191,-0.19723021524730733,-197.23021524730734
104,0.42337390780448914,0.1776062399148941,-0.20050220821538112,-200.50220821538113
108,0.40622973442077637,0.16813787817955017,-0.20275977786972987,-202.75977786972987
112,0.5135180950164795,0.16381220519542694,-0.20522149178927762,-205.22149178927762
116,0.4364545941352844,0.15871870517730713,-0.20764614961478145,-207.64614961478145
120,0.45235827565193176,0.14378169178962708,-0.20907780957906041,-209.0778095790604
124,0.48635098338127136,0.1493474692106247,-0.21028399131398245,-210.28399131398245
128,0.40637698769569397,0.1327088177204132,-0.21102474531788218,-211.02474531788218
132,0.40602707862854004,0.13401901721954346,-0.21209183745794036,-212.09183745794036
136,0.43543741106987,0.13264045119285583,-0.21356427706582792,-213.56427706582792
140,0.45049941539764404,0.12433631718158722,-0.21458426033893696,-214.58426033893696
144,0.4300752580165863,0.13383151590824127,-0.2159733029452977,-215.97330294529772
148,0.38846486806869507,0.13620781898498535,-0.21744667377704774,-217.44667377704775
152,0.39538902044296265,0.13653311133384705,-0.21855621355129928,-218.5562135512993
156,0.4274519979953766,0.13735906779766083,-0.2197434278698691,-219.74342786986912
160,0.5090005397796631,0.12900952994823456,-0.22090446332720903,-220.90446332720904
164,0.4599376618862152,0.12169798463582993,-0.22218606404918662,-222.18606404918663
168,0.5111742615699768,0.12894998490810394,-0.2231278309214595,-223.1278309214595
172,0.4137144982814789,0.12835000455379486,-0.22447603528983606,-224.47603528983606
176,0.4461745023727417,0.1232152208685875,-0.22653840872500552,-226.53840872500552
180,0.4065569043159485,0.12666825950145721,-0.22814564072013965,-228.14564072013965
184,0.5221414566040039,0.11046427488327026,-0.22968647595613945,-229.68647595613945
188,0.4346590042114258,0.10657460987567902,-0.23082638178930104,-230.82638178930102
192,0.45662611722946167,0.10666678100824356,-0.23239557187872073,-232.39557187872072
196,0.5133928060531616,0.09942394495010376,-0.23386187836056926,-233.86187836056928
200,0.5210374593734741,0.08700776100158691,-0.23465129604077184,-234.65129604077185
204,0.46364665031433105,0.09253521263599396,-0.23576050571393914,-235.76050571393915
208,0.5017433166503906,0.08866757899522781,-0.23655762378684386,-236.55762378684386
212,0.46164846420288086,0.07748129963874817,-0.23729188392476175,-237.29188392476175
216,0.42789149284362793,0.08091038465499878,-0.23825955930301568,-238.2595593030157
220,0.4831964075565338,0.07520037144422531,-0.2392145602890512,-239.21456028905118
224,0.4789222180843353,0.07324778288602829,-0.24004858415708874,-240.04858415708873
228,0.5047526359558105,0.06445089727640152,-0.24070307937886426,-240.70307937886426
232,0.6432257890701294,0.06815671175718307,-0.24170592159885018,-241.70592159885018
236,0.4848560094833374,0.06752865016460419,-0.2423532742548673,-242.3532742548673
240,0.43123137950897217,0.06590523570775986,-0.2428038460512809,-242.8038460512809
244,0.4543831944465637,0.06463810056447983,-0.2434546209177597,-243.4546209177597
248,0.5235779881477356,0.06833033263683319,-0.24436985683634305,-244.36985683634305
252,0.4904060363769531,0.06844601035118103,-0.24475278089081343,-244.75278089081343
256,0.4871285557746887,0.0663810670375824,-0.24557876272284673,-245.57876272284673
260,0.4350453317165375,0.06898444145917892,-0.2466004119946028,-246.6004119946028
264,0.5371034145355225,0.0587301068007946,-0.24739372356545442,-247.39372356545442
268,0.49040135741233826,0.06786725670099258,-0.24822334833451531,-248.22334833451532
272,0.4708070158958435,0.06421411037445068,-0.24875413400393587,-248.75413400393586
276,0.5398635268211365,0.06535350531339645,-0.24926449984773047,-249.26449984773046
280,0.47763919830322266,0.06828387081623077,-0.2497770562152768,-249.7770562152768
284,0.5079655647277832,0.06848809868097305,-0.25077158810131994,-250.77158810131994
288,0.45019662380218506,0.06363783776760101,-0.2511958492698225,-251.19584926982253
292,0.41568100452423096,0.06778425723314285,-0.2519372096259547,-251.93720962595467
296,0.4444321393966675,0.06810019910335541,-0.2528183809669722,-252.81838096697217
300,0.4598225951194763,0.06879858672618866,-0.2533591277562204,-253.35912775622037
304,0.5302948951721191,0.06645210832357407,-0.25433556395116685,-254.33556395116685
308,0.4534354507923126,0.0629117339849472,-0.25507840709635143,-255.07840709635144
312,0.45805954933166504,0.05980993062257767,-0.2560168426729783,-256.0168426729783
316,0.4855998456478119,0.05211209878325462,-0.25669769426875977,-256.6976942687598
320,0.5648680925369263,0.05303744599223137,-0.2572127781624518,-257.2127781624518
324,0.49037864804267883,0.050328321754932404,-0.2580169976662292,-258.0169976662292
328,0.6131906509399414,0.04965609312057495,-0.2583216363305283,-258.3216363305283
332,0.45132970809936523,0.05001571774482727,-0.2588641987755036,-258.8641987755036
336,0.500923216342926,0.045003995299339294,-0.25937147956746953,-259.3714795674695
340,0.4843609929084778,0.04938236251473427,-0.2598685788806274,-259.8685788806274
344,0.531949520111084,0.04537266120314598,-0.2602684808554083,-260.2684808554083
348,0.45861923694610596,0.044451989233493805,-0.26082838691804566,-260.8283869180457
352,0.4653027057647705,0.04287722706794739,-0.2613816548813932,-261.3816548813932
356,0.4257594347000122,0.04306236281991005,-0.26183783572803554,-261.83783572803554
360,0.5256374478340149,0.04160863533616066,-0.26228648902767615,-262.28648902767617
364,0.4547157287597656,0.040629301220178604,-0.26265823242801245,-262.65823242801247
368,0.4227437973022461,0.04041903838515282,-0.26288222557670293,-262.8822255767029
372,0.4513053894042969,0.04253062233328819,-0.26320474714205266,-263.20474714205267
376,0.5282201766967773,0.044642310589551926,-0.26361790225178217,-263.61790225178214
380,0.4595438241958618,0.04374241083860397,-0.26420662601853584,-264.2066260185358
384,0.5126861333847046,0.042803287506103516,-0.2645579069360564,-264.5579069360564
388,0.5700473785400391,0.04313883185386658,-0.26492134470791706,-264.92134470791706
392,0.4660215973854065,0.04621557891368866,-0.2655077878207899,-265.5077878207899
396,0.4809856414794922,0.04884854704141617,-0.2660949225869911,-266.09492258699106
400,0.5957138538360596,0.046511732041835785,-0.2665021948239308,-266.5021948239308
404,0.5049459338188171,0.04661934822797775,-0.2670479290865715,-267.0479290865715
408,0.44679149985313416,0.04982259124517441,-0.26758899642726997,-267.58899642727
412,0.560901403427124,0.05232534557580948,-0.2680165395194849,-268.0165395194849
416,0.5455106496810913,0.05221478268504143,-0.2683835834300692,-268.38358343006917
420,0.5314545631408691,0.05323584005236626,-0.26912879338754125,-269.12879338754124
424,0.5500636696815491,0.051438625901937485,-0.2696606466409581,-269.66064664095813
428,0.538962721824646,0.050720296800136566,-0.2701045297241209,-270.10452972412094
432,0.4910781979560852,0.05318041890859604,-0.27061917147758985,-270.6191714775899
436,0.4885534644126892,0.05160396173596382,-0.27131322534557833,-271.31322534557836
440,0.4510652720928192,0.05167410522699356,-0.2717148152588229,-271.7148152588229
444,0.49031656980514526,0.050127409398555756,-0.27210247584098957,-272.10247584098954
448,0.6997643709182739,0.05040265619754791,-0.2727631461583768,-272.7631461583768
452,0.675670325756073,0.04936305060982704,-0.2733352819666677,-273.33528196666765
456,0.4620650112628937,0.04912886768579483,-0.27382600390132117,-273.82600390132114
460,0.5125299096107483,0.04970446601510048,-0.27429764151511327,-274.29764151511324
464,0.48738396167755127,0.049210432916879654,-0.2746368117388731,-274.6368117388731
468,0.5550851821899414,0.0544256865978241,-0.27525535730463035,-275.25535730463037
472,0.43944478034973145,0.05578523874282837,-0.27569257019622784,-275.69257019622785
476,0.48942306637763977,0.054165106266736984,-0.2761688054286826,-276.1688054286826
480,0.570049524307251,0.05027434229850769,-0.2767647451981139,-276.76474519811387
484,0.5072031617164612,0.051873065531253815,-0.27742712562880545,-277.42712562880547
488,0.4804527163505554,0.04790223017334938,-0.27794193812356216,-277.9419381235622
492,0.5455875396728516,0.05080491304397583,-0.27839980263475983,-278.39980263475985
496,0.5181657075881958,0.05276543274521828,-0.2787035573970966,-278.70355739709663
500,0.572415828704834,0.05220894515514374,-0.27945242710945006,-279.45242710945007
504,0.5488519668579102,0.05163406580686569,-0.2800045184652502,-280.0045184652502
508,0.427386999130249,0.05159171298146248,-0.2804708227355972,-280.4708227355972
512,0.44648313522338867,0.05308995023369789,-0.2809654448096124,-280.9654448096124
516,0.49054235219955444,0.05242937430739403,-0.28171605732955474,-281.71605732955476
520,0.5113485455513,0.048193905502557755,-0.2822801783956619,-282.2801783956619
524,0.5229842662811279,0.050941139459609985,-0.2826654449474608,-282.6654449474608
528,0.5003709197044373,0.049176499247550964,-0.2833253704050014,-283.32537040500137
532,0.5090976357460022,0.048590123653411865,-0.28376063794424145,-283.76063794424147
536,0.5207102298736572,0.04599311947822571,-0.2842439384977018,-284.2439384977018
540,0.534615695476532,0.047373320907354355,-0.2848818573471439,-284.88185734714386
544,0.620226263999939,0.04713656008243561,-0.28540260007176155,-285.4026000717615
548,0.5352691411972046,0.04597356170415878,-0.2857391427556957,-285.7391427556957
552,0.5541983842849731,0.04482439532876015,-0.2862669524769368,-286.2669524769368
556,0.5690838098526001,0.0442621111869812,-0.2866872201401547,-286.6872201401547
560,0.49301865696907043,0.044047724455595016,-0.2870926317719773,-287.0926317719773
564,0.546197772026062,0.04586328938603401,-0.2876166032776277,-287.61660327762775
568,0.49230867624282837,0.04336202144622803,-0.28791875116066823,-287.91875116066825
572,0.5588140487670898,0.04404061287641525,-0.28865288994507754,-288.65288994507756
576,0.48700061440467834,0.04516233876347542,-0.2891732514877754,-289.1732514877754
580,0.5294643640518188,0.0478237010538578,-0.28996183552230637,-289.9618355223064
584,0.4846203923225403,0.04814418405294418,-0.2908154739456448,-290.8154739456448
588,0.542107105255127,0.04977358132600784,-0.29141931018009526,-291.41931018009524
592,0.5130033493041992,0.04757928475737572,-0.2919237496399054,-291.9237496399054
596,0.5360152721405029,0.04448433592915535,-0.29235540610017186,-292.3554061001719
600,0.4837963283061981,0.042660411447286606,-0.29270153900994433,-292.7015390099443
604,0.6081501841545105,0.041205912828445435,-0.2929527527613063,-292.9527527613063
608,0.4298596978187561,0.03961632773280144,-0.2933490900648339,-293.3490900648339
612,0.48764705657958984,0.03528401255607605,-0.29371235558296593,-293.7123555829659
616,0.5043115615844727,0.03713708743453026,-0.2940730818867534,-294.0730818867534
620,0.4745830297470093,0.035184118896722794,-0.29449615555524566,-294.49615555524565
624,0.4933300316333771,0.039654333144426346,-0.2950151731490056,-295.0151731490056
628,0.5231015682220459,0.034199729561805725,-0.2951320716611008,-295.1320716611008
632,0.5374724268913269,0.03664953634142876,-0.29553439104113544,-295.53439104113545
636,0.44433411955833435,0.034848954528570175,-0.2960836901008701,-296.0836901008701
640,0.49233436584472656,0.04327721893787384,-0.2966160244862248,-296.61602448622483
644,0.47882360219955444,0.04179038479924202,-0.2971658898140479,-297.1658898140479
648,0.4823516011238098,0.03884505480527878,-0.2975879888108679,-297.5879888108679
652,0.5297625660896301,0.040834471583366394,-0.2981887723220673,-298.1887723220673
656,0.4848214387893677,0.04097829759120941,-0.298704539397054,-298.70453939705396
660,0.47330212593078613,0.03741404786705971,-0.2991017119009136,-299.10171190091364
664,0.5682384967803955,0.046040765941143036,-0.2995042943866437,-299.5042943866437
668,0.5843541622161865,0.03953809663653374,-0.29990543195355457,-299.90543195355457
672,0.5268723964691162,0.03816422075033188,-0.3001972570725435,-300.1972570725435
676,0.4327448606491089,0.04084068909287453,-0.300876356653367,-300.876356653367
680,0.502169132232666,0.03997949883341789,-0.301311483849906,-301.31148384990604
684,0.6339093446731567,0.04285163804888725,-0.3020761773811893,-302.0761773811893
688,0.4547726809978485,0.04655705764889717,-0.3025490939613329,-302.5490939613329
692,0.5196242332458496,0.04366686940193176,-0.303010149395349,-303.010149395349
696,0.464548259973526,0.04343284294009209,-0.30349199085240297,-303.491990852403
700,0.5064284801483154,0.043679822236299515,-0.3040044516592486,-304.0044516592486
704,0.5368188619613647,0.04106474667787552,-0.3043301665109608,-304.3301665109608
708,0.5248626470565796,0.040499962866306305,-0.3045839903390233,-304.5839903390233
712,0.4475861191749573,0.04094565287232399,-0.3047835249376103,-304.7835249376103
716,0.5643279552459717,0.04017374664545059,-0.30535402154486313,-305.35402154486314
720,0.5095151662826538,0.03721076250076294,-0.30574401833121634,-305.74401833121635
724,0.4640781879425049,0.03730669245123863,-0.3063001512700154,-306.3001512700154
728,0.40380018949508667,0.0409422293305397,-0.3066487160417797,-306.64871604177966
732,0.50710129737854,0.03952272981405258,-0.3071306270400491,-307.13062704004915
736,0.4772176742553711,0.0362667553126812,-0.30758931386220567,-307.5893138622057
740,0.475952684879303,0.03776419162750244,-0.30807127183113536,-308.0712718311354
744,0.4384300112724304,0.03854001685976982,-0.30845081677589903,-308.45081677589906
748,0.4735676944255829,0.03934948146343231,-0.30885671539685333,-308.85671539685336
752,0.5559242963790894,0.03666796535253525,-0.3092458477881159,-309.24584778811595
756,0.5560302734375,0.040465835481882095,-0.3098591383408511,-309.85913834085113
760,0.5564516186714172,0.04279826954007149,-0.3105150748378662,-310.5150748378662
764,0.584949254989624,0.03935221955180168,-0.3107842942212322,-310.78429422123224
768,0.48902517557144165,0.043203748762607574,-0.3111676451383616,-311.1676451383616
772,0.5445176362991333,0.04276568815112114,-0.31196755230153883,-311.96755230153883
776,0.5024207830429077,0.045590974390506744,-0.3123302361821354,-312.3302361821354
780,0.47352761030197144,0.041662633419036865,-0.3126683040233944,-312.6683040233944
784,0.5406751036643982,0.039947133511304855,-0.3129461507305651,-312.9461507305651
788,0.5187087059020996,0.03924698755145073,-0.31320260480368933,-313.2026048036893
792,0.5689177513122559,0.04076634719967842,-0.3134303920245829,-313.4303920245829
796,0.45291250944137573,0.04119797423481941,-0.3140682521635876,-314.0682521635876
800,0.40211477875709534,0.04238612949848175,-0.3144424700666617,-314.4424700666617
804,0.49488499760627747,0.04205317422747612,-0.31503675824014277,-315.0367582401428
808,0.485626757144928,0.04468017444014549,-0.3155639044202543,-315.5639044202543
812,0.5863581299781799,0.04325302317738533,-0.3163022444351862,-316.3022444351862
816,0.49927496910095215,0.04072051867842674,-0.3168004367004249,-316.8004367004249
820,0.5501788854598999,0.04216328263282776,-0.31717456544987055,-317.17456544987056
824,0.5040397644042969,0.04108268395066261,-0.31764291125622446,-317.64291125622447
828,0.5247269868850708,0.040834132581949234,-0.3179348243854898,-317.93482438548983
832,0.4451836943626404,0.04241658374667168,-0.3185719528762698,-318.57195287626985
836,0.5002292394638062,0.04050389677286148,-0.3189082989203218,-318.9082989203218
840,0.502144992351532,0.04073960334062576,-0.31943562702202577,-319.43562702202576
844,0.5136154890060425,0.04237911477684975,-0.31987187004736306,-319.8718700473631
848,0.538857102394104,0.038056936115026474,-0.3204258220957268,-320.4258220957268
852,0.564755380153656,0.03668159991502762,-0.32091294075465626,-320.91294075465623
856,0.5089529752731323,0.03672845661640167,-0.32131789399276656,-321.3178939927666
860,0.5310913324356079,0.03782198205590248,-0.32165384730305036,-321.6538473030504
864,0.5270374417304993,0.03557142987847328,-0.32180222587078333,-321.80222587078333
868,0.5149182677268982,0.038444411009550095,-0.3222303299615614,-322.23032996156144
872,0.49179136753082275,0.03494745120406151,-0.32256493197139946,-322.56493197139946
876,0.5251902937889099,0.0354364849627018,-0.32314110859117307,-323.14110859117307
880,0.5401766896247864,0.03314491733908653,-0.32352143811122325,-323.52143811122323
884,0.6384328007698059,0.03937513008713722,-0.32398805955917,-323.98805955917
888,0.5173086524009705,0.03342955932021141,-0.3241306834570423,-324.1306834570423
892,0.4734092950820923,0.03535129129886627,-0.3244882238318274,-324.4882238318274
896,0.49285998940467834,0.03621695190668106,-0.3247969337120855,-324.7969337120855
900,0.591529130935669,0.03186246380209923,-0.3252528782893682,-325.2528782893682
904,0.558087944984436,0.035302743315696716,-0.32571997506383976,-325.71997506383974
908,0.5026105642318726,0.0371105782687664,-0.32618460075197486,-326.18460075197487
912,0.39661455154418945,0.03557455912232399,-0.32645465476305846,-326.45465476305844
916,0.5984044671058655,0.032042358070611954,-0.3269583345309717,-326.9583345309717
920,0.5142459869384766,0.03558901324868202,-0.3274037871854891,-327.40378718548914
924,0.5453406572341919,0.03403288871049881,-0.3278676849369302,-327.8676849369302
928,0.5206329822540283,0.03774351254105568,-0.32824801583415963,-328.2480158341596
932,0.5094805955886841,0.03977028653025627,-0.3284610671783885,-328.46106717838853
936,0.5576164722442627,0.03617829456925392,-0.32883155798021635,-328.83155798021636
940,0.4944400191307068,0.03839065879583359,-0.32940796929191096,-329.40796929191094
944,0.4958568215370178,0.037424009293317795,-0.3299722262573126,-329.97222625731257
948,0.47605499625205994,0.038341689854860306,-0.3303443629549867,-330.3443629549867
952,0.46444976329803467,0.03472506254911423,-0.33064776357411585,-330.64776357411586
956,0.4519430696964264,0.03629836067557335,-0.33100713067835397,-331.007130678354
960,0.4689783751964569,0.032963115721940994,-0.3312294497399728,-331.22944973997284
964,0.5517878532409668,0.035079389810562134,-0.3316721145059196,-331.6721145059196
968,0.5286739468574524,0.032010845839977264,-0.3319030687550679,-331.9030687550679
972,0.5556821823120117,0.03493955731391907,-0.33228101631252827,-332.28101631252827
976,0.5778133869171143,0.035791415721178055,-0.3327579403287739,-332.75794032877394
980,0.552584171295166,0.034101106226444244,-0.3330918338434614,-333.0918338434614
984,0.4739280939102173,0.03503204509615898,-0.33357137198952813,-333.57137198952813
988,0.5596064329147339,0.03465394303202629,-0.3339658621429624,-333.9658621429624
992,0.5293190479278564,0.037561312317848206,-0.3343033067011323,-334.30330670113227
996,0.4553830027580261,0.035894617438316345,-0.33459309779467716,-334.5930977946772
1000,0.6042492389678955,0.03484917804598808,-0.3349086642100012,-334.90866421000123
1004,0.46930068731307983,0.03545062988996506,-0.3353327473535259,-335.3327473535259
1008,0.547776460647583,0.03780548647046089,-0.3356220490242805,-335.6220490242805
1012,0.5192650556564331,0.03318654000759125,-0.3364632025811005,-336.4632025811005
1016,0.4656757712364197,0.039308734238147736,-0.3368329810965687,-336.8329810965687
1020,0.4522586166858673,0.03915463387966156,-0.3370558835390707,-337.0558835390707
1024,0.5350847244262695,0.03744976222515106,-0.3373627997131816,-337.36279971318163
1028,0.592383861541748,0.03912220522761345,-0.33778807570977953,-337.78807570977955
1032,0.5317285060882568,0.0391295924782753,-0.33816374357802204,-338.16374357802204
1036,0.4937417209148407,0.03726218640804291,-0.3384508422966661,-338.4508422966661
1040,0.5797275304794312,0.036359284073114395,-0.338716927978453,-338.716927978453
1044,0.5046181082725525,0.043080851435661316,-0.33919473859791793,-339.19473859791793
1048,0.48422691226005554,0.04566648229956627,-0.3397221423438719,-339.7221423438719
1052,0.6080523729324341,0.04107995703816414,-0.34010998409449034,-340.10998409449036
1056,0.4767540991306305,0.04008682072162628,-0.3408209127937889,-340.8209127937889
1060,0.528984546661377,0.04393191263079643,-0.34137590645997395,-341.375906459974
1064,0.6266719102859497,0.04067331925034523,-0.34177667761190467,-341.7766776119047
1068,0.5592190027236938,0.03858654201030731,-0.3422206701571122,-342.22067015711224
1072,0.49339261651039124,0.039837513118982315,-0.34276723228990935,-342.7672322899094
1076,0.5258203744888306,0.04038139432668686,-0.3433438796828705,-343.3438796828705
1080,0.5568521022796631,0.040950141847133636,-0.3437474478643745,-343.7474478643745
1084,0.46839943528175354,0.03896317258477211,-0.3441042688329725,-344.10426883297254
1088,0.5182303190231323,0.040156614035367966,-0.344470631072487,-344.470631072487
1092,0.5114263296127319,0.040798407047986984,-0.3450912283475338,-345.0912283475338
1096,0.44382011890411377,0.035952650010585785,-0.3456811662322883,-345.68116623228826
1100,0.5730389356613159,0.04113318398594856,-0.3464481674289521,-346.4481674289521
1104,0.6059971451759338,0.03804728761315346,-0.3467641000294188,-346.76410002941884
1108,0.4740470051765442,0.03619178757071495,-0.34702232936425315,-347.02232936425315
1112,0.49501198530197144,0.04163236543536186,-0.34752738618783763,-347.52738618783764
1116,0.5271371603012085,0.03564280644059181,-0.3477971612470663,-347.7971612470663
1120,0.6505984663963318,0.04084327816963196,-0.34851679228957355,-348.5167922895736
1124,0.4705527424812317,0.040338464081287384,-0.3490912510073647,-349.0912510073647
1128,0.43249768018722534,0.041613657027482986,-0.34944849384906984,-349.44849384906985
1132,0.5529321432113647,0.03549369052052498,-0.34979777527761957,-349.79777527761956
1136,0.5491272807121277,0.040585339069366455,-0.35019836280853145,-350.19836280853144
1140,0.4921801686286926,0.0368737168610096,-0.35064470999296216,-350.64470999296213
1144,0.5459266901016235,0.03617430478334427,-0.35094625480317543,-350.9462548031754
1148,0.525827169418335,0.04188542440533638,-0.3514878449694523,-351.4878449694523
1152,0.587720513343811,0.037702083587646484,-0.3519336421228987,-351.9336421228987
1156,0.5004130601882935,0.031091740354895592,-0.35257003517416496,-352.57003517416496
1160,0.4635980725288391,0.037417180836200714,-0.35310287666785545,-353.10287666785547
1164,0.4330652356147766,0.036447737365961075,-0.35343740932979006,-353.43740932979006
1168,0.5345166325569153,0.04022098332643509,-0.3537280169029122,-353.7280169029122
1172,0.4572571814060211,0.035817377269268036,-0.3541246337005495,-354.12463370054945
1176,0.49465736746788025,0.03836822137236595,-0.3546043059943491,-354.6043059943491
1180,0.5358899235725403,0.039253074675798416,-0.3550424273183088,-355.0424273183088
1184,0.5886074304580688,0.03627324104309082,-0.35548510081579376,-355.48510081579377
1188,0.5841774940490723,0.03907682001590729,-0.3558897628980091,-355.8897628980091
1192,0.5533468723297119,0.03959646448493004,-0.35660362101818777,-356.60362101818777
1196,0.5592906475067139,0.04184553772211075,-0.3571291397420353,-357.1291397420353
1200,0.5522716045379639,0.04047536477446556,-0.3574942148960947,-357.49421489609466
1204,0.5604358911514282,0.040941134095191956,-0.35797710875697497,-357.977108756975
1208,0.5668549537658691,0.042090218514204025,-0.3583910814191089,-358.3910814191089
1212,0.5655288696289062,0.04027819633483887,-0.3588754655975439,-358.8754655975439
1216,0.5081028938293457,0.03889407590031624,-0.3593599276262598,-359.3599276262598
1220,0.5925129652023315,0.03719419613480568,-0.35980403081887946,-359.8040308188795
1224,0.4919814467430115,0.03902159258723259,-0.3602701009707632,-360.27010097076317
1228,0.5474076271057129,0.03467591851949692,-0.3605906259849485,-360.59062598494853
1232,0.4839465320110321,0.03746341913938522,-0.360805350119656,-360.805350119656
1236,0.4755798578262329,0.03698636591434479,-0.3611762856483596,-361.17628564835957
1240,0.46921464800834656,0.041197892278432846,-0.3614232816055294,-361.4232816055294
1244,0.5433048605918884,0.039042677730321884,-0.3617044734428321,-361.70447344283207
1248,0.5311121940612793,0.038745831698179245,-0.3619523641042006,-361.9523641042006
1252,0.5253503918647766,0.038137100636959076,-0.36229308810639527,-362.29308810639526
1256,0.6577473878860474,0.03916338458657265,-0.3626494443175945,-362.6494443175945
1260,0.500332236289978,0.04247384890913963,-0.3631609754144849,-363.1609754144849
1264,0.4918588399887085,0.04270867258310318,-0.36393035563816856,-363.9303556381686
1268,0.6168923377990723,0.04323951527476311,-0.3646281394358697,-364.6281394358697
1272,0.5255854725837708,0.03972546383738518,-0.36478675501827684,-364.78675501827684
1276,0.5549439787864685,0.04331725835800171,-0.36539383615583976,-365.3938361558398
1280,0.599557638168335,0.04184120148420334,-0.36602617861809694,-366.02617861809694
1284,0.5759314894676208,0.03839806839823723,-0.3663211970393183,-366.3211970393183
1288,0.5216846466064453,0.03893010690808296,-0.3666873236690469,-366.68732366904686
1292,0.5443245768547058,0.040480345487594604,-0.36737746704764174,-367.37746704764174
1296,0.4859039783477783,0.04157578945159912,-0.3680446441587315,-368.0446441587315
1300,0.5610103011131287,0.03624017536640167,-0.3682799767533802,-368.2799767533802
1304,0.5436245203018188,0.03566969931125641,-0.3689218365539406,-368.92183655394064
1308,0.5015407800674438,0.03618866577744484,-0.3693090993886141,-369.30909938861413
1312,0.5403141975402832,0.034388311207294464,-0.3697265509498475,-369.72655094984754
1316,0.6335511803627014,0.035694919526576996,-0.3701474912676854,-370.14749126768544
1320,0.6490563154220581,0.036154985427856445,-0.3708846224722322,-370.8846224722322
1324,0.50156569480896,0.036169521510601044,-0.37127503291383324,-371.27503291383323
1328,0.4724010229110718,0.03781101107597351,-0.37173221011320035,-371.7322101132003
1332,0.5128167867660522,0.03685665875673294,-0.3720944895481959,-372.0944895481959
1336,0.6672086715698242,0.03955300897359848,-0.37236234238304844,-372.36234238304843
1340,0.4195859432220459,0.041334524750709534,-0.3730706591382833,-373.0706591382833
1344,0.5487737655639648,0.042032986879348755,-0.37362830611541353,-373.6283061154135
1348,0.5427863001823425,0.03691798448562622,-0.3740932886874293,-374.0932886874293
1352,0.5738049745559692,0.036493219435214996,-0.3742554639070863,-374.2554639070863
1356,0.5699930787086487,0.03977085277438164,-0.3748802141020753,-374.8802141020753
1360,0.5562984943389893,0.036342982202768326,-0.37513958002494396,-375.13958002494394
1364,0.4993637204170227,0.03947897255420685,-0.37554457443679956,-375.54457443679956
1368,0.6345970630645752,0.037336669862270355,-0.3760932751649526,-376.0932751649526
1372,0.5782129764556885,0.03783806413412094,-0.37693843523791903,-376.938435237919
1376,0.5134961009025574,0.040455590933561325,-0.37755142665703145,-377.55142665703147
1380,0.45817282795906067,0.04179184511303902,-0.377959666289962,-377.959666289962
1384,0.5568428039550781,0.041832681745290756,-0.37841427734609523,-378.4142773460952
1388,0.5319491624832153,0.03724540397524834,-0.37879850988423724,-378.79850988423726
1392,0.5120757222175598,0.040875088423490524,-0.37911377669347734,-379.11377669347735
1396,0.4716590940952301,0.038235247135162354,-0.3793866220576567,-379.3866220576567
1400,0.4884019196033478,0.04262522980570793,-0.3797452030442865,-379.7452030442865


==> plots/ott-qwen-threshold-seeds/data/seed43-02-01.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change,cumulative_first_order_entropy_change_x1e3
0,0.3543609380722046,1.0440115928649902,-0.010760559961511262,-10.760559961511262
4,0.2810148596763611,1.066799521446228,-0.01728708776084531,-17.28708776084531
8,0.3005674481391907,1.021009922027588,-0.0244068234511694,-24.4068234511694
12,0.39136871695518494,0.9914636015892029,-0.0362076125897417,-36.2076125897417
16,0.3834553360939026,0.9585438966751099,-0.04805532698545534,-48.05532698545534
20,0.31106439232826233,0.973850429058075,-0.05427857941511682,-54.27857941511682
24,0.312126100063324,0.9430964589118958,-0.0631161715839621,-63.1161715839621
28,0.3417228162288666,0.8837905526161194,-0.07151674792553386,-71.51674792553386
32,0.3844570815563202,0.8549866080284119,-0.0797616614811485,-79.7616614811485
36,0.35435950756073,0.7947457432746887,-0.09114419251341088,-91.14419251341089
40,0.39178964495658875,0.7619103789329529,-0.10009713311983104,-100.09713311983104
44,0.3797725439071655,0.6947332620620728,-0.10782928741904341,-107.82928741904341
48,0.3652797341346741,0.6422365307807922,-0.1146689814053512,-114.6689814053512
52,0.4548453092575073,0.5670490860939026,-0.12150768711621351,-121.50768711621352
56,0.4102054834365845,0.5201303362846375,-0.12612782322026517,-126.12782322026517
60,0.37280768156051636,0.47109389305114746,-0.13063172652493682,-130.63172652493682
64,0.40823933482170105,0.443065881729126,-0.13533940062537075,-135.33940062537076
68,0.44079160690307617,0.39507097005844116,-0.13959521781906004,-139.59521781906003
72,0.3990362286567688,0.35338813066482544,-0.14462250831838075,-144.62250831838074
76,0.3647049069404602,0.33753979206085205,-0.14724161586329698,-147.24161586329697
80,0.41309693455696106,0.3048088550567627,-0.15042093739192586,-150.42093739192586
84,0.4143800735473633,0.2616119384765625,-0.15320230999691153,-153.20230999691154
88,0.32462868094444275,0.2529756426811218,-0.15484434307739248,-154.84434307739247
92,0.4275490939617157,0.23865598440170288,-0.15693253016387443,-156.93253016387442
96,0.38113176822662354,0.23166203498840332,-0.15902601953084483,-159.02601953084482
100,0.46129271388053894,0.2066323161125183,-0.16179091899505904,-161.79091899505903
104,0.38642409443855286,0.21193572878837585,-0.16438483605529397,-164.38483605529396
108,0.41045263409614563,0.1797219216823578,-0.16621781972451855,-166.21781972451853
112,0.5354710221290588,0.1899382770061493,-0.16732747052010355,-167.32747052010356
116,0.45844265818595886,0.18724380433559418,-0.16918167008041474,-169.18167008041473
120,0.44502437114715576,0.17925603687763214,-0.17079493250732702,-170.79493250732702
124,0.4529934823513031,0.1786140352487564,-0.1719960037930759,-171.9960037930759
128,0.4354614019393921,0.15817613899707794,-0.1733636327442445,-173.36363274424448
132,0.4343394339084625,0.16326545178890228,-0.17435801033884224,-174.35801033884223
136,0.423811674118042,0.15217700600624084,-0.17492535586925562,-174.9253558692556
140,0.44934284687042236,0.13510321080684662,-0.17605572016980608,-176.05572016980608
144,0.42364710569381714,0.13092850148677826,-0.17669899490137886,-176.69899490137885
148,0.369339257478714,0.13076162338256836,-0.17740645933171062,-177.4064593317106
152,0.37226200103759766,0.12958890199661255,-0.17849203494563493,-178.4920349456349
156,0.4252602756023407,0.12202883511781693,-0.17946030047268624,-179.46030047268624
160,0.49812376499176025,0.11083897203207016,-0.18047029027407357,-180.47029027407356
164,0.4318990707397461,0.11360233277082443,-0.18133737996846544,-181.33737996846543
168,0.4699785113334656,0.11697953194379807,-0.18214234144957575,-182.14234144957575
172,0.4381054639816284,0.10629919916391373,-0.18281112960749257,-182.81112960749257
176,0.4308140277862549,0.10583429783582687,-0.18414646954825886,-184.14646954825886
180,0.3902221918106079,0.11558704078197479,-0.18513779286628274,-185.13779286628272
184,0.4814562499523163,0.10471135377883911,-0.18593361726713264,-185.93361726713263
188,0.41369426250457764,0.10047264397144318,-0.18709934679540186,-187.09934679540186
192,0.4366755485534668,0.11321420967578888,-0.18784582008855355,-187.84582008855355
196,0.443301796913147,0.10294820368289948,-0.18856949699749204,-188.56949699749202
200,0.5155050754547119,0.09193143993616104,-0.18909323856040383,-189.09323856040382
204,0.40951958298683167,0.10672019422054291,-0.18992622803822345,-189.92622803822346
208,0.4398345947265625,0.10540615022182465,-0.19067307276236067,-190.67307276236068
212,0.47146180272102356,0.09104567021131516,-0.1910330012586925,-191.03300125869248
216,0.43775075674057007,0.09823198616504669,-0.1917465746260667,-191.7465746260667
220,0.4421294629573822,0.09695366770029068,-0.1925263661543084,-192.5263661543084
224,0.48879262804985046,0.09563974291086197,-0.19317132497271028,-193.17132497271027
228,0.5147461891174316,0.09135989844799042,-0.19378683433761767,-193.78683433761768
232,0.6277379393577576,0.10462964326143265,-0.19442061475526518,-194.42061475526518
236,0.4978397488594055,0.09772753715515137,-0.19473776697331924,-194.73776697331922
240,0.4536658525466919,0.1044655293226242,-0.19524417494473734,-195.24417494473732
244,0.45711445808410645,0.0966261699795723,-0.19551599187316948,-195.51599187316947
248,0.5570123195648193,0.09746485203504562,-0.19634087967135083,-196.34087967135082
252,0.4944530427455902,0.1007075160741806,-0.19713449310453934,-197.13449310453933
256,0.4815671741962433,0.09807039052248001,-0.19829854317421503,-198.298543174215
260,0.44084858894348145,0.1004195436835289,-0.19921362273119025,-199.21362273119024
264,0.514512836933136,0.08035226911306381,-0.1997170627185525,-199.71706271855248
268,0.4809097349643707,0.08348239213228226,-0.2001952023440301,-200.1952023440301
272,0.5066595077514648,0.07618945837020874,-0.2003633147216355,-200.36331472163548
276,0.5465232133865356,0.07308967411518097,-0.20068812942983238,-200.68812942983237
280,0.4537479877471924,0.06315700709819794,-0.20098782291909667,-200.98782291909666
284,0.5055981874465942,0.06010916084051132,-0.20124836621095077,-201.24836621095076
288,0.47166571021080017,0.057483166456222534,-0.20157007724566056,-201.57007724566057
292,0.43281427025794983,0.06704510003328323,-0.2020193431777224,-202.01934317772242
296,0.5104518532752991,0.05462992191314697,-0.20226043204141653,-202.26043204141652
300,0.42889368534088135,0.061864059418439865,-0.20263241722426062,-202.63241722426062
304,0.5163936614990234,0.06159118190407753,-0.20318989866689807,-203.18989866689807
308,0.46123090386390686,0.057918887585401535,-0.2034249981685876,-203.42499816858762
312,0.4939958453178406,0.06483181565999985,-0.20378240497742062,-203.7824049774206
316,0.5335150361061096,0.0690750852227211,-0.20434183603965095,-204.34183603965096
320,0.5687010288238525,0.06842771172523499,-0.2045331530066885,-204.5331530066885
324,0.5465424656867981,0.0694144070148468,-0.20519558331915522,-205.19558331915522
328,0.6040185689926147,0.0721190944314003,-0.20565638193545754,-205.65638193545755
332,0.5238999128341675,0.0778142511844635,-0.20605866518890248,-206.05866518890247
336,0.6011679172515869,0.07265191525220871,-0.20657660107689213,-206.57660107689213
340,0.553757905960083,0.07145504653453827,-0.20710660229170652,-207.1066022917065
344,0.5566838979721069,0.06369215250015259,-0.20737099566036643,-207.37099566036642
348,0.5388193726539612,0.06255900114774704,-0.20768165800946004,-207.68165800946002
352,0.4989182949066162,0.05782201141119003,-0.2080941344156606,-208.0941344156606
356,0.5499109029769897,0.04883938655257225,-0.2084565296685994,-208.4565296685994
360,0.48448264598846436,0.04342206194996834,-0.20861325045702617,-208.61325045702617
364,0.4824676513671875,0.043420013040304184,-0.20874052362368967,-208.74052362368965
368,0.47020184993743896,0.04366276413202286,-0.20893163769378176,-208.93163769378177
372,0.49861252307891846,0.04458184167742729,-0.20914077166487632,-209.14077166487633
376,0.5375690460205078,0.041949313133955,-0.20936204193142838,-209.36204193142837
380,0.527010440826416,0.04269948974251747,-0.20953091397979295,-209.53091397979296
384,0.48906785249710083,0.04397796466946602,-0.20957021503511153,-209.57021503511152
388,0.49948060512542725,0.043231409043073654,-0.2095723798964888,-209.5723798964888
392,0.43367815017700195,0.04292949289083481,-0.20966422990247646,-209.66422990247645
396,0.5361671447753906,0.04068309813737869,-0.20985201105649298,-209.85201105649298
400,0.49157577753067017,0.039858102798461914,-0.21011309017651203,-210.11309017651203
404,0.4642735421657562,0.042722493410110474,-0.21017828875570932,-210.17828875570933
408,0.5307806134223938,0.040876179933547974,-0.21018910052468898,-210.18910052468897
412,0.502442479133606,0.04051016643643379,-0.2102901434357458,-210.29014343574582
416,0.5157777070999146,0.042980797588825226,-0.21037966861824065,-210.37966861824066
420,0.4838887155056,0.04544880986213684,-0.21018463146902455,-210.18463146902457
424,0.493787556886673,0.04570313170552254,-0.21011833678953984,-210.11833678953985
428,0.46513301134109497,0.04974661022424698,-0.2101153329928529,-210.1153329928529
432,0.5253602266311646,0.049577631056308746,-0.2100574076353352,-210.0574076353352
436,0.5100170373916626,0.05336243659257889,-0.20997848044046785,-209.97848044046785
440,0.35582512617111206,0.057255443185567856,-0.20996921006867697,-209.96921006867697
444,0.2912542223930359,0.060183554887771606,-0.21001847735057888,-210.01847735057888
448,0.17899568378925323,0.052670471370220184,-0.21006117549728864,-210.06117549728864
452,0.14934037625789642,0.052600741386413574,-0.2100689876873746,-210.06898768737457
456,0.1847660094499588,0.051289062947034836,-0.2101589878678597,-210.15898786785968
460,0.21554917097091675,0.04740484058856964,-0.21032314748140235,-210.32314748140234
464,0.29938241839408875,0.0491674430668354,-0.21050876675313857,-210.50876675313856
468,0.3651024103164673,0.06296346336603165,-0.21109542672850734,-211.09542672850733
472,0.3047525882720947,0.06962530314922333,-0.2115827968502998,-211.5827968502998
476,0.39295583963394165,0.060258105397224426,-0.21214260017486664,-212.14260017486663
480,0.3644294738769531,0.06066800653934479,-0.21244327613189495,-212.44327613189495
484,0.37148600816726685,0.05360088124871254,-0.21268417604471812,-212.68417604471813
488,0.45770731568336487,0.04886753857135773,-0.212919299673214,-212.919299673214
492,0.4971093535423279,0.05185601860284805,-0.21320893966713983,-213.20893966713982
496,0.5196711421012878,0.052070606499910355,-0.2135879619463802,-213.58796194638018
500,0.4432842433452606,0.0666775107383728,-0.21375974814949517,-213.75974814949515
504,0.4659419059753418,0.06557301431894302,-0.21400794651066535,-214.00794651066533
508,0.38305574655532837,0.06976733356714249,-0.2143151466624461,-214.3151466624461
512,0.4469698667526245,0.07834979146718979,-0.21463399526678317,-214.63399526678316
516,0.45102161169052124,0.08380331099033356,-0.21513107909234763,-215.13107909234762
520,0.43544667959213257,0.08321569114923477,-0.21605845620171082,-216.0584562017108
524,0.3702833354473114,0.08898565173149109,-0.21678670087053165,-216.78670087053163
528,0.45393580198287964,0.08829527348279953,-0.2170889373087478,-217.08893730874777
532,0.4370742738246918,0.0867265909910202,-0.21776428241547607,-217.76428241547606
536,0.5143130421638489,0.0753193199634552,-0.21818419967031433,-218.1841996703143
540,0.5177402496337891,0.06026585400104523,-0.21858409390689404,-218.58409390689403
544,0.58855140209198,0.04818720370531082,-0.2190220148734484,-219.0220148734484
548,0.4915614724159241,0.04682550206780434,-0.21943528393584744,-219.43528393584742
552,0.6027644276618958,0.045129768550395966,-0.21956635158963012,-219.5663515896301
556,0.5032230019569397,0.04101826250553131,-0.21971741576034132,-219.7174157603413
560,0.5245993137359619,0.03661400079727173,-0.219859146302403,-219.859146302403
564,0.5305402278900146,0.03329631686210632,-0.22000361473567265,-220.00361473567264
568,0.48341843485832214,0.03980512171983719,-0.22024078946168968,-220.24078946168967
572,0.5739775896072388,0.04328928142786026,-0.22023645530996594,-220.23645530996595
576,0.42464154958724976,0.04406064376235008,-0.22053313243050743,-220.53313243050744
580,0.49836990237236023,0.041251905262470245,-0.2207367873910483,-220.7367873910483
584,0.37952721118927,0.04384773597121239,-0.2209243303790135,-220.9243303790135
588,0.3837944269180298,0.040165334939956665,-0.22114999492007958,-221.1499949200796
592,0.4801149368286133,0.037514906376600266,-0.22123544825476704,-221.23544825476705
596,0.5422022938728333,0.03572894632816315,-0.2213459145969846,-221.3459145969846
600,0.529581606388092,0.035676367580890656,-0.2213640735925434,-221.3640735925434
604,0.516467809677124,0.0319291390478611,-0.2213999997979389,-221.3999997979389
608,0.46371251344680786,0.030503004789352417,-0.22145027260483052,-221.45027260483053
612,0.4397035241127014,0.02803841605782509,-0.2216950359320865,-221.6950359320865
616,0.4934466481208801,0.03507804498076439,-0.22178664900488376,-221.78664900488377
620,0.44911858439445496,0.03018059767782688,-0.22185273920344473,-221.8527392034447
624,0.5122676491737366,0.029970332980155945,-0.2220379682693009,-222.03796826930088
628,0.42304113507270813,0.026678141206502914,-0.22225284019804137,-222.25284019804135
632,0.5600733757019043,0.02654099650681019,-0.2222500891156146,-222.2500891156146
636,0.47466182708740234,0.03081127256155014,-0.22236707921306065,-222.36707921306063
640,0.5601845979690552,0.030817944556474686,-0.22261293380288139,-222.61293380288137
644,0.4833962321281433,0.031220128759741783,-0.22283777983563213,-222.83777983563212
648,0.43593764305114746,0.03225761651992798,-0.2229417281429592,-222.9417281429592
652,0.5075892210006714,0.030672147870063782,-0.22306045682676812,-223.0604568267681
656,0.5320901870727539,0.030776530504226685,-0.22308174188692698,-223.08174188692698
660,0.5379008054733276,0.028641952201724052,-0.2231455238396597,-223.1455238396597
664,0.5350760817527771,0.02876407653093338,-0.22321506557554238,-223.21506557554238
668,0.647952139377594,0.030759640038013458,-0.22336351766216367,-223.36351766216367
672,0.5614650249481201,0.032492343336343765,-0.22347625269344362,-223.47625269344363
676,0.4558580815792084,0.03326506167650223,-0.2237126735209508,-223.7126735209508
680,0.5128504037857056,0.034576792269945145,-0.2239387572565733,-223.9387572565733
684,0.5790035128593445,0.033187396824359894,-0.22399273298934197,-223.99273298934196
688,0.4372463524341583,0.03179396316409111,-0.22409787787988555,-224.09787787988554
692,0.5103522539138794,0.027488579973578453,-0.2243267362395195,-224.32673623951948
696,0.5525206327438354,0.027752237394452095,-0.22435080940610852,-224.3508094061085
700,0.48174890875816345,0.023936310783028603,-0.22449221899743577,-224.49221899743577
704,0.5375243425369263,0.02457781881093979,-0.22461921541808383,-224.61921541808383
708,0.5028776526451111,0.0263977013528347,-0.22473457965310917,-224.73457965310917
712,0.49190428853034973,0.027384623885154724,-0.22484730306640077,-224.84730306640077
716,0.511868953704834,0.023389779031276703,-0.22485225550601118,-224.85225550601118
720,0.4810124635696411,0.02321099303662777,-0.22489443488578675,-224.89443488578675
724,0.5228437185287476,0.026229599490761757,-0.22514002528209065,-225.14002528209065
728,0.45556217432022095,0.024795806035399437,-0.2253208878250489,-225.32088782504889
732,0.5585019588470459,0.024933749809861183,-0.22543401368697846,-225.43401368697846
736,0.5426968932151794,0.021619601175189018,-0.2255358892761875,-225.5358892761875
740,0.4854767620563507,0.021055670455098152,-0.22559004516921088,-225.5900451692109
744,0.5004780292510986,0.02431468851864338,-0.22568249445221322,-225.68249445221323
748,0.4700520634651184,0.02686166949570179,-0.22591168126273498,-225.911681262735
752,0.5364561676979065,0.02588249184191227,-0.2260379767513373,-226.0379767513373
756,0.5791575908660889,0.024296849966049194,-0.22613768638782428,-226.1376863878243
760,0.6382801532745361,0.02569318190217018,-0.22612213663276204,-226.12213663276205
764,0.6138821840286255,0.0251705851405859,-0.22622017371882375,-226.22017371882376
768,0.5953668355941772,0.026335831731557846,-0.22626789475812525,-226.26789475812527
772,0.5541867017745972,0.023171747103333473,-0.2266548336987827,-226.6548336987827
776,0.48044371604919434,0.030360477045178413,-0.22672873420119266,-226.72873420119265
780,0.4913361370563507,0.026513922959566116,-0.2268062878405005,-226.8062878405005
784,0.5423176288604736,0.02589055337011814,-0.22710206516323417,-227.10206516323416
788,0.5152815580368042,0.02277439646422863,-0.2272296639746515,-227.2296639746515
792,0.4644430875778198,0.021654358133673668,-0.2272997642447877,-227.2997642447877
796,0.4532430171966553,0.022182252258062363,-0.22733704638754382,-227.3370463875438
800,0.44043564796447754,0.025000130757689476,-0.22745729386372637,-227.45729386372636
804,0.4931175410747528,0.02296440117061138,-0.22749540009996216,-227.49540009996215
808,0.5223357081413269,0.024349382147192955,-0.227481992429852,-227.481992429852
812,0.5658053159713745,0.023250170052051544,-0.2275372412829818,-227.5372412829818
816,0.4706864058971405,0.025118820369243622,-0.2275210749506663,-227.5210749506663
820,0.48321956396102905,0.026496250182390213,-0.2276248862129976,-227.62488621299758
824,0.4970953166484833,0.02716958336532116,-0.22781508356520053,-227.81508356520052
828,0.5018228888511658,0.022637179121375084,-0.22792427778043123,-227.92427778043123
832,0.5187013149261475,0.027436425909399986,-0.22805091105361963,-228.05091105361964
836,0.5810572504997253,0.023410851135849953,-0.22825144235702755,-228.25144235702754
840,0.5492120981216431,0.021274985745549202,-0.2282394404041027,-228.2394404041027
844,0.559495210647583,0.02373892068862915,-0.2283192239508408,-228.3192239508408
848,0.4909104108810425,0.020436113700270653,-0.22833892332257466,-228.33892332257466
852,0.5479921698570251,0.022023938596248627,-0.22833557984851882,-228.33557984851882
856,0.6477411389350891,0.020781857892870903,-0.22840997035879507,-228.40997035879508
860,0.42490774393081665,0.023386739194393158,-0.22851297494535838,-228.5129749453584
864,0.526095449924469,0.024758994579315186,-0.22870018801971959,-228.70018801971958
868,0.5117616653442383,0.026285799220204353,-0.22885531529678793,-228.85531529678792
872,0.592469334602356,0.02439897507429123,-0.22905296145583953,-229.05296145583952
876,0.5349413156509399,0.025489237159490585,-0.22905420415730837,-229.05420415730836
880,0.5326350927352905,0.022009721025824547,-0.2291110412804479,-229.1110412804479
884,0.6527644395828247,0.025217128917574883,-0.22916624862616508,-229.16624862616507
888,0.5657694935798645,0.024535080417990685,-0.22928041807238564,-229.28041807238563
892,0.49518725275993347,0.024426639080047607,-0.2293918545342003,-229.3918545342003
896,0.5311850309371948,0.024672267958521843,-0.22937891131241528,-229.37891131241528
900,0.5350817441940308,0.028637295588850975,-0.22940108183269003,-229.40108183269004
904,0.5049922466278076,0.022616248577833176,-0.22954886893230497,-229.54886893230497
908,0.4635382890701294,0.030281180515885353,-0.2297165651913885,-229.7165651913885
912,0.4164758622646332,0.029479293152689934,-0.2298395660820559,-229.8395660820559
916,0.5326775312423706,0.023797642439603806,-0.2298854342103701,-229.8854342103701
920,0.5437600016593933,0.025966109707951546,-0.22996506283426743,-229.96506283426743
924,0.5445192456245422,0.026714252308011055,-0.23005239870192884,-230.05239870192884
928,0.5094283819198608,0.02754734270274639,-0.23001051801180938,-230.01051801180938
932,0.4946781396865845,0.02470986731350422,-0.2301614535933928,-230.1614535933928
936,0.4734324812889099,0.026012003421783447,-0.23025690861403436,-230.25690861403436
940,0.5334129333496094,0.026052873581647873,-0.23038750204788616,-230.38750204788616
944,0.5186798572540283,0.025094447657465935,-0.23050378669408988,-230.50378669408988
948,0.5014391541481018,0.025632761418819427,-0.2306757245898331,-230.6757245898331
952,0.5791015625,0.023796550929546356,-0.23076836213715868,-230.76836213715868
956,0.6183278560638428,0.02298358455300331,-0.23082677022327747,-230.82677022327746
960,0.5049694776535034,0.023691324517130852,-0.2309355527744542,-230.9355527744542
964,0.5380308628082275,0.0263543501496315,-0.23113170513614623,-231.13170513614622
968,0.5309945940971375,0.025514677166938782,-0.23122681406076484,-231.22681406076484
972,0.5629197955131531,0.02936978079378605,-0.23139929793325453,-231.39929793325453
976,0.6823179721832275,0.024844268336892128,-0.23141442837918358,-231.4144283791836
980,0.6819930076599121,0.028450902551412582,-0.23147587301756,-231.47587301756002
984,0.6534669399261475,0.027079401537775993,-0.23153186309031948,-231.5318630903195
988,0.5991926193237305,0.026050852611660957,-0.23163111179747975,-231.63111179747975
992,0.5127353668212891,0.028313037008047104,-0.23169114126444768,-231.69114126444768
996,0.6074608564376831,0.028153441846370697,-0.23178838972135452,-231.78838972135452
1000,0.5510179996490479,0.027019333094358444,-0.23189629624555586,-231.89629624555585
1004,0.5090330243110657,0.03095690906047821,-0.23193391997863066,-231.93391997863066
1008,0.5844511985778809,0.02443622425198555,-0.23210381371064492,-232.1038137106449
1012,0.5010641813278198,0.02708260715007782,-0.23214477467551553,-232.14477467551552
1016,0.514469563961029,0.026831822469830513,-0.2321014183502247,-232.1014183502247
1020,0.5535099506378174,0.025581303983926773,-0.232126442994799,-232.12644299479902
1024,0.5730783343315125,0.02615225501358509,-0.23207153328401986,-232.07153328401986
1028,0.5683293342590332,0.02729879878461361,-0.2320225170082474,-232.02251700824738
1032,0.560621976852417,0.02446894533932209,-0.23217566669839662,-232.1756666983966
1036,0.4697883129119873,0.02392393723130226,-0.23217390036053487,-232.17390036053487
1040,0.5771815180778503,0.02351718209683895,-0.2324315562490521,-232.4315562490521
1044,0.4694761633872986,0.027444276958703995,-0.2324649293371922,-232.46492933719222
1048,0.5134214162826538,0.02720600739121437,-0.23264999775753548,-232.6499977575355
1052,0.698036789894104,0.02609141170978546,-0.23274296261164362,-232.74296261164363
1056,0.5627787113189697,0.02282159961760044,-0.23282437688776259,-232.82437688776258
1060,0.5796941518783569,0.024660972878336906,-0.23293719945677072,-232.9371994567707
1064,0.5664598941802979,0.0260829646140337,-0.23311411383475267,-233.11411383475266
1068,0.5512619018554688,0.025245225057005882,-0.23312998905405713,-233.12998905405712
1072,0.6501505970954895,0.02820209041237831,-0.23327634406300113,-233.27634406300112
1076,0.5332444906234741,0.02765112929046154,-0.23347019207815023,-233.47019207815023
1080,0.542029619216919,0.02775031141936779,-0.23361247573282584,-233.61247573282583
1084,0.5538727045059204,0.031491752713918686,-0.23376503470245014,-233.76503470245012
1088,0.6506190896034241,0.02583923004567623,-0.23384954120135804,-233.84954120135802
1092,0.5870524644851685,0.03263814374804497,-0.233873015631484,-233.87301563148398
1096,0.5188086032867432,0.02542399987578392,-0.23385707747967455,-233.85707747967456
1100,0.6538350582122803,0.026788819581270218,-0.23392222949705743,-233.92222949705743
1104,0.6489220857620239,0.027213403955101967,-0.23400772654625335,-234.00772654625334
1108,0.521501898765564,0.029312629252672195,-0.23406311074261577,-234.06311074261578
1112,0.515186071395874,0.027459945529699326,-0.23396251942172597,-233.96251942172597
1116,0.4948571026325226,0.025891562923789024,-0.23396035897203127,-233.96035897203126
1120,0.5567508935928345,0.026451677083969116,-0.23401581984586517,-234.01581984586517
1124,0.3451002240180969,0.028166569769382477,-0.2341216741004729,-234.12167410047292
1128,0.4537252187728882,0.0318472683429718,-0.234159305869028,-234.159305869028
1132,0.5111760497093201,0.04439499229192734,-0.23424833098775022,-234.24833098775022
1136,0.5766386985778809,0.027264535427093506,-0.23427482869565186,-234.27482869565185
1140,0.5086470246315002,0.04081910476088524,-0.23437762954709662,-234.37762954709663
1144,0.6195416450500488,0.05086006596684456,-0.23442838367293473,-234.42838367293473
1148,0.5856802463531494,0.06785324960947037,-0.23452981098129666,-234.52981098129666
1152,0.5191706418991089,0.03074127994477749,-0.23464061303973394,-234.64061303973395
1156,0.6031829714775085,0.056376323103904724,-0.23463802180607785,-234.63802180607786
1160,0.5265462398529053,0.04320157691836357,-0.23476228802999677,-234.76228802999677
1164,0.45657336711883545,0.03812890872359276,-0.23486358743183777,-234.86358743183777
1168,0.557159960269928,0.04089703783392906,-0.23497507262614603,-234.97507262614604
1172,0.4697079658508301,0.04058108851313591,-0.2351705080513119,-235.1705080513119
1176,0.49190035462379456,0.06375989317893982,-0.23536440469146724,-235.36440469146726
1180,0.5166827440261841,0.041327353566884995,-0.23548308676490903,-235.48308676490905
1184,0.5531386137008667,0.03890006244182587,-0.23567857386768998,-235.67857386768998
1188,0.5714081525802612,0.03598319739103317,-0.23571762508477312,-235.71762508477312
1192,0.537911057472229,0.046196628361940384,-0.23583994880183534,-235.83994880183533
1196,0.6627682447433472,0.0342925488948822,-0.2359671910414095,-235.9671910414095
1200,0.5515903830528259,0.043981365859508514,-0.23617314517917432,-236.17314517917433
1204,0.6062152981758118,0.04252147674560547,-0.23616716958405604,-236.16716958405604
1208,0.4959401488304138,0.049061279743909836,-0.23610817303565834,-236.10817303565835
1212,0.43369853496551514,0.0643109604716301,-0.2360504530800539,-236.0504530800539
1216,0.3149592876434326,0.07389424741268158,-0.2359600316643341,-235.9600316643341
1220,0.23382267355918884,0.08869316428899765,-0.23586188532765545,-235.86188532765544
1224,0.22859501838684082,0.0903153344988823,-0.23582700922849903,-235.82700922849904
1228,0.21779704093933105,0.09394365549087524,-0.23583222839790902,-235.832228397909
1232,0.21737350523471832,0.09509621560573578,-0.23582775304521525,-235.82775304521525
1236,0.2142488658428192,0.09464450925588608,-0.23583774070144242,-235.8377407014424
1240,0.21425603330135345,0.1033894419670105,-0.2358428728828343,-235.84287288283429
1244,0.21515676379203796,0.1053127571940422,-0.235834473553246,-235.834473553246
1248,0.2110448181629181,0.099183589220047,-0.23582582307371663,-235.82582307371663
1252,0.2137584388256073,0.0929497480392456,-0.2358275930907116,-235.82759309071162
1256,0.2174457609653473,0.09353085607290268,-0.23582662500322588,-235.82662500322587


==> plots/ott-qwen-threshold-seeds/data/seed43-baseline.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change,cumulative_first_order_entropy_change_x1e3
0,0.37594711780548096,1.0412777662277222,-0.00013445356759689275,-0.13445356759689275
4,0.28728678822517395,1.0988764762878418,-0.000758261682555883,-0.758261682555883
8,0.28210270404815674,1.0006523132324219,-0.0006864129110439876,-0.6864129110439876
12,0.362385630607605,1.031800627708435,8.013715089560947e-05,0.08013715089560947
16,0.3939753770828247,1.0586836338043213,0.0003877698696683751,0.3877698696683751
20,0.32416069507598877,1.0688114166259766,0.00022470522579709495,0.22470522579709495
24,0.3185290992259979,1.107210397720337,0.0007978676533966222,0.7978676533966222
28,0.3290545642375946,1.0702370405197144,0.0016323759843359653,1.6323759843359653
32,0.3456355631351471,1.0663989782333374,0.002280600251246767,2.280600251246767
36,0.33721858263015747,1.0338743925094604,0.002051669249247823,2.051669249247823
40,0.3794260025024414,1.0889251232147217,0.0026755499188411136,2.6755499188411136
44,0.34892570972442627,1.0848443508148193,0.001683882766350564,1.683882766350564
48,0.3394114375114441,1.0975786447525024,0.002987019222693732,2.987019222693732
52,0.4032214879989624,1.063051700592041,0.0039208089507596355,3.9208089507596355
56,0.4002193212509155,1.0701920986175537,0.00453773130762869,4.53773130762869
60,0.38186174631118774,1.1179620027542114,0.004536620262335589,4.536620262335589
64,0.36801955103874207,1.0823568105697632,0.004349927848032564,4.349927848032564
68,0.3867405354976654,1.098724365234375,0.004686016237833712,4.686016237833712
72,0.3314027190208435,1.1098763942718506,0.004997368423893533,4.997368423893533
76,0.3359854817390442,1.2067413330078125,0.0043693873844787845,4.3693873844787845
80,0.41417425870895386,1.163076639175415,0.00646601548217518,6.46601548217518
84,0.3925477862358093,1.201080560684204,0.007182659397187763,7.182659397187763
88,0.3398871421813965,1.2584505081176758,0.007568578367932233,7.568578367932233
92,0.36773601174354553,1.2382588386535645,0.006104562270659031,6.104562270659031
96,0.38794803619384766,1.245498776435852,0.006757635115812732,6.757635115812732
100,0.3939274549484253,1.2707477807998657,0.00787471854040156,7.87471854040156
104,0.3811046779155731,1.2456154823303223,0.009116922415651985,9.116922415651985
108,0.41065534949302673,1.362151026725769,0.009907788814738083,9.907788814738083
112,0.4995037913322449,1.30496346950531,0.010621390499020222,10.621390499020222
116,0.36166098713874817,1.3899496793746948,0.012425587867918253,12.425587867918253
120,0.41391047835350037,1.5007736682891846,0.014378930771934861,14.378930771934861
124,0.45554691553115845,1.6535987854003906,0.013442847610273034,13.442847610273034
128,0.41291067004203796,1.670371413230896,0.015335470881646884,15.335470881646884
132,0.4151749312877655,1.744611382484436,0.017729699445604652,17.729699445604652
136,0.3811684548854828,1.822265625,0.01912991220887683,19.12991220887683
140,0.46869680285453796,2.125900983810425,0.02501120428973458,25.01120428973458
144,0.4339854121208191,2.5839428901672363,0.02595744701369007,25.95744701369007
148,0.41412070393562317,3.1487903594970703,0.03050070938227556,30.50070938227556
152,0.36802810430526733,3.941589117050171,0.032549868458753295,32.549868458753295
156,0.3660682439804077,4.628705024719238,0.03279099733021873,32.79099733021873
160,0.40724605321884155,5.170679569244385,0.036109075829651616,36.109075829651616
164,0.2898114323616028,5.733105659484863,0.03540369392653453,35.40369392653453
168,0.2827402353286743,6.650815963745117,0.037440489626826334,37.440489626826334
172,0.24702021479606628,7.334890365600586,0.045049871273088016,45.049871273088016
176,0.19344760477542877,8.295930862426758,0.04671167845692459,46.71167845692459
180,0.12580843269824982,9.064979553222656,0.04810247755654906,48.10247755654906
184,0.11551599204540253,8.939278602600098,0.048631369014296766,48.631369014296766
188,0.06460336595773697,9.138945579528809,0.050292885051996805,50.292885051996805
192,0.08318309485912323,10.318659782409668,0.048583008499882396,48.583008499882396
196,0.04962940886616707,10.719015121459961,0.04695222505305452,46.95222505305452
200,0.05048076808452606,10.878328323364258,0.04608438960947581,46.08438960947581
204,0.11770261079072952,10.660050392150879,0.044240756676879656,44.240756676879656
208,0.17759248614311218,9.916727066040039,0.04259781584617173,42.59781584617173
212,0.21092557907104492,8.50557804107666,0.049267940263781895,49.267940263781895
216,0.2261284738779068,3.6708407402038574,0.04933414594174934,49.33414594174934
220,0.3018644452095032,5.427677154541016,0.049626306224901384,49.626306224901384
224,0.1851416826248169,10.244306564331055,0.04597834668365852,45.97834668365852
228,0.07237294316291809,11.182707786560059,0.04366489004659346,43.66489004659346
232,0.022235576063394547,11.009552955627441,0.042699845487661925,42.699845487661925
236,0.021935096010565758,9.976842880249023,0.039105757341176606,39.105757341176606
240,0.002704326994717121,10.589930534362793,0.038664474642406965,38.664474642406965
244,0.01772836595773697,11.097575187683105,0.03731482466892988,37.31482466892988
248,0.007361778989434242,11.205698013305664,0.03714966469478487,37.14966469478487
252,0.01577524095773697,11.334606170654297,0.03670321683812272,36.70321683812272
256,0.030048077926039696,11.320219039916992,0.03614002195762378,36.14002195762378
260,0.040765222162008286,11.275726318359375,0.03536242945188217,35.36242945188217
264,0.05318509787321091,11.183244705200195,0.03457366050492894,34.57366050492894
268,0.06485377252101898,11.211249351501465,0.033185071752364514,33.185071752364514
272,0.08146150410175323,11.123136520385742,0.032417428240179014,32.417428240179014
276,0.13546675443649292,10.974604606628418,0.030913111299494922,30.913111299494922
280,0.11227964609861374,10.922285079956055,0.029481047955454365,29.481047955454365
284,0.07892628014087677,11.24560832977295,0.027742027337823494,27.742027337823494
288,0.03966346010565758,11.492939949035645,0.026836851534057793,26.836851534057793
292,0.015324518084526062,11.620047569274902,0.026237646076712196,26.237646076712196
296,0.0022536057513207197,11.608551979064941,0.026154175765615406,26.154175765615406
300,0.0009014423121698201,11.604652404785156,0.026127406789445473,26.127406789445473
304,0.0009014423121698201,11.568120002746582,0.026060949456596205,26.060949456596205
308,0.0013521634973585606,11.557062149047852,0.026030795210335356,26.030795210335356
312,0.00045072115608491004,11.545838356018066,0.026022534208355097,26.022534208355097
316,0,11.56790542602539,0.026022534208355097,26.022534208355097
320,0.00045072115608491004,11.540244102478027,0.026016895421324904,26.016895421324904
324,0.00045072115608491004,11.549713134765625,0.026003126597220927,26.003126597220927
328,0.00045072115608491004,11.560995101928711,0.02599233151847713,25.99233151847713
332,0.00045072115608491004,11.542076110839844,0.02597982489127304,25.97982489127304
336,0.00390625,11.509988784790039,0.025898414399627256,25.898414399627256
340,0.00045072115608491004,11.534528732299805,0.025892529584332635,25.892529584332635
344,0.0048076920211315155,11.48882007598877,0.02579868870154911,25.79868870154911
348,0.008713942021131516,11.501848220825195,0.025638299159389533,25.638299159389533
352,0.0010516827460378408,11.531482696533203,0.02560618588493213,25.60618588493213
356,0.004807692486792803,11.548200607299805,0.025465499555362925,25.465499555362925
360,0.005709134507924318,11.563469886779785,0.02527055214077123,25.27055214077123
364,0.00390625,11.6061372756958,0.025189102433994748,25.189102433994748
368,0.002704326994717121,11.618147850036621,0.02511219271795362,25.11219271795362


==> plots/ott-qwen-threshold-seeds/data/seed44-01-01.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change,cumulative_first_order_entropy_change_x1e3
0,0.35562846064567566,1.0150877237319946,-0.001454493545989699,-1.454493545989699
4,0.3171041011810303,1.0807032585144043,-0.0013536425063280788,-1.3536425063280788
8,0.2958085536956787,1.0133463144302368,-0.003045413036582012,-3.045413036582012
12,0.36226844787597656,1.0033215284347534,-0.003330706200160627,-3.330706200160627
16,0.41638875007629395,1.0538963079452515,-0.0038396125004647175,-3.8396125004647175
20,0.3466016948223114,1.056106448173523,-0.003465579931821061,-3.465579931821061
24,0.28695255517959595,1.057094693183899,-0.0041690318446905295,-4.1690318446905295
28,0.2962300777435303,1.0549087524414062,-0.004676732234160319,-4.676732234160319
32,0.3551662266254425,1.034500241279602,-0.004634772101355544,-4.634772101355544
36,0.34266626834869385,1.0225287675857544,-0.004280042525288685,-4.280042525288685
40,0.3546997904777527,1.0153800249099731,-0.004832494909345009,-4.832494909345009
44,0.3611055612564087,1.0146000385284424,-0.004761431269678873,-4.761431269678873
48,0.353376567363739,1.0072656869888306,-0.0035480645461882787,-3.5480645461882787
52,0.37775081396102905,1.0145034790039062,-0.00334565328353964,-3.34565328353964
56,0.38370999693870544,0.9987375140190125,-0.0038093313784424154,-3.8093313784424154
60,0.3679763972759247,1.0409361124038696,-0.003220380823273139,-3.220380823273139
64,0.357928991317749,0.9791678190231323,-0.0037360886449500086,-3.7360886449500086
68,0.38510990142822266,0.9821150898933411,-0.004554602122419205,-4.554602122419205
72,0.36405736207962036,1.0125176906585693,-0.003937244587839395,-3.9372445878393947
76,0.3331145644187927,1.0839186906814575,-0.0031875846883950842,-3.1875846883950842
80,0.41102075576782227,0.9839391112327576,-0.0032885588941882204,-3.2885588941882204
84,0.3915196657180786,1.0439287424087524,-0.0012583050040406718,-1.2583050040406718
88,0.3467715084552765,1.098613977432251,-0.0012896735811702698,-1.2896735811702698
92,0.365470290184021,1.0784024000167847,-0.0013835337557717153,-1.3835337557717153
96,0.3734942078590393,1.0558819770812988,-0.0017880084005250652,-1.7880084005250652
100,0.40860575437545776,1.0537220239639282,-0.0009619776611211606,-0.9619776611211606
104,0.3992551267147064,1.0708696842193604,-0.0003902428878896913,-0.3902428878896913
108,0.4407295286655426,1.1466796398162842,0.0005537681488680946,0.5537681488680946
112,0.46881675720214844,1.0594755411148071,0.001440008182625796,1.440008182625796
116,0.40124601125717163,1.1975409984588623,0.0014285105658435882,1.4285105658435882
120,0.41659802198410034,1.2296093702316284,0.0037578566605978025,3.7578566605978025
124,0.4367932379245758,1.3656055927276611,0.004318525516466387,4.318525516466387
128,0.3938048481941223,1.4814997911453247,0.0056264200166102896,5.62642001661029
132,0.4173952043056488,1.5773568153381348,0.008587755119392249,8.587755119392249
136,0.4094988703727722,1.7175096273422241,0.011576849529787658,11.576849529787658
140,0.4470432996749878,2.167743682861328,0.015586654956719848,15.586654956719848
144,0.39514970779418945,2.800046443939209,0.021782377966061084,21.782377966061084
148,0.33848679065704346,3.85833477973938,0.026378516636710536,26.378516636710536
152,0.2991575598716736,5.445194721221924,0.029081990738446528,29.081990738446528
156,0.3093816936016083,6.369149684906006,0.03562986411114277,35.62986411114277
160,0.22771432995796204,8.0051908493042,0.04181862812740089,41.81862812740089
164,0.10412212461233139,9.2371826171875,0.042639104660081806,42.639104660081806
168,0.016826923936605453,9.652077674865723,0.04318448001180197,43.18448001180197
172,0.005709134507924318,9.159808158874512,0.04341709347363487,43.41709347363487
176,0.0018028846243396401,8.97927188873291,0.04358479490633638,43.58479490633638
180,0.004457131493836641,8.472500801086426,0.04348789098219097,43.48789098219097
184,0.00545873399823904,8.74821662902832,0.04414209762523935,44.14209762523935
188,0,9.298151016235352,0.04414209762523935,44.14209762523935
192,0,9.587969779968262,0.04414209762523935,44.14209762523935
196,0.0020032052416354418,9.89344310760498,0.0442582896151853,44.2582896151853
200,0.0015024038730189204,9.937560081481934,0.04435213358135481,44.35213358135481
204,0,9.980398178100586,0.04435213358135481,44.35213358135481
208,0.0008194930269382894,10.01809310913086,0.044398609539142875,44.398609539142875
212,0.013221153989434242,10.039528846740723,0.04454833168114103,44.54833168114103
216,0.003004807746037841,10.163032531738281,0.044658650368943675,44.658650368943675
220,0,10.234282493591309,0.044658650368943675,44.658650368943675
224,0,10.262614250183105,0.044658650368943675,44.658650368943675
228,0.0011923840502277017,10.271780967712402,0.044655886228098574,44.655886228098574
232,0,10.310504913330078,0.044655886228098574,44.655886228098574
236,0,10.295267105102539,0.044655886228098574,44.655886228098574
240,0.0010016026208177209,10.31098747253418,0.04479098158520767,44.79098158520767
244,0,10.43301773071289,0.04479098158520767,44.79098158520767
248,0,10.515958786010742,0.04479098158520767,44.79098158520767
252,0.003004807746037841,10.620243072509766,0.04490803457923587,44.90803457923587
256,0.0020032052416354418,10.68924331665039,0.04488247597185957,44.88247597185957
260,0.003004807746037841,10.777669906616211,0.04509178453684992,45.09178453684992
264,0,10.962298393249512,0.04509178453684992,45.09178453684992
268,0,11.102654457092285,0.04509178453684992,45.09178453684992
272,0,11.16133975982666,0.04509178453684992,45.09178453684992
276,0,11.198630332946777,0.04509178453684992,45.09178453684992
280,0,11.228837013244629,0.04509178453684992,45.09178453684992
284,0,11.24008846282959,0.04509178453684992,45.09178453684992
288,0,11.245372772216797,0.04509178453684992,45.09178453684992
292,0,11.244839668273926,0.04509178453684992,45.09178453684992
296,0,11.248184204101562,0.04509178453684992,45.09178453684992
300,0,11.259676933288574,0.04509178453684992,45.09178453684992
304,0,11.253181457519531,0.04509178453684992,45.09178453684992
308,0,11.25590991973877,0.04509178453684992,45.09178453684992
312,0,11.252664566040039,0.04509178453684992,45.09178453684992
316,0,11.256685256958008,0.04509178453684992,45.09178453684992
320,0,11.256604194641113,0.04509178453684992,45.09178453684992
324,0,11.259913444519043,0.04509178453684992,45.09178453684992
328,0.003004807746037841,11.28153133392334,0.04510980954199706,45.10980954199706
332,0,11.325838088989258,0.04510980954199706,45.10980954199706
336,0,11.366911888122559,0.04510980954199706,45.10980954199706
340,0,11.378101348876953,0.04510980954199706,45.10980954199706
344,0,11.379395484924316,0.04510980954199706,45.10980954199706
348,0,11.380086898803711,0.04510980954199706,45.10980954199706
352,0,11.379142761230469,0.04510980954199706,45.10980954199706
356,0,11.378304481506348,0.04510980954199706,45.10980954199706
360,0,11.376233100891113,0.04510980954199706,45.10980954199706
364,0,11.376265525817871,0.04510980954199706,45.10980954199706
368,0,11.374536514282227,0.04510980954199706,45.10980954199706
372,0,11.3746919631958,0.04510980954199706,45.10980954199706
376,0,11.376269340515137,0.04510980954199706,45.10980954199706
380,0,11.376069068908691,0.04510980954199706,45.10980954199706
384,0,11.376602172851562,0.04510980954199706,45.10980954199706
388,0,11.378263473510742,0.04510980954199706,45.10980954199706
392,0,11.37771987915039,0.04510980954199706,45.10980954199706
396,0,11.371030807495117,0.04510980954199706,45.10980954199706
400,0,11.377129554748535,0.04510980954199706,45.10980954199706
404,0,11.378318786621094,0.04510980954199706,45.10980954199706
408,0,11.375994682312012,0.04510980954199706,45.10980954199706
412,0,11.375804901123047,0.04510980954199706,45.10980954199706
416,0,11.376399040222168,0.04510980954199706,45.10980954199706
420,0,11.379983901977539,0.04510980954199706,45.10980954199706
424,0,11.37843132019043,0.04510980954199706,45.10980954199706
428,0,11.376444816589355,0.04510980954199706,45.10980954199706
432,0,11.373233795166016,0.04510980954199706,45.10980954199706
436,0,11.377676010131836,0.04510980954199706,45.10980954199706
440,0,11.375348091125488,0.04510980954199706,45.10980954199706
444,0,11.376749992370605,0.04510980954199706,45.10980954199706
448,0,11.372542381286621,0.04510980954199706,45.10980954199706
452,0,11.379026412963867,0.04510980954199706,45.10980954199706
456,0,11.379878997802734,0.04510980954199706,45.10980954199706
460,0,11.37821102142334,0.04510980954199706,45.10980954199706
464,0,11.378082275390625,0.04510980954199706,45.10980954199706
468,0,11.380426406860352,0.04510980954199706,45.10980954199706
472,0,11.377848625183105,0.04510980954199706,45.10980954199706
476,0,11.378029823303223,0.04510980954199706,45.10980954199706
480,0,11.373867988586426,0.04510980954199706,45.10980954199706
484,0,11.38032054901123,0.04510980954199706,45.10980954199706
488,0,11.37563419342041,0.04510980954199706,45.10980954199706
492,0,11.375654220581055,0.04510980954199706,45.10980954199706
496,0,11.377832412719727,0.04510980954199706,45.10980954199706
500,0,11.376853942871094,0.04510980954199706,45.10980954199706
504,0,11.375523567199707,0.04510980954199706,45.10980954199706
508,0,11.377950668334961,0.04510980954199706,45.10980954199706
512,0,11.375591278076172,0.04510980954199706,45.10980954199706
516,0,11.375622749328613,0.04510980954199706,45.10980954199706
520,0,11.376646995544434,0.04510980954199706,45.10980954199706
524,0,11.377556800842285,0.04510980954199706,45.10980954199706
528,0,11.375144004821777,0.04510980954199706,45.10980954199706
532,0,11.376188278198242,0.04510980954199706,45.10980954199706
536,0,11.376434326171875,0.04510980954199706,45.10980954199706
540,0,11.378320693969727,0.04510980954199706,45.10980954199706
544,0,11.379405975341797,0.04510980954199706,45.10980954199706
548,0,11.373368263244629,0.04510980954199706,45.10980954199706
552,0,11.375961303710938,0.04510980954199706,45.10980954199706
556,0,11.378435134887695,0.04510980954199706,45.10980954199706
560,0,11.376264572143555,0.04510980954199706,45.10980954199706
564,0,11.37605094909668,0.04510980954199706,45.10980954199706
568,0,11.378205299377441,0.04510980954199706,45.10980954199706
572,0,11.377802848815918,0.04510980954199706,45.10980954199706
576,0,11.37497329711914,0.04510980954199706,45.10980954199706
580,0,11.377009391784668,0.04510980954199706,45.10980954199706
584,0,11.376604080200195,0.04510980954199706,45.10980954199706
588,0,11.376561164855957,0.04510980954199706,45.10980954199706
592,0,11.378279685974121,0.04510980954199706,45.10980954199706
596,0,11.37488079071045,0.04510980954199706,45.10980954199706
600,0,11.377760887145996,0.04510980954199706,45.10980954199706
604,0,11.376697540283203,0.04510980954199706,45.10980954199706
608,0,11.379183769226074,0.04510980954199706,45.10980954199706
612,0,11.376065254211426,0.04510980954199706,45.10980954199706
616,0,11.374629020690918,0.04510980954199706,45.10980954199706
620,0,11.377608299255371,0.04510980954199706,45.10980954199706
624,0,11.377662658691406,0.04510980954199706,45.10980954199706
628,0,11.375921249389648,0.04510980954199706,45.10980954199706
632,0,11.375445365905762,0.04510980954199706,45.10980954199706
636,0,11.378926277160645,0.04510980954199706,45.10980954199706
640,0,11.379236221313477,0.04510980954199706,45.10980954199706
644,0,11.378904342651367,0.04510980954199706,45.10980954199706
648,0,11.379484176635742,0.04510980954199706,45.10980954199706
652,0,11.37658405303955,0.04510980954199706,45.10980954199706
656,0,11.375951766967773,0.04510980954199706,45.10980954199706
660,0,11.375917434692383,0.04510980954199706,45.10980954199706
664,0,11.373518943786621,0.04510980954199706,45.10980954199706
668,0,11.375570297241211,0.04510980954199706,45.10980954199706
672,0,11.376785278320312,0.04510980954199706,45.10980954199706
676,0,11.373851776123047,0.04510980954199706,45.10980954199706
680,0,11.378430366516113,0.04510980954199706,45.10980954199706
684,0,11.378641128540039,0.04510980954199706,45.10980954199706
688,0,11.37921142578125,0.04510980954199706,45.10980954199706
692,0,11.37938404083252,0.04510980954199706,45.10980954199706
696,0,11.377833366394043,0.04510980954199706,45.10980954199706
700,0,11.375192642211914,0.04510980954199706,45.10980954199706
704,0,11.374932289123535,0.04510980954199706,45.10980954199706
708,0,11.372980117797852,0.04510980954199706,45.10980954199706
712,0,11.373193740844727,0.04510980954199706,45.10980954199706
716,0,11.374731063842773,0.04510980954199706,45.10980954199706
720,0,11.376375198364258,0.04510980954199706,45.10980954199706
724,0,11.374737739562988,0.04510980954199706,45.10980954199706
728,0,11.376362800598145,0.04510980954199706,45.10980954199706
732,0,11.37680721282959,0.04510980954199706,45.10980954199706
736,0,11.377819061279297,0.04510980954199706,45.10980954199706
740,0,11.37462043762207,0.04510980954199706,45.10980954199706
744,0,11.374651908874512,0.04510980954199706,45.10980954199706
748,0,11.377471923828125,0.04510980954199706,45.10980954199706
752,0,11.374917030334473,0.04510980954199706,45.10980954199706
756,0,11.376482963562012,0.04510980954199706,45.10980954199706
760,0,11.375564575195312,0.04510980954199706,45.10980954199706
764,0,11.375691413879395,0.04510980954199706,45.10980954199706
768,0,11.378068923950195,0.04510980954199706,45.10980954199706
772,0,11.377172470092773,0.04510980954199706,45.10980954199706
776,0,11.37924575805664,0.04510980954199706,45.10980954199706
780,0,11.373536109924316,0.04510980954199706,45.10980954199706
784,0,11.373852729797363,0.04510980954199706,45.10980954199706
788,0,11.377978324890137,0.04510980954199706,45.10980954199706
792,0,11.377469062805176,0.04510980954199706,45.10980954199706
796,0,11.37774658203125,0.04510980954199706,45.10980954199706
800,0,11.37727165222168,0.04510980954199706,45.10980954199706
804,0,11.377156257629395,0.04510980954199706,45.10980954199706
808,0,11.379992485046387,0.04510980954199706,45.10980954199706
812,0,11.37794017791748,0.04510980954199706,45.10980954199706
816,0,11.38154411315918,0.04510980954199706,45.10980954199706
820,0,11.374622344970703,0.04510980954199706,45.10980954199706
824,0,11.377985000610352,0.04510980954199706,45.10980954199706
828,0,11.376012802124023,0.04510980954199706,45.10980954199706
832,0,11.377890586853027,0.04510980954199706,45.10980954199706
836,0,11.375554084777832,0.04510980954199706,45.10980954199706
840,0,11.375553131103516,0.04510980954199706,45.10980954199706
844,0,11.376200675964355,0.04510980954199706,45.10980954199706
848,0,11.374192237854004,0.04510980954199706,45.10980954199706
852,0,11.37782096862793,0.04510980954199706,45.10980954199706
856,0,11.378653526306152,0.04510980954199706,45.10980954199706
860,0,11.380681037902832,0.04510980954199706,45.10980954199706
864,0,11.378393173217773,0.04510980954199706,45.10980954199706
868,0,11.37498950958252,0.04510980954199706,45.10980954199706
872,0,11.376460075378418,0.04510980954199706,45.10980954199706
876,0,11.377884864807129,0.04510980954199706,45.10980954199706
880,0,11.374930381774902,0.04510980954199706,45.10980954199706
884,0,11.378305435180664,0.04510980954199706,45.10980954199706
888,0,11.37074089050293,0.04510980954199706,45.10980954199706
892,0,11.376930236816406,0.04510980954199706,45.10980954199706
896,0,11.378321647644043,0.04510980954199706,45.10980954199706
900,0,11.378686904907227,0.04510980954199706,45.10980954199706
904,0,11.380025863647461,0.04510980954199706,45.10980954199706
908,0,11.376737594604492,0.04510980954199706,45.10980954199706
912,0,11.378117561340332,0.04510980954199706,45.10980954199706
916,0,11.376373291015625,0.04510980954199706,45.10980954199706
920,0,11.378392219543457,0.04510980954199706,45.10980954199706
924,0,11.376577377319336,0.04510980954199706,45.10980954199706
928,0,11.376727104187012,0.04510980954199706,45.10980954199706
932,0,11.375571250915527,0.04510980954199706,45.10980954199706
936,0,11.378273010253906,0.04510980954199706,45.10980954199706
940,0,11.375022888183594,0.04510980954199706,45.10980954199706
944,0.0010016026208177209,11.397586822509766,0.04511619601032546,45.11619601032546
948,0,11.450202941894531,0.04511619601032546,45.11619601032546
952,0,11.491789817810059,0.04511619601032546,45.11619601032546
956,0,11.509349822998047,0.04511619601032546,45.11619601032546
960,0,11.510098457336426,0.04511619601032546,45.11619601032546
964,0,11.518022537231445,0.04511619601032546,45.11619601032546
968,0,11.517062187194824,0.04511619601032546,45.11619601032546
972,0,11.511757850646973,0.04511619601032546,45.11619601032546
976,0,11.521961212158203,0.04511619601032546,45.11619601032546
980,0,11.519926071166992,0.04511619601032546,45.11619601032546
984,0,11.517242431640625,0.04511619601032546,45.11619601032546
988,0,11.513657569885254,0.04511619601032546,45.11619601032546
992,0,11.52294635772705,0.04511619601032546,45.11619601032546
996,0,11.520106315612793,0.04511619601032546,45.11619601032546
1000,0,11.514223098754883,0.04511619601032546,45.11619601032546
1004,0,11.520283699035645,0.04511619601032546,45.11619601032546
1008,0,11.519211769104004,0.04511619601032546,45.11619601032546
1012,0,11.521783828735352,0.04511619601032546,45.11619601032546
1016,0,11.522209167480469,0.04511619601032546,45.11619601032546
1020,0,11.519643783569336,0.04511619601032546,45.11619601032546
1024,0,11.520764350891113,0.04511619601032546,45.11619601032546
1028,0,11.516128540039062,0.04511619601032546,45.11619601032546
1032,0,11.517380714416504,0.04511619601032546,45.11619601032546
1036,0,11.520133018493652,0.04511619601032546,45.11619601032546
1040,0,11.524897575378418,0.04511619601032546,45.11619601032546


==> plots/ott-qwen-threshold-seeds/data/seed44-01.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change,cumulative_first_order_entropy_change_x1e3
0,0.329257607460022,1.0271787643432617,-0.011830358863591073,-11.830358863591073
4,0.2930397391319275,1.0440737009048462,-0.02102890101994248,-21.02890101994248
8,0.2946102023124695,1.0150521993637085,-0.02926754425881839,-29.26754425881839
12,0.3838984966278076,0.975729763507843,-0.04665042734444924,-46.65042734444924
16,0.3777426481246948,1.0056321620941162,-0.06256254699032304,-62.56254699032304
20,0.362480103969574,0.9609153270721436,-0.07318145800086207,-73.18145800086207
24,0.3202599883079529,0.9394475221633911,-0.08174384300404292,-81.74384300404292
28,0.3273041248321533,0.8715851902961731,-0.09011881917754216,-90.11881917754216
32,0.38054054975509644,0.8296383023262024,-0.10203174469838361,-102.0317446983836
36,0.3576061725616455,0.7353789210319519,-0.112858053699743,-112.858053699743
40,0.37679213285446167,0.699447512626648,-0.12355841168571802,-123.55841168571801
44,0.3960743546485901,0.6283963918685913,-0.1322252343286121,-132.22523432861212
48,0.37156450748443604,0.5606066584587097,-0.13929243545241926,-139.29243545241926
52,0.40873289108276367,0.5252339839935303,-0.1468756810795649,-146.87568107956488
56,0.4183599352836609,0.4352648854255676,-0.15147636472961873,-151.47636472961872
60,0.36933568120002747,0.43460503220558167,-0.15517419550271067,-155.17419550271066
64,0.4217822551727295,0.38173699378967285,-0.15960777940641174,-159.60777940641174
68,0.45391133427619934,0.348044753074646,-0.16424393184492653,-164.24393184492652
72,0.3592323064804077,0.3117326498031616,-0.1684302248965937,-168.4302248965937
76,0.34697625041007996,0.308203786611557,-0.17049848474235058,-170.49848474235057
80,0.3968473970890045,0.26238518953323364,-0.17338094333227355,-173.38094333227355
84,0.4172009229660034,0.23569998145103455,-0.17612804867022286,-176.12804867022285
88,0.3559780716896057,0.23033617436885834,-0.17856188160992753,-178.56188160992753
92,0.38952475786209106,0.21599753201007843,-0.18092441613278348,-180.92441613278348
96,0.38011711835861206,0.19965365529060364,-0.18290550758191154,-182.90550758191154
100,0.4290429353713989,0.1809074729681015,-0.1856808815996303,-185.6808815996303
104,0.43780583143234253,0.17375411093235016,-0.1887746355511553,-188.7746355511553
108,0.434384822845459,0.1602180004119873,-0.19072726468403906,-190.72726468403906
112,0.4923531413078308,0.14275293052196503,-0.19161208324149298,-191.61208324149297
116,0.411044180393219,0.1477486491203308,-0.19303940079025855,-193.03940079025855
120,0.3859163522720337,0.13555333018302917,-0.1944916167950002,-194.4916167950002
124,0.43598484992980957,0.13429251313209534,-0.19610216108255868,-196.10216108255867
128,0.3897371292114258,0.1322985291481018,-0.19773075983220606,-197.73075983220605
132,0.37556231021881104,0.12558697164058685,-0.19846556025971657,-198.46556025971657
136,0.40345561504364014,0.12003292143344879,-0.19990319573971865,-199.90319573971865
140,0.4525100588798523,0.10823280364274979,-0.20135803225941024,-201.35803225941024
144,0.42211857438087463,0.11147143691778183,-0.20308656392923213,-203.08656392923214
148,0.3644711673259735,0.10641299933195114,-0.20407736117231773,-204.07736117231772
152,0.3391951620578766,0.10346277803182602,-0.20515711033025769,-205.1571103302577
156,0.3922051191329956,0.09575901180505753,-0.20638566352833815,-206.38566352833814
160,0.4377825856208801,0.08559133857488632,-0.2074704505774188,-207.4704505774188
164,0.4320872724056244,0.08631955087184906,-0.2085117330399618,-208.5117330399618
168,0.47595304250717163,0.08665703237056732,-0.2094891537303672,-209.4891537303672
172,0.44194495677948,0.08185330778360367,-0.21064849123133783,-210.64849123133783
176,0.3957301080226898,0.09128068387508392,-0.2122058877109923,-212.2058877109923
180,0.3908845782279968,0.08451694995164871,-0.2129492820852819,-212.9492820852819
184,0.466810017824173,0.07963237911462784,-0.21367679157956504,-213.67679157956505
188,0.42365938425064087,0.08441203087568283,-0.21492188078211344,-214.92188078211345
192,0.42592620849609375,0.08984239399433136,-0.2162999203665335,-216.2999203665335
196,0.44043904542922974,0.09611809998750687,-0.2175840634201976,-217.5840634201976
200,0.4974706172943115,0.09410670399665833,-0.2184021455293284,-218.4021455293284
204,0.3951747715473175,0.08176726847887039,-0.21955553442152725,-219.55553442152726
208,0.46841856837272644,0.09476415067911148,-0.2205578683134633,-220.5578683134633
212,0.4627945125102997,0.07276444882154465,-0.2214516507874445,-221.4516507874445
216,0.4401942789554596,0.0806422233581543,-0.22218961316581082,-222.1896131658108
220,0.39039555191993713,0.07917186617851257,-0.22304334834819267,-223.04334834819267
224,0.47740787267684937,0.07942476123571396,-0.22369884314623528,-223.69884314623528
228,0.5364058613777161,0.0742238238453865,-0.2246291629629314,-224.6291629629314
232,0.5691863298416138,0.08044616878032684,-0.22567695861034848,-225.67695861034846
236,0.48457902669906616,0.07816270738840103,-0.22599604196921425,-225.99604196921425
240,0.41908782720565796,0.07368748635053635,-0.22669622731581468,-226.69622731581467
244,0.4289931654930115,0.07415995746850967,-0.22749107437571153,-227.49107437571152
248,0.5411539077758789,0.07976406812667847,-0.2292607691721305,-229.2607691721305
252,0.49962669610977173,0.07294511049985886,-0.22995738376260016,-229.95738376260016
256,0.4685280919075012,0.0697096511721611,-0.2305895041612454,-230.5895041612454
260,0.4164051413536072,0.07203693687915802,-0.23159766274446542,-231.59766274446542
264,0.5074462890625,0.06226899474859238,-0.2318864843792286,-231.8864843792286
268,0.46685299277305603,0.05338148772716522,-0.23264654633364495,-232.64654633364495
272,0.4851168990135193,0.05766968056559563,-0.23302034527318422,-233.0203452731842
276,0.5173461437225342,0.061850208789110184,-0.23354370193489,-233.54370193488998
280,0.4768185019493103,0.05797966197133064,-0.23391582606576405,-233.91582606576407
284,0.46284064650535583,0.06381106376647949,-0.2349322200185739,-234.9322200185739
288,0.4555544853210449,0.07092460244894028,-0.23617526881770629,-236.1752688177063
292,0.43808460235595703,0.06481967121362686,-0.23729584795704523,-237.29584795704523
296,0.4745408296585083,0.06265610456466675,-0.23808525949696463,-238.08525949696462
300,0.4257838726043701,0.06270094215869904,-0.23864273513722484,-238.64273513722483
304,0.4595370292663574,0.05774630978703499,-0.23908669549910438,-239.0866954991044
308,0.4664166569709778,0.05860346183180809,-0.23952494844482758,-239.52494844482757
312,0.48045119643211365,0.05905009061098099,-0.2402262873040681,-240.22628730406808
316,0.4925336241722107,0.057174261659383774,-0.24088552897926413,-240.88552897926414
320,0.5049656629562378,0.06290001422166824,-0.24160571191944918,-241.6057119194492
324,0.5163780450820923,0.06105837970972061,-0.25139287366598645,-251.39287366598646
328,0.5592142939567566,0.06542109698057175,-0.25220049260999894,-252.20049260999895
332,0.4551509916782379,0.06302999705076218,-0.2525276994033498,-252.5276994033498
336,0.5216445922851562,0.054734695702791214,-0.25312070468762,-253.12070468762
340,0.45704346895217896,0.05878685042262077,-0.2537597132027762,-253.75971320277617
344,0.48022139072418213,0.05382132530212402,-0.25389275459999955,-253.89275459999953
348,0.5194675326347351,0.05350553244352341,-0.25451805855401294,-254.51805855401292
352,0.4972885847091675,0.05126462131738663,-0.25474914746038263,-254.74914746038263
356,0.46968433260917664,0.05557272210717201,-0.25541907015147264,-255.41907015147262
360,0.5057505965232849,0.052102163434028625,-0.2561494022558343,-256.14940225583433
364,0.4415704309940338,0.051258403807878494,-0.2567028853512647,-256.7028853512647
368,0.38268107175827026,0.05648421868681908,-0.2574244351094063,-257.4244351094063
372,0.5057937502861023,0.05451534688472748,-0.2580697022512301,-258.0697022512301
376,0.48092231154441833,0.04814768210053444,-0.25855460384562406,-258.55460384562406
380,0.5125583410263062,0.04854734614491463,-0.25907937457423075,-259.07937457423077
384,0.43872520327568054,0.04550189524888992,-0.2596966304319232,-259.6966304319232
388,0.5349061489105225,0.046510666608810425,-0.25986084209689836,-259.86084209689835
392,0.45679229497909546,0.05066278576850891,-0.26057408328957327,-260.57408328957325
396,0.4826064109802246,0.05270891636610031,-0.26106941043981874,-261.06941043981874
400,0.5527029037475586,0.05114726722240448,-0.26185029517154373,-261.85029517154373
404,0.4723229706287384,0.05455024167895317,-0.2625445583227521,-262.5445583227521
408,0.49134165048599243,0.06073331832885742,-0.26337847426794564,-263.37847426794565
412,0.5472806096076965,0.054390858858823776,-0.26388522264957687,-263.88522264957686
416,0.519485354423523,0.053129613399505615,-0.2642499549288712,-264.2499549288712
420,0.482472687959671,0.05274970456957817,-0.2651240847793123,-265.12408477931234
424,0.4922485649585724,0.0560789592564106,-0.2657990229118609,-265.7990229118609
428,0.5599919557571411,0.05303320288658142,-0.2661781924817574,-266.1781924817574
432,0.43018481135368347,0.0530242919921875,-0.2666784108430675,-266.67841084306747
436,0.4865160584449768,0.05662306770682335,-0.2673446676070667,-267.3446676070667
440,0.4755108058452606,0.055725399404764175,-0.26796857534248336,-267.96857534248335
444,0.45227694511413574,0.051213812083005905,-0.26851107655152323,-268.5110765515232
448,0.6044647693634033,0.056216999888420105,-0.26914894701573794,-269.1489470157379
452,0.6323724985122681,0.05669012665748596,-0.26969899267323044,-269.69899267323046
456,0.43675023317337036,0.05094854161143303,-0.27010526118000006,-270.10526118000007
460,0.46968191862106323,0.054479360580444336,-0.27051918542549974,-270.51918542549976
464,0.45226001739501953,0.05981485918164253,-0.2713554937106159,-271.3554937106159
468,0.616624116897583,0.0573994480073452,-0.2720990697251799,-272.0990697251799
472,0.4774434268474579,0.06059892475605011,-0.2729979567747704,-272.9979567747704
476,0.46205031871795654,0.058046650141477585,-0.27367739545080844,-273.67739545080843
480,0.48449695110321045,0.04765583947300911,-0.2741000187636475,-274.1000187636475
484,0.5101958513259888,0.054901063442230225,-0.27461573429013003,-274.61573429013004
488,0.5308166742324829,0.05768592655658722,-0.2753864336625142,-275.3864336625142
492,0.5312319993972778,0.054400261491537094,-0.2757470445158187,-275.74704451581874
496,0.525138258934021,0.05998602509498596,-0.27651188206758553,-276.51188206758553
500,0.5680807828903198,0.05462181568145752,-0.2773345052325162,-277.33450523251616
504,0.5646049976348877,0.05217475816607475,-0.27803415940075665,-278.03415940075666
508,0.4157186448574066,0.054794974625110626,-0.2788384789993598,-278.83847899935984
512,0.439928263425827,0.05149858817458153,-0.2792508805567035,-279.2508805567035
516,0.4901895225048065,0.0517704114317894,-0.27969107110328756,-279.6910711032876
520,0.462399423122406,0.05132698640227318,-0.28001971794733754,-280.01971794733754
524,0.41800054907798767,0.04974756017327309,-0.28044145807409854,-280.44145807409853
528,0.538016676902771,0.05103391036391258,-0.2807992349741825,-280.7992349741825
532,0.5376109480857849,0.05594222992658615,-0.28163941073967375,-281.63941073967374
536,0.48446908593177795,0.04567260295152664,-0.28180331888941285,-281.8033188894128
540,0.427870512008667,0.045557599514722824,-0.2821871190315159,-282.18711903151586
544,0.5517064332962036,0.04242473095655441,-0.2824806073083243,-282.4806073083243
548,0.5250315070152283,0.04330180212855339,-0.2830637665585611,-283.0637665585611
552,0.5181193351745605,0.045765358954668045,-0.2834970593626622,-283.4970593626622
556,0.4978365898132324,0.04520444944500923,-0.2838643978961343,-283.86439789613434
560,0.4474859833717346,0.045808836817741394,-0.28409615508786173,-284.09615508786175
564,0.4945673644542694,0.0391433984041214,-0.2843544341737669,-284.3544341737669
568,0.5852845311164856,0.046250421553850174,-0.28506907497967954,-285.06907497967956
572,0.4658857583999634,0.04273807257413864,-0.2856494194102927,-285.6494194102927
576,0.4223039746284485,0.04295335337519646,-0.2862279837090343,-286.2279837090343
580,0.44056907296180725,0.04443413019180298,-0.28654296018616404,-286.54296018616407
584,0.419769287109375,0.04548174887895584,-0.28698639867976344,-286.98639867976345
588,0.4808385968208313,0.05516909807920456,-0.28755902988254683,-287.55902988254684
592,0.5091546773910522,0.04422318562865257,-0.2879414285865128,-287.94142858651276
596,0.5055732727050781,0.04202178120613098,-0.2884785090250402,-288.4785090250402
600,0.49112218618392944,0.04101182147860527,-0.2887178528572781,-288.7178528572781
604,0.5358068943023682,0.03985566273331642,-0.28921472569030265,-289.21472569030266
608,0.43765223026275635,0.04509712755680084,-0.28978179489052175,-289.7817948905217
612,0.4596644937992096,0.04690650850534439,-0.29071946321283165,-290.71946321283167
616,0.5365960001945496,0.04585382714867592,-0.291414748555513,-291.41474855551303
620,0.47569596767425537,0.04563663899898529,-0.2920708668753978,-292.07086687539777
624,0.4887644946575165,0.04540777951478958,-0.2924059011424259,-292.4059011424259
628,0.5517596006393433,0.04370185732841492,-0.292841367724926,-292.84136772492604
632,0.5254374742507935,0.03851182758808136,-0.29364674112944505,-293.64674112944505
636,0.4594847857952118,0.03988076373934746,-0.29416188637623214,-294.16188637623213
640,0.5131275653839111,0.04346446320414543,-0.2950372135685327,-295.0372135685327
644,0.4966028034687042,0.04387129470705986,-0.2953640824344446,-295.36408243444464
648,0.4760288596153259,0.04021582379937172,-0.295693927485049,-295.693927485049
652,0.5276641845703125,0.03922496736049652,-0.2965084447229052,-296.5084447229052
656,0.3733448386192322,0.03848971053957939,-0.29668145854622746,-296.6814585462275
660,0.4366436004638672,0.03939838707447052,-0.29705900774848254,-297.05900774848254
664,0.597928524017334,0.041745927184820175,-0.2975030957223453,-297.5030957223453
668,0.5537588596343994,0.04218842461705208,-0.29796635749608386,-297.96635749608384
672,0.5330020189285278,0.03835660591721535,-0.29818420072602586,-298.18420072602584
676,0.4215529263019562,0.04628084599971771,-0.2988144664886086,-298.8144664886086
680,0.5021878480911255,0.0417853444814682,-0.2993771793276199,-299.3771793276199
684,0.6289339065551758,0.04317096993327141,-0.30006077490124633,-300.0607749012463
688,0.4776327610015869,0.04680788889527321,-0.3006273005354128,-300.6273005354128
692,0.5576997995376587,0.044581685215234756,-0.301170185819333,-301.170185819333
696,0.44983795285224915,0.04132174700498581,-0.30192575284395745,-301.92575284395747
700,0.5083189606666565,0.04433303698897362,-0.30233479246979017,-302.33479246979016
704,0.6568394899368286,0.04108540713787079,-0.302914697565339,-302.914697565339
708,0.5425598621368408,0.04338611662387848,-0.3032686865358503,-303.2686865358503
712,0.5206984281539917,0.045790527015924454,-0.30373031654909505,-303.73031654909505
716,0.5994831323623657,0.04280165582895279,-0.3042504354993614,-304.2504354993614
720,0.5076579451560974,0.04277540743350983,-0.3047903261672403,-304.79032616724027
724,0.430863618850708,0.04411851242184639,-0.3054222469078896,-305.4222469078896
728,0.42122548818588257,0.04491613805294037,-0.305978255847508,-305.97825584750797
732,0.48646658658981323,0.042463112622499466,-0.30632024018050236,-306.32024018050237
736,0.440214604139328,0.040680963546037674,-0.30664503840789364,-306.64503840789365
740,0.4046345353126526,0.04316369444131851,-0.3070171001535978,-307.01710015359777
744,0.42576366662979126,0.04446655884385109,-0.30743371345163456,-307.43371345163456
748,0.4902712106704712,0.045216672122478485,-0.3078414663663385,-307.8414663663385
752,0.5856000185012817,0.04235684871673584,-0.3084127676532387,-308.41276765323875
756,0.52425217628479,0.042178377509117126,-0.30919743075586165,-309.19743075586166
760,0.5285192728042603,0.05132680758833885,-0.3096395386722766,-309.6395386722766
764,0.5877525210380554,0.04277290031313896,-0.3099831514319232,-309.9831514319232
768,0.45537227392196655,0.044871535152196884,-0.31036767544500354,-310.36767544500356
772,0.4829283654689789,0.04410305619239807,-0.3109752779879884,-310.9752779879884
776,0.4961378574371338,0.046295296400785446,-0.3117544179803382,-311.7544179803382
780,0.49409303069114685,0.044597357511520386,-0.3120820764192722,-312.0820764192722
784,0.5124256610870361,0.0453299880027771,-0.31270807873039286,-312.70807873039286
788,0.522560715675354,0.04607721418142319,-0.3130396862226583,-313.0396862226583
792,0.5184575915336609,0.04153785482048988,-0.31351327539766705,-313.51327539766703
796,0.44559401273727417,0.04651455208659172,-0.313873874105169,-313.87387410516897
800,0.40055620670318604,0.04513361304998398,-0.3141631688782762,-314.1631688782762
804,0.44704097509384155,0.04822416603565216,-0.31458018499509044,-314.58018499509046
808,0.5392950177192688,0.04694739356637001,-0.31521916581310605,-315.21916581310603
812,0.5908689498901367,0.042531657963991165,-0.3158320511674402,-315.83205116744017
816,0.4315759539604187,0.04182172566652298,-0.3163991756022868,-316.3991756022868
820,0.5660924911499023,0.040024176239967346,-0.31680808656665227,-316.80808656665226
824,0.4878215789794922,0.041774872690439224,-0.31728786684964105,-317.28786684964103
828,0.5676108598709106,0.03941704332828522,-0.3177084782252295,-317.7084782252295
832,0.45989400148391724,0.042052313685417175,-0.3181517435759085,-318.1517435759085
836,0.5720105171203613,0.04050206393003464,-0.31893052655387577,-318.9305265538758
840,0.48176079988479614,0.04510753974318504,-0.3195524335358815,-319.55243353588145
844,0.5272181630134583,0.04869087412953377,-0.31994166277509595,-319.94166277509595
848,0.5328367948532104,0.038917988538742065,-0.32028198518848927,-320.2819851884893
852,0.5419857501983643,0.03703483194112778,-0.3205519518902651,-320.55195189026506
856,0.548180341720581,0.04160768911242485,-0.32129493979621393,-321.29493979621395
860,0.5093149542808533,0.04029609635472298,-0.3216724956505954,-321.6724956505954
864,0.5506091117858887,0.03525012731552124,-0.32215000110009107,-322.15000110009106
868,0.50422602891922,0.03909856453537941,-0.3226854598802975,-322.6854598802975
872,0.5020747780799866,0.04028410091996193,-0.32322374733612613,-323.2237473361261
876,0.4953526258468628,0.04477626457810402,-0.32359098873615744,-323.59098873615744
880,0.5896800756454468,0.04012931138277054,-0.32419656047786494,-324.1965604778649
884,0.6325474977493286,0.04265008494257927,-0.324594760776612,-324.59476077661196
888,0.5026070475578308,0.04303266853094101,-0.324999241119593,-324.999241119593
892,0.4300784766674042,0.04692496359348297,-0.325494121325524,-325.494121325524
896,0.48258650302886963,0.04721863195300102,-0.3261560132450978,-326.1560132450978
900,0.6495233774185181,0.04286811500787735,-0.3263959717112652,-326.39597171126525
904,0.5584284067153931,0.04710518196225166,-0.3270847514147317,-327.0847514147317
908,0.5096467137336731,0.04846099391579628,-0.327595936087975,-327.595936087975
912,0.4203457534313202,0.04376397654414177,-0.3279005242136386,-327.90052421363856
916,0.5539783239364624,0.04230024293065071,-0.3281132029933327,-328.11320299333266
920,0.5786105394363403,0.04227805882692337,-0.32860270305511574,-328.60270305511574
924,0.5762896537780762,0.04454391449689865,-0.32911481067898074,-329.11481067898075
928,0.5260927677154541,0.04433046653866768,-0.3293057069254657,-329.3057069254657
932,0.5201045274734497,0.0475546196103096,-0.33002008634735724,-330.0200863473572
936,0.5800133943557739,0.04460841789841652,-0.3305529689676201,-330.5529689676201
940,0.5070595145225525,0.04446624964475632,-0.33097974768272853,-330.97974768272854
944,0.48466622829437256,0.043250568211078644,-0.3310793814397901,-331.0793814397901
948,0.47244322299957275,0.046300482004880905,-0.3312700653186338,-331.2700653186338
952,0.4448671340942383,0.043686650693416595,-0.33172223828630254,-331.7222382863025
956,0.5024718642234802,0.03858734294772148,-0.3320372046777009,-332.0372046777009
960,0.5166255235671997,0.04494522511959076,-0.3325425642732991,-332.5425642732991
964,0.5664641857147217,0.04417456313967705,-0.3330113621200208,-333.0113621200208
968,0.5050383806228638,0.041131556034088135,-0.33345260158936685,-333.45260158936685
972,0.5216844081878662,0.040362484753131866,-0.33384346538350473,-333.84346538350474
976,0.5567147731781006,0.04219752922654152,-0.33450357647092654,-334.50357647092653
980,0.5128059387207031,0.04056943580508232,-0.3349377345725546,-334.9377345725546
984,0.5233246088027954,0.042654965072870255,-0.3352998567859877,-335.29985678598774
988,0.5621746182441711,0.039596572518348694,-0.33609243423415935,-336.0924342341593
992,0.5078303813934326,0.04282568767666817,-0.3368793963043817,-336.87939630438166
996,0.49861812591552734,0.040895991027355194,-0.33726646328723286,-337.26646328723285
1000,0.6081408858299255,0.03696659952402115,-0.33765764871114423,-337.65764871114425
1004,0.5167133808135986,0.03926679864525795,-0.3379111286687715,-337.9111286687715
1008,0.4552125930786133,0.04070767015218735,-0.3383631561167737,-338.3631561167737
1012,0.5327423810958862,0.037730589509010315,-0.3389706484879189,-338.97064848791894
1016,0.44948452711105347,0.041967831552028656,-0.3392429173697724,-339.2429173697724
1020,0.4354824721813202,0.0408405102789402,-0.339781783066617,-339.781783066617
1024,0.5459011793136597,0.04298673942685127,-0.3401871952610154,-340.18719526101535
1028,0.5754507780075073,0.04133278504014015,-0.3404945749765431,-340.4945749765431
1032,0.5336931943893433,0.04036835581064224,-0.34093612432959897,-340.93612432959895
1036,0.5198447704315186,0.040518518537282944,-0.34139044206148195,-341.39044206148196
1040,0.5292954444885254,0.04027058929204941,-0.3417107294908035,-341.7107294908035
1044,0.5632253885269165,0.04244442284107208,-0.34224179641129004,-342.24179641129007
1048,0.5213562846183777,0.04433254897594452,-0.3429229160137919,-342.9229160137919
1052,0.6087822318077087,0.041344817727804184,-0.3436060758012911,-343.6060758012911
1056,0.47070345282554626,0.04520944133400917,-0.34393397780885526,-343.9339778088553
1060,0.5124907493591309,0.04623393714427948,-0.34421104829384785,-344.21104829384785
1064,0.5549421310424805,0.04799581319093704,-0.3446245301663524,-344.62453016635243
1068,0.542717456817627,0.047721341252326965,-0.34519813151569534,-345.19813151569537
1072,0.4562567472457886,0.05004839971661568,-0.3458784911399573,-345.8784911399573
1076,0.511250376701355,0.045118317008018494,-0.346352554000233,-346.352554000233
1080,0.589881181716919,0.04691954702138901,-0.3468705376089718,-346.8705376089718
1084,0.4935677647590637,0.04219015687704086,-0.34751304331162136,-347.51304331162135
1088,0.5226277112960815,0.044199250638484955,-0.34799959383959345,-347.99959383959344
1092,0.4891833961009979,0.045496683567762375,-0.34861359982121987,-348.61359982121985
1096,0.457719087600708,0.04391986131668091,-0.3491334551929228,-349.13345519292284
1100,0.6250797510147095,0.045200418680906296,-0.34951375304980936,-349.51375304980934
1104,0.6352651119232178,0.043868646025657654,-0.3500965140480956,-350.0965140480956
1108,0.46264272928237915,0.04380708932876587,-0.3505300040219239,-350.5300040219239
1112,0.5245707035064697,0.04099135100841522,-0.3509143958846159,-350.91439588461594
1116,0.5190790891647339,0.04023560881614685,-0.35144768727868114,-351.44768727868114
1120,0.6621364951133728,0.04191845282912254,-0.35192048828001776,-351.92048828001776
1124,0.45170438289642334,0.041020505130290985,-0.3525766941335646,-352.5766941335646
1128,0.4419539272785187,0.04021460562944412,-0.35282058704751473,-352.8205870475147
1132,0.5214697122573853,0.03462911397218704,-0.3530890056462208,-353.0890056462208
1136,0.5193639397621155,0.03865000605583191,-0.3535949273793546,-353.5949273793546
1140,0.5403391718864441,0.03894861042499542,-0.3540731872317082,-354.07318723170823
1144,0.5670216679573059,0.03778189793229103,-0.35432764938210437,-354.32764938210437
1148,0.5370614528656006,0.04249066486954689,-0.35455769393042513,-354.55769393042516
1152,0.5993407368659973,0.036007948219776154,-0.3549528214574684,-354.9528214574684
1156,0.581854522228241,0.035766832530498505,-0.3553687070341154,-355.3687070341154
1160,0.45683544874191284,0.04072492569684982,-0.35568748635395653,-355.6874863539565
1164,0.4276241064071655,0.03421882912516594,-0.35592512458535697,-355.92512458535697
1168,0.4786261320114136,0.03841018304228783,-0.3563499333188733,-356.3499333188733
1172,0.4955517649650574,0.03420029953122139,-0.3567767003421307,-356.7767003421307
1176,0.4262971878051758,0.034062281250953674,-0.3568832780884168,-356.8832780884168
1180,0.5163483023643494,0.036344561725854874,-0.3572368919234534,-357.2368919234534
1184,0.5390982031822205,0.034738246351480484,-0.3576334045980143,-357.6334045980143
1188,0.5305463075637817,0.03460501506924629,-0.358002470544293,-358.00247054429303
1192,0.4949800372123718,0.03422072157263756,-0.3587266718054376,-358.7266718054376
1196,0.5879185199737549,0.03602828457951546,-0.35923016308274813,-359.2301630827481
1200,0.5498311519622803,0.035161130130290985,-0.35947786424895845,-359.47786424895844
1204,0.5638782978057861,0.036638498306274414,-0.35962919417029204,-359.62919417029207
1208,0.5418766140937805,0.03643074631690979,-0.3600133035606363,-360.0133035606363
1212,0.5495821833610535,0.03566349670290947,-0.36020917756378146,-360.20917756378145
1216,0.5058032274246216,0.03451118618249893,-0.3604447078931694,-360.4447078931694
1220,0.5870805978775024,0.03206412121653557,-0.36070858991818455,-360.70858991818454
1224,0.49304574728012085,0.03237755596637726,-0.3611732170596691,-361.17321705966907
1228,0.5551847219467163,0.03126538544893265,-0.3616130986840276,-361.6130986840276
1232,0.4502793550491333,0.03253866359591484,-0.36197218375574036,-361.9721837557404
1236,0.44089025259017944,0.03295782953500748,-0.362356493853482,-362.356493853482
1240,0.47074294090270996,0.03613637760281563,-0.3627571554710223,-362.75715547102226
1244,0.5578875541687012,0.03363126888871193,-0.36295824189325576,-362.9582418932558
1248,0.5978825092315674,0.05409147962927818,-0.3631755012743547,-363.1755012743547
1252,0.5135356187820435,0.03367962688207626,-0.36352428753855137,-363.5242875385514
1256,0.5653098821640015,0.0307646244764328,-0.3638444923127617,-363.8444923127617
1260,0.4839235544204712,0.037485431879758835,-0.3644138378448576,-364.4138378448576
1264,0.5499481558799744,0.03698479011654854,-0.3646828030828806,-364.6828030828806
1268,0.5789151191711426,0.035826947540044785,-0.36518416414215893,-365.1841641421589
1272,0.5305652618408203,0.03798216953873634,-0.36582529176504,-365.82529176504
1276,0.5832377672195435,0.03920060396194458,-0.3665757379060486,-366.5757379060486
1280,0.543644905090332,0.05838119611144066,-0.36695921308797375,-366.95921308797375
1284,0.6104066371917725,0.03603436052799225,-0.36730419072176645,-367.3041907217665
1288,0.4870656132698059,0.03674032911658287,-0.3678624690526908,-367.8624690526908
1292,0.5592818856239319,0.036757566034793854,-0.36830410076274434,-368.3041007627443
1296,0.4979036748409271,0.037546224892139435,-0.36886230729498615,-368.8623072949861
1300,0.5323398113250732,0.03331509232521057,-0.36899194583141903,-368.99194583141906
1304,0.5434284210205078,0.03160151094198227,-0.36955514676195134,-369.55514676195133
1308,0.48748302459716797,0.032598238438367844,-0.3698922091669121,-369.8922091669121
1312,0.5693198442459106,0.035710953176021576,-0.3702079974908681,-370.2079974908681
1316,0.6315587162971497,0.03732147440314293,-0.3703845521161415,-370.3845521161415
1320,0.5742853879928589,0.0342349074780941,-0.37072580396228605,-370.725803962286
1324,0.5057893395423889,0.035040222108364105,-0.3708937468703126,-370.8937468703126
1328,0.40083739161491394,0.036793287843465805,-0.37142915971190926,-371.4291597119093
1332,0.5230808258056641,0.032522574067115784,-0.3715807577703367,-371.58075777033673
1336,0.6477741599082947,0.03907417878508568,-0.3720007051906593,-372.0007051906593
1340,0.46773475408554077,0.03644738718867302,-0.3724664901143233,-372.46649011432334
1344,0.5183213949203491,0.0348164401948452,-0.3728977973968923,-372.8977973968923
1348,0.4820626974105835,0.03304343298077583,-0.37310121581806555,-373.10121581806555
1352,0.5293970108032227,0.033939260989427567,-0.37330360614085367,-373.3036061408537
1356,0.5955442786216736,0.03821510076522827,-0.37353456009662245,-373.53456009662244
1360,0.5880946516990662,0.03481655940413475,-0.3739188003055689,-373.9188003055689
1364,0.5326204299926758,0.03509437292814255,-0.3743117235545943,-374.3117235545943
1368,0.5589188933372498,0.037244249135255814,-0.37455287304114715,-374.55287304114717
1372,0.5804451107978821,0.03522190451622009,-0.37517990668977386,-375.1799066897739
1376,0.490595281124115,0.03723514452576637,-0.3755471584329946,-375.5471584329946
1380,0.4264165163040161,0.03279164433479309,-0.3759792616971438,-375.9792616971438
1384,0.5051407814025879,0.0366528257727623,-0.3762285390864972,-376.2285390864972
1388,0.5136252045631409,0.034391555935144424,-0.37681019419037365,-376.81019419037364
1392,0.4655624032020569,0.029974328354001045,-0.3772514564791576,-377.2514564791576
1396,0.4553828835487366,0.03163886442780495,-0.3777197160175987,-377.71971601759867
1400,0.4748246967792511,0.03503134101629257,-0.37800525349534975,-378.00525349534973


==> plots/ott-qwen-threshold-seeds/data/seed44-02-01.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change,cumulative_first_order_entropy_change_x1e3
0,0.36436599493026733,1.025597333908081,-0.012098291726815091,-12.098291726815091
4,0.30676934123039246,1.0494813919067383,-0.020608878235272243,-20.608878235272243
8,0.3001309633255005,1.0178402662277222,-0.02713837259373264,-27.13837259373264
12,0.38877588510513306,0.989277720451355,-0.03816377796186288,-38.16377796186288
16,0.40815800428390503,0.9593921303749084,-0.04838830066258737,-48.38830066258737
20,0.3454554080963135,0.9516849517822266,-0.05539547131699152,-55.39547131699152
24,0.3143298327922821,0.9661757946014404,-0.0636992307466997,-63.6992307466997
28,0.3229004144668579,0.8911442160606384,-0.07183131807715881,-71.83131807715881
32,0.38424593210220337,0.8530891537666321,-0.08387534185680767,-83.87534185680767
36,0.3340443968772888,0.7936272025108337,-0.0926157588458496,-92.6157588458496
40,0.37877747416496277,0.7915350198745728,-0.10223567612144269,-102.23567612144268
44,0.368718683719635,0.6922656893730164,-0.10877614877388897,-108.77614877388896
48,0.37301164865493774,0.6422722935676575,-0.11487247791736355,-114.87247791736354
52,0.43464866280555725,0.5695931911468506,-0.12194172844577356,-121.94172844577355
56,0.42372316122055054,0.5422320365905762,-0.12770084163775142,-127.70084163775141
60,0.367644339799881,0.49844327569007874,-0.13230098075842012,-132.3009807584201
64,0.4213683307170868,0.4432521462440491,-0.13774832707543982,-137.74832707543982
68,0.4341576397418976,0.40346837043762207,-0.14187273235805709,-141.87273235805708
72,0.39063560962677,0.348906010389328,-0.14627827890607126,-146.27827890607125
76,0.37220194935798645,0.34692588448524475,-0.14919747823493257,-149.19747823493256
80,0.3956858217716217,0.2931276559829712,-0.1523795700404067,-152.3795700404067
84,0.44620418548583984,0.2623816132545471,-0.15485410626983498,-154.85410626983497
88,0.36827152967453003,0.24385511875152588,-0.15706422208331805,-157.06422208331804
92,0.39102280139923096,0.2251332849264145,-0.15917540229299387,-159.17540229299388
96,0.39692193269729614,0.20946672558784485,-0.16091556064899937,-160.91556064899936
100,0.44219541549682617,0.18890531361103058,-0.16238932262048777,-162.38932262048777
104,0.41287997364997864,0.17873749136924744,-0.16386871856235175,-163.86871856235175
108,0.41647136211395264,0.16749128699302673,-0.16622740520546486,-166.22740520546486
112,0.5381894707679749,0.15717211365699768,-0.16771019385936015,-167.71019385936015
116,0.430121511220932,0.16665194928646088,-0.1685579459333475,-168.5579459333475
120,0.43937817215919495,0.15405723452568054,-0.16989782724781932,-169.89782724781932
124,0.46094828844070435,0.14871840178966522,-0.17101004255816576,-171.01004255816576
128,0.4385708272457123,0.14069171249866486,-0.17251023339361637,-172.51023339361637
132,0.4404139518737793,0.1222703754901886,-0.17310868066503105,-173.10868066503105
136,0.37648165225982666,0.13145896792411804,-0.1737415629528023,-173.7415629528023
140,0.4902465045452118,0.11668077111244202,-0.1746785262064492,-174.6785262064492
144,0.4184971749782562,0.1219276636838913,-0.17555729783274998,-175.55729783274998
148,0.3521462082862854,0.12949414551258087,-0.17618904993458706,-176.18904993458705
152,0.3667210340499878,0.12548016011714935,-0.17694845508379764,-176.94845508379763
156,0.4052622318267822,0.11909233033657074,-0.17818826540887223,-178.1882654088722
160,0.46136724948883057,0.1112271398305893,-0.1789154808688309,-178.9154808688309
164,0.4570629596710205,0.09996124356985092,-0.17936431317631296,-179.36431317631298
168,0.4910431504249573,0.11025846749544144,-0.18015068429770942,-180.1506842977094
172,0.4139927327632904,0.09697429090738297,-0.18078131673671116,-180.78131673671118
176,0.41921669244766235,0.09926369786262512,-0.18187574145125573,-181.87574145125575
180,0.4182966351509094,0.10006861388683319,-0.18264203723265915,-182.64203723265916
184,0.48843324184417725,0.08667419105768204,-0.18321909728388164,-183.21909728388164
188,0.4703441858291626,0.08415524661540985,-0.1839838044138613,-183.98380441386132
192,0.49207380414009094,0.08940938860177994,-0.1845416811235392,-184.5416811235392
196,0.4656067490577698,0.08661528676748276,-0.18526278456083567,-185.26278456083566
200,0.5367176532745361,0.08261359483003616,-0.1859135990292664,-185.9135990292664
204,0.44807523488998413,0.07682964950799942,-0.18651045150720513,-186.51045150720512
208,0.4471478760242462,0.08050426095724106,-0.18686336583256313,-186.86336583256315
212,0.48200154304504395,0.07206195592880249,-0.18704422710293045,-187.04422710293045
216,0.4695337116718292,0.07217371463775635,-0.18739840615915426,-187.39840615915426
220,0.44108593463897705,0.06831492483615875,-0.1879241555242741,-187.9241555242741
224,0.4644191861152649,0.07199288159608841,-0.1884880598085621,-188.4880598085621
228,0.5086023211479187,0.06781338155269623,-0.1887144484907397,-188.7144484907397
232,0.5763795375823975,0.07508828490972519,-0.18937101141154233,-189.37101141154233
236,0.4734317660331726,0.0706646591424942,-0.1897176202438109,-189.7176202438109
240,0.42249953746795654,0.07513787597417831,-0.19000820850687639,-190.00820850687637
244,0.4207199215888977,0.06696420907974243,-0.19041877101738613,-190.41877101738612
248,0.5404656529426575,0.06700389087200165,-0.19117849479602084,-191.17849479602083
252,0.4811641275882721,0.06210458278656006,-0.1912709793051794,-191.2709793051794
256,0.46440231800079346,0.06351837515830994,-0.19153119136970792,-191.53119136970793
260,0.43620768189430237,0.0660061165690422,-0.19220794381213485,-192.20794381213486
264,0.46195462346076965,0.06155366823077202,-0.19281792097757217,-192.81792097757216
268,0.4773707985877991,0.06143505498766899,-0.19307748851328105,-193.07748851328105
272,0.4906681180000305,0.060476742684841156,-0.19327419718108624,-193.27419718108624
276,0.581788182258606,0.054715901613235474,-0.1933944391419295,-193.3944391419295
280,0.4311067461967468,0.052696436643600464,-0.19366759716594645,-193.66759716594646
284,0.5159637331962585,0.05184521898627281,-0.19374205034590014,-193.74205034590014
288,0.5084624290466309,0.041954584419727325,-0.194156299386333,-194.156299386333
292,0.4125097393989563,0.04779819771647453,-0.19438257905921125,-194.38257905921125
296,0.5264512300491333,0.04263853654265404,-0.1945520021570059,-194.55200215700592
300,0.40239882469177246,0.044408466666936874,-0.19467300777304158,-194.67300777304158
304,0.46148979663848877,0.046010930091142654,-0.1949938126489012,-194.9938126489012
308,0.42945143580436707,0.041791804134845734,-0.1950672494991021,-195.0672494991021
312,0.4807230830192566,0.048416294157505035,-0.19543794670403253,-195.43794670403253
316,0.4620262384414673,0.052767638117074966,-0.1957314173355264,-195.7314173355264
320,0.5334048271179199,0.0453178733587265,-0.1962336514255289,-196.2336514255289
324,0.4820494055747986,0.048512138426303864,-0.19651960701446386,-196.51960701446387
328,0.5193938612937927,0.04636796936392784,-0.19682857686359684,-196.82857686359685
332,0.4922940731048584,0.04388021305203438,-0.19707523367129726,-197.07523367129727
336,0.548019289970398,0.04312315210700035,-0.19721618215250997,-197.21618215250996
340,0.48112016916275024,0.04671681299805641,-0.19745151912418363,-197.45151912418362
344,0.5268397331237793,0.047955472022295,-0.19760754699475397,-197.60754699475396
348,0.5724508762359619,0.052679311484098434,-0.19746192311688388,-197.46192311688387
352,0.48526033759117126,0.051300350576639175,-0.19784167069225583,-197.84167069225583
356,0.5321488976478577,0.05844143405556679,-0.19815432390156568,-198.15432390156568
360,0.5254385471343994,0.06331183016300201,-0.19839541553535506,-198.39541553535506
364,0.4972294569015503,0.058098483830690384,-0.19879318111134475,-198.79318111134475
368,0.4530530571937561,0.06546363234519958,-0.19910019581862665,-199.10019581862664
372,0.5114022493362427,0.061801232397556305,-0.19969067300346127,-199.69067300346128
376,0.516330361366272,0.05813024938106537,-0.2001575400145565,-200.1575400145565
380,0.47821372747421265,0.054227907210588455,-0.2004317699901072,-200.4317699901072
384,0.5189636945724487,0.04988636076450348,-0.20086841657584958,-200.86841657584958
388,0.5772900581359863,0.042542893439531326,-0.20116055357170776,-201.16055357170777
392,0.43493515253067017,0.05564776435494423,-0.20126678792269853,-201.26678792269854
396,0.46842336654663086,0.04332755506038666,-0.20149003856508546,-201.49003856508546
400,0.5129681825637817,0.04297633096575737,-0.2016743292825311,-201.6743292825311
404,0.3993508219718933,0.04261082783341408,-0.20207543180402826,-202.07543180402826
408,0.4932655096054077,0.04554032161831856,-0.2026099960051923,-202.6099960051923
412,0.5174552798271179,0.044752709567546844,-0.20278665151084713,-202.78665151084712
416,0.4984528720378876,0.041491370648145676,-0.20306929726249828,-203.06929726249828
420,0.504193127155304,0.07278138399124146,-0.20334769892135535,-203.34769892135535
424,0.501973032951355,0.043945495039224625,-0.20365505086503782,-203.65505086503782
428,0.5373608469963074,0.04603654518723488,-0.20394377544464776,-203.94377544464777
432,0.5419468879699707,0.042513199150562286,-0.20411983123762262,-204.1198312376226
436,0.5303499698638916,0.044696882367134094,-0.2046018796287163,-204.6018796287163
440,0.49822986125946045,0.04975162446498871,-0.20481402920568342,-204.81402920568343
444,0.5577639937400818,0.0473913736641407,-0.20504739549172107,-205.04739549172106
448,0.6489615440368652,0.05466987192630768,-0.20524026102937704,-205.24026102937702
452,0.6578192710876465,0.05098414048552513,-0.20559634490939466,-205.59634490939465
456,0.4392341673374176,0.05456862226128578,-0.2059959706644618,-205.9959706644618
460,0.567817211151123,0.04950619116425514,-0.206165882371883,-206.165882371883
464,0.5104107856750488,0.049146976321935654,-0.206311568154192,-206.311568154192
468,0.5639573335647583,0.051882125437259674,-0.20673163770586495,-206.73163770586496
472,0.5211749076843262,0.050821516662836075,-0.207113160612796,-207.113160612796
476,0.4633828401565552,0.05201824754476547,-0.20725118846488794,-207.25118846488795
480,0.5400423407554626,0.04711253568530083,-0.2073350239810527,-207.3350239810527
484,0.5717153549194336,0.05167022719979286,-0.20773127328426216,-207.73127328426216
488,0.5533303022384644,0.04711060971021652,-0.2078885443192377,-207.8885443192377
492,0.5713539719581604,0.04730536416172981,-0.20784973545368896,-207.84973545368896
496,0.5790214538574219,0.04970523342490196,-0.20793116831563013,-207.93116831563015
500,0.5757640600204468,0.04653347283601761,-0.20825253626115087,-208.25253626115088
504,0.5001981854438782,0.053222086280584335,-0.20832928065660455,-208.32928065660457
508,0.45317959785461426,0.04858807474374771,-0.208684884153647,-208.684884153647
512,0.4023129642009735,0.050202880054712296,-0.2088514083948078,-208.8514083948078
516,0.4773091971874237,0.04474291950464249,-0.20885221697343853,-208.85221697343854
520,0.5631331205368042,0.04536646604537964,-0.20900096173949295,-209.00096173949296
524,0.508013129234314,0.04694235324859619,-0.20914421268781952,-209.14421268781953
528,0.5310868620872498,0.0413515605032444,-0.20948327626785884,-209.48327626785886
532,0.47353148460388184,0.05082050710916519,-0.20958726271148537,-209.58726271148538
536,0.5807647109031677,0.04490433633327484,-0.2097780919724172,-209.7780919724172
540,0.5421543121337891,0.04585298150777817,-0.21001977205735928,-210.0197720573593
544,0.6436734795570374,0.04666047915816307,-0.2105026875142499,-210.50268751424989
548,0.5459967851638794,0.04820287972688675,-0.21065004110822366,-210.65004110822366
552,0.6114925146102905,0.05115219205617905,-0.21097024168645356,-210.97024168645356
556,0.5316030979156494,0.049839429557323456,-0.2110222794126137,-211.0222794126137
560,0.5602553486824036,0.05325445532798767,-0.21118301178811366,-211.18301178811367
564,0.6185045838356018,0.05098916217684746,-0.2113200486632269,-211.3200486632269
568,0.5871894359588623,0.050588417798280716,-0.21138402447268673,-211.38402447268672
572,0.5405555963516235,0.05399433150887489,-0.2115338125290646,-211.53381252906462
576,0.523396372795105,0.0533059760928154,-0.2116737742895553,-211.6737742895553
580,0.5760964155197144,0.05365065112709999,-0.2120897964026866,-212.0897964026866
584,0.49147024750709534,0.05485360696911812,-0.21259033681790468,-212.59033681790467
588,0.5365866422653198,0.054704852402210236,-0.21270017775020283,-212.70017775020284
592,0.59889817237854,0.049365442246198654,-0.2130391664652746,-213.0391664652746
596,0.5033077597618103,0.05044908821582794,-0.21311409869786407,-213.11409869786408
600,0.5008717179298401,0.04678190127015114,-0.2131881010481757,-213.1881010481757
604,0.5571938753128052,0.049615614116191864,-0.21340820049102133,-213.40820049102132
608,0.47304075956344604,0.05016424506902695,-0.21342635937687943,-213.42635937687942
612,0.5327565670013428,0.04909081012010574,-0.21358572169837137,-213.58572169837137
616,0.5649814605712891,0.050421521067619324,-0.21391455969175593,-213.91455969175593
620,0.49632957577705383,0.04950673133134842,-0.21401259958180846,-214.01259958180847
624,0.47569501399993896,0.052309051156044006,-0.21409942792270614,-214.09942792270616
628,0.5428141355514526,0.04896439239382744,-0.21418163976978194,-214.18163976978195
632,0.6313530206680298,0.047678142786026,-0.2141693226986287,-214.16932269862872
636,0.47074460983276367,0.051277659833431244,-0.2141746385535645,-214.1746385535645
640,0.45753198862075806,0.05052865296602249,-0.21420988507702482,-214.2098850770248
644,0.4020867645740509,0.04804971441626549,-0.21421504001665997,-214.21504001665997
648,0.38120460510253906,0.05609286576509476,-0.2141554470551647,-214.1554470551647
652,0.4059859812259674,0.048098690807819366,-0.2141405719924498,-214.1405719924498
656,0.319975882768631,0.03918880596756935,-0.21411140719264615,-214.11140719264614
660,0.2758227586746216,0.037674106657505035,-0.2140993675477651,-214.0993675477651
664,0.27146291732788086,0.034802526235580444,-0.21412628174432186,-214.12628174432186
668,0.24594053626060486,0.03128763660788536,-0.21413657675439218,-214.1365767543922
672,0.20855191349983215,0.03123946487903595,-0.2141274860641304,-214.1274860641304
676,0.21655617654323578,0.023610448464751244,-0.2141209989095125,-214.1209989095125
680,0.21769975125789642,0.024608049541711807,-0.21416143883461466,-214.16143883461467
684,0.21097049117088318,0.027980785816907883,-0.2141736942708847,-214.1736942708847
688,0.2078639715909958,0.029374103993177414,-0.21422284832329216,-214.22284832329217
692,0.27617329359054565,0.03501781448721886,-0.2142832495070179,-214.2832495070179
696,0.2391556203365326,0.030980687588453293,-0.21425898914438843,-214.25898914438844
700,0.2600206136703491,0.037030916661024094,-0.21433113827431335,-214.33113827431336
704,0.3133082389831543,0.034353453665971756,-0.2144396569450309,-214.4396569450309
708,0.30104804039001465,0.02958538755774498,-0.21444265367644147,-214.44265367644147
712,0.38958749175071716,0.02873741276562214,-0.2144473884320051,-214.44738843200508
716,0.3094503581523895,0.041663676500320435,-0.2144771726309647,-214.4771726309647
720,0.30660560727119446,0.034475818276405334,-0.214585517351408,-214.585517351408
724,0.3777115046977997,0.05758323520421982,-0.2146448462191564,-214.6448462191564
728,0.3389277160167694,0.030752703547477722,-0.21471219431005964,-214.71219431005963
732,0.4645654857158661,0.028995517641305923,-0.21485938481189717,-214.85938481189717
736,0.36727333068847656,0.02680986560881138,-0.21499273420978463,-214.99273420978463
740,0.4546917676925659,0.027891647070646286,-0.21520776262464872,-215.20776262464872
744,0.3918893337249756,0.03090495616197586,-0.21535801270446123,-215.35801270446123
748,0.41746291518211365,0.028473766520619392,-0.21551377891363502,-215.513778913635
752,0.33035042881965637,0.02752598188817501,-0.21556400417919844,-215.56400417919843
756,0.3679601550102234,0.023447303101420403,-0.2155769762677742,-215.5769762677742
760,0.3961838483810425,0.02293115109205246,-0.21564204809511314,-215.64204809511315
764,0.4348098337650299,0.026982136070728302,-0.2157302667881358,-215.73026678813582
768,0.38652586936950684,0.030735092237591743,-0.21582113469664901,-215.821134696649
772,0.39278629422187805,0.027793455868959427,-0.21591933599287663,-215.91933599287663
776,0.31738364696502686,0.028706097975373268,-0.21588670800216106,-215.88670800216107
780,0.2692714333534241,0.02699051983654499,-0.2159458061733606,-215.94580617336058
784,0.30193430185317993,0.025221187621355057,-0.2159402444385066,-215.9402444385066
788,0.3255748450756073,0.024532204493880272,-0.2159662410333554,-215.9662410333554
792,0.3598180413246155,0.027245432138442993,-0.21598011231733463,-215.98011231733463
796,0.37689945101737976,0.032023437321186066,-0.21610331893471682,-216.1033189347168
800,0.305580198764801,0.025991324335336685,-0.21614332210457257,-216.14332210457258
804,0.35832542181015015,0.03147457167506218,-0.21625772443334193,-216.25772443334193
808,0.38145580887794495,0.03295203670859337,-0.21633980277131173,-216.33980277131172
812,0.48643648624420166,0.028828240931034088,-0.21644137789420584,-216.44137789420583
816,0.44595593214035034,0.029204754158854485,-0.21648627290577108,-216.48627290577107
820,0.5277372002601624,0.029327457770705223,-0.21661058751716536,-216.61058751716536
824,0.39589768648147583,0.035337578505277634,-0.2166928591575599,-216.6928591575599
828,0.46000128984451294,0.029161449521780014,-0.2167862869661588,-216.7862869661588
832,0.389194130897522,0.030769582837820053,-0.21683683110167398,-216.836831101674
836,0.501875638961792,0.03166491165757179,-0.21695426722895708,-216.9542672289571
840,0.39566949009895325,0.030155280604958534,-0.21700179719978022,-217.0017971997802
844,0.4800330400466919,0.03543391451239586,-0.21716597748045754,-217.16597748045754
848,0.45103591680526733,0.03256060183048248,-0.21736208277379146,-217.36208277379146
852,0.466708242893219,0.02991112321615219,-0.2173965230643398,-217.3965230643398
856,0.47811421751976013,0.027681618928909302,-0.21752793719412147,-217.52793719412148
860,0.4294685423374176,0.034130439162254333,-0.21765462801523763,-217.65462801523762
864,0.47057563066482544,0.025972632691264153,-0.21773954452828373,-217.73954452828372
868,0.42583131790161133,0.026504598557949066,-0.21778894683873598,-217.78894683873597
872,0.41996604204177856,0.026578139513731003,-0.2178578048548996,-217.8578048548996
876,0.45134592056274414,0.026999352499842644,-0.2179602930588125,-217.9602930588125
880,0.4821831285953522,0.024661704897880554,-0.2180296702860787,-218.0296702860787
884,0.5097144246101379,0.02607802115380764,-0.2182511619375518,-218.2511619375518
888,0.5030548572540283,0.027655571699142456,-0.21830234897814196,-218.30234897814196
892,0.4978107810020447,0.023136358708143234,-0.218365634208082,-218.36563420808199
896,0.44195711612701416,0.028097696602344513,-0.21851137016827063,-218.51137016827062
900,0.4712311029434204,0.029533138498663902,-0.21840113427417232,-218.4011342741723
904,0.4187115430831909,0.02791678160429001,-0.21863720838550374,-218.63720838550373
908,0.45127201080322266,0.028806377202272415,-0.2186973580869225,-218.6973580869225
912,0.35392698645591736,0.03190808743238449,-0.218933156218359,-218.933156218359
916,0.3972265124320984,0.027610190212726593,-0.21911140567075907,-219.11140567075907
920,0.5335158109664917,0.0299184899777174,-0.21909386862748195,-219.09386862748195
924,0.5211032032966614,0.02596725896000862,-0.21913353829573626,-219.13353829573626
928,0.4889674782752991,0.02513095736503601,-0.21922458285325777,-219.22458285325777
932,0.4813033938407898,0.028533408418297768,-0.21923788122284196,-219.23788122284196
936,0.40926480293273926,0.02936559170484543,-0.219326105682395,-219.326105682395
940,0.46412354707717896,0.029772087931632996,-0.21936641240213464,-219.36641240213464
944,0.4723166227340698,0.02878301590681076,-0.21950554008894232,-219.50554008894233
948,0.46917176246643066,0.02780023030936718,-0.21956097259660903,-219.56097259660902
952,0.40469789505004883,0.02816828340291977,-0.2196977191716112,-219.6977191716112
956,0.43651148676872253,0.032423797994852066,-0.21982499096376354,-219.82499096376353
960,0.5081238150596619,0.024482643231749535,-0.21989148090534807,-219.89148090534806
964,0.5009772181510925,0.029137641191482544,-0.2200023203722861,-220.00232037228608
968,0.4967748522758484,0.0253957100212574,-0.22005288886643373,-220.05288886643373
972,0.48068663477897644,0.025346655398607254,-0.2201294092486528,-220.1294092486528
976,0.5443774461746216,0.022794418036937714,-0.22025415028437847,-220.25415028437848
980,0.5318678617477417,0.023150842636823654,-0.22028310929907582,-220.28310929907582
984,0.5514143705368042,0.02393457666039467,-0.22038101996505247,-220.38101996505247
988,0.5391926765441895,0.019775360822677612,-0.22038959825387575,-220.38959825387573
992,0.4628591239452362,0.022448644042015076,-0.22039861477881398,-220.39861477881396
996,0.3893529176712036,0.018444688990712166,-0.2204645922756934,-220.4645922756934
1000,0.4549528956413269,0.017974333837628365,-0.22047840881961392,-220.47840881961392
1004,0.41839978098869324,0.018445972353219986,-0.22050373824595962,-220.50373824595962
1008,0.44250333309173584,0.016996333375573158,-0.22055299703897482,-220.55299703897484
1012,0.4204369783401489,0.018059568479657173,-0.2206411533422963,-220.64115334229632
1016,0.4473717212677002,0.0176259595900774,-0.2206040573685635,-220.6040573685635
1020,0.4265750050544739,0.023267967626452446,-0.2206718787911597,-220.6718787911597
1024,0.4119982123374939,0.019003815948963165,-0.22066719929574766,-220.66719929574765
1028,0.4203657805919647,0.02005227841436863,-0.2206862666123082,-220.6862666123082
1032,0.37696003913879395,0.017453180626034737,-0.22070630787263437,-220.70630787263437
1036,0.3304673135280609,0.016325419768691063,-0.22071545197409506,-220.71545197409506
1040,0.38464730978012085,0.019976593554019928,-0.2208498165777408,-220.8498165777408
1044,0.3828246593475342,0.014164939522743225,-0.2208350093376836,-220.8350093376836
1048,0.38570675253868103,0.015297594480216503,-0.2209012455031868,-220.9012455031868
1052,0.5097759962081909,0.01859612576663494,-0.22094383997658318,-220.94383997658318
1056,0.35824137926101685,0.014651665464043617,-0.22098079659673453,-220.98079659673454
1060,0.3466362953186035,0.017665717750787735,-0.22095680197971101,-220.956801979711
1064,0.42129117250442505,0.019350314512848854,-0.22105340073137225,-221.05340073137225
1068,0.3331279158592224,0.016617994755506516,-0.22106830528636656,-221.06830528636655
1072,0.4470742344856262,0.02109459415078163,-0.22119802244185893,-221.19802244185894
1076,0.3343125581741333,0.022299274802207947,-0.22125490003181858,-221.25490003181858
1080,0.38307252526283264,0.02702881209552288,-0.2213345312499616,-221.3345312499616
1084,0.3471418619155884,0.02313525602221489,-0.2213540142114493,-221.35401421144928
1088,0.3003295660018921,0.026656894013285637,-0.22135461441299686,-221.35461441299685
1092,0.32475823163986206,0.029461635276675224,-0.22129027353833497,-221.29027353833496
1096,0.2211061269044876,0.03824913129210472,-0.22116214833216763,-221.16214833216762
1100,0.31785619258880615,0.07210271060466766,-0.22070990832545878,-220.70990832545877
1104,0.23018145561218262,0.2734073996543884,-0.21919373477117976,-219.19373477117975
1108,0.16841945052146912,1.0295770168304443,-0.21687866391881816,-216.87866391881815
1112,0.08849158138036728,1.119181752204895,-0.2167268518736184,-216.7268518736184
1116,0.003155048005282879,0.7897365689277649,-0.2167236383381984,-216.7236383381984
1120,0,0.1954883188009262,-0.2167236383381984,-216.7236383381984
1124,0,0.02949528954923153,-0.2167236383381984,-216.7236383381984
1128,0,0.059401366859674454,-0.2167236383381984,-216.7236383381984
1132,0,0.13646069169044495,-0.2167236383381984,-216.7236383381984
1136,0,0.16991829872131348,-0.2167236383381984,-216.7236383381984
1140,0,0.17481300234794617,-0.2167236383381984,-216.7236383381984
1144,0,0.24279694259166718,-0.2167236383381984,-216.7236383381984
1148,0,0.19098450243473053,-0.2167236383381984,-216.7236383381984
1152,0,0.2607235014438629,-0.2167236383381984,-216.7236383381984
1156,0,0.27789506316185,-0.2167236383381984,-216.7236383381984
1160,0,0.2239599972963333,-0.2167236383381984,-216.7236383381984
1164,0,0.2539123296737671,-0.2167236383381984,-216.7236383381984
1168,0,0.25859490036964417,-0.2167236383381984,-216.7236383381984
1172,0,0.18302269279956818,-0.2167236383381984,-216.7236383381984
1176,0,0.23457007110118866,-0.2167236383381984,-216.7236383381984
1180,0,0.2131069451570511,-0.2167236383381984,-216.7236383381984
1184,0,0.25911152362823486,-0.2167236383381984,-216.7236383381984
1188,0,0.1773018091917038,-0.2167236383381984,-216.7236383381984
1192,0,0.2759738266468048,-0.2167236383381984,-216.7236383381984
1196,0,0.2244408279657364,-0.2167236383381984,-216.7236383381984
1200,0,0.26960140466690063,-0.2167236383381984,-216.7236383381984
1204,0,0.11916596442461014,-0.2167236383381984,-216.7236383381984
1208,0,0.2259930521249771,-0.2167236383381984,-216.7236383381984
1212,0,0.2775157690048218,-0.2167236383381984,-216.7236383381984
1216,0,0.17938794195652008,-0.2167236383381984,-216.7236383381984
1220,0,0.17667628824710846,-0.2167236383381984,-216.7236383381984
1224,0,0.23784172534942627,-0.2167236383381984,-216.7236383381984
1228,0,0.13772231340408325,-0.2167236383381984,-216.7236383381984
1232,0,0.19946302473545074,-0.2167236383381984,-216.7236383381984
1236,0,0.2082371860742569,-0.2167236383381984,-216.7236383381984
1240,0,0.267770916223526,-0.2167236383381984,-216.7236383381984
1244,0,0.23510071635246277,-0.2167236383381984,-216.7236383381984
1248,0,0.23002007603645325,-0.2167236383381984,-216.7236383381984
1252,0,0.21069873869419098,-0.2167236383381984,-216.7236383381984
1256,0,0.2377833127975464,-0.2167236383381984,-216.7236383381984
1260,0,0.20353837311267853,-0.2167236383381984,-216.7236383381984
1264,0,0.24571222066879272,-0.2167236383381984,-216.7236383381984
1268,0,0.28214412927627563,-0.2167236383381984,-216.7236383381984
1272,0,0.22267811000347137,-0.2167236383381984,-216.7236383381984
1276,0,0.19782580435276031,-0.2167236383381984,-216.7236383381984
1280,0,0.2834983468055725,-0.2167236383381984,-216.7236383381984
1284,0,0.22770002484321594,-0.2167236383381984,-216.7236383381984
1288,0,0.14219483733177185,-0.2167236383381984,-216.7236383381984
1292,0,0.21638046205043793,-0.2167236383381984,-216.7236383381984
1296,0,0.16421085596084595,-0.2167236383381984,-216.7236383381984
1300,0,0.1274646371603012,-0.2167236383381984,-216.7236383381984
1304,0,0.2818537652492523,-0.2167236383381984,-216.7236383381984
1308,0,0.21355228126049042,-0.2167236383381984,-216.7236383381984
1312,0,0.227997288107872,-0.2167236383381984,-216.7236383381984
1316,0,0.23285503685474396,-0.2167236383381984,-216.7236383381984
1320,0,0.2351231724023819,-0.2167236383381984,-216.7236383381984
1324,0,0.29202231764793396,-0.2167236383381984,-216.7236383381984
1328,0,0.2630070149898529,-0.2167236383381984,-216.7236383381984
1332,0,0.20032352209091187,-0.2167236383381984,-216.7236383381984
1336,0,0.18844759464263916,-0.2167236383381984,-216.7236383381984
1340,0,0.22553040087223053,-0.2167236383381984,-216.7236383381984
1344,0,0.22953885793685913,-0.2167236383381984,-216.7236383381984
1348,0,0.29517510533332825,-0.2167236383381984,-216.7236383381984
1352,0,0.22404985129833221,-0.2167236383381984,-216.7236383381984
1356,0,0.15702223777770996,-0.2167236383381984,-216.7236383381984
1360,0,0.20183800160884857,-0.2167236383381984,-216.7236383381984
1364,0,0.23498399555683136,-0.2167236383381984,-216.7236383381984
1368,0,0.24767041206359863,-0.2167236383381984,-216.7236383381984
1372,0,0.29990220069885254,-0.2167236383381984,-216.7236383381984
1376,0,0.22793461382389069,-0.2167236383381984,-216.7236383381984
1380,0,0.29462572932243347,-0.2167236383381984,-216.7236383381984
1384,0,0.2201872318983078,-0.2167236383381984,-216.7236383381984
1388,0,0.2402464598417282,-0.2167236383381984,-216.7236383381984
1392,0,0.17619113624095917,-0.2167236383381984,-216.7236383381984
1396,0,0.23313681781291962,-0.2167236383381984,-216.7236383381984
1400,0,0.3259645700454712,-0.2167236383381984,-216.7236383381984


==> plots/ott-qwen-threshold-seeds/data/seed44-baseline.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change,cumulative_first_order_entropy_change_x1e3
0,0.3956029415130615,1.0384799242019653,0.0004946262410214786,0.49462624102147856
4,0.3146180212497711,1.0635685920715332,0.0010618378907487624,1.0618378907487624
8,0.3059839904308319,1.029544711112976,0.0012919577487799927,1.2919577487799927
12,0.38980066776275635,1.013197422027588,0.0012125047881887951,1.2125047881887951
16,0.39597928524017334,1.0635076761245728,0.0017598397442277758,1.7598397442277758
20,0.33529484272003174,1.0422173738479614,0.002068535758247947,2.068535758247947
24,0.3135116696357727,1.0875531435012817,0.002284611028912309,2.284611028912309
28,0.3259509205818176,1.0713872909545898,0.002995454076813786,2.995454076813786
32,0.36277076601982117,1.059311032295227,0.003731479595231235,3.731479595231235
36,0.32574334740638733,1.0763806104660034,0.0035763194391762454,3.5763194391762454
40,0.37022924423217773,1.1068311929702759,0.0038551986313990483,3.8551986313990483
44,0.35691341757774353,1.1041808128356934,0.004268514380353139,4.268514380353139
48,0.32954898476600647,1.1194498538970947,0.0026588001878717904,2.6588001878717904
52,0.3818894028663635,1.055260181427002,0.0024715284293659323,2.4715284293659323
56,0.40134352445602417,1.0729701519012451,0.002396545710502629,2.396545710502629
60,0.3536112904548645,1.1130144596099854,0.00255523660065915,2.55523660065915
64,0.3635282814502716,1.091932773590088,0.0032630700641105292,3.2630700641105292
68,0.3679741621017456,1.111500859260559,0.004238913875187045,4.238913875187045
72,0.3663262128829956,1.0514386892318726,0.005527597873057566,5.527597873057566
76,0.330807089805603,1.1802904605865479,0.0062741570871507335,6.2741570871507335
80,0.39594876766204834,1.1304757595062256,0.007374575401494887,7.374575401494887
84,0.42161184549331665,1.1560194492340088,0.007781023195330583,7.781023195330583
88,0.349200040102005,1.2194997072219849,0.008433457410286671,8.433457410286671
92,0.39420461654663086,1.1845752000808716,0.009014892262892538,9.014892262892538
96,0.35812973976135254,1.165414810180664,0.009013903736486917,9.013903736486917
100,0.43365478515625,1.2122679948806763,0.009434568850408276,9.434568850408276
104,0.43733304738998413,1.1871000528335571,0.009691835013867056,9.691835013867056
108,0.45553240180015564,1.3031408786773682,0.010883344044727572,10.883344044727572
112,0.48599106073379517,1.2004228830337524,0.01216720137757843,12.16720137757843
116,0.39660269021987915,1.3195624351501465,0.011938805692252252,11.938805692252252
120,0.4428488612174988,1.4185885190963745,0.014602215439381006,14.602215439381006
124,0.44505584239959717,1.603234052658081,0.01401135507940321,14.01135507940321
128,0.39362823963165283,1.564261555671692,0.01564101914786331,15.641019147863311
132,0.41009414196014404,1.6290175914764404,0.01639748950003561,16.39748950003561
136,0.40503090620040894,1.6892683506011963,0.018429939562017772,18.429939562017772
140,0.4443591237068176,1.9510809183120728,0.026097031892553524,26.097031892553524
144,0.4196862578392029,2.2300491333007812,0.028503226082370325,28.503226082370325
148,0.3899654448032379,2.8179616928100586,0.03074634457511305,30.74634457511305
152,0.37410295009613037,3.2876179218292236,0.034977235411196794,34.977235411196794
156,0.3674387037754059,3.86499285697937,0.035962796854795975,35.962796854795975
160,0.41291818022727966,4.498525619506836,0.03693497180484595,36.93497180484595
164,0.3948970437049866,5.041415691375732,0.03918721034563699,39.18721034563699
168,0.394796758890152,6.030974864959717,0.039755150413049556,39.755150413049556
172,0.30087971687316895,6.717648506164551,0.03955241672702581,39.55241672702581
176,0.23602762818336487,7.205862998962402,0.04524789600146217,45.24789600146217
180,0.19586081802845,8.00323486328125,0.047380243836989244,47.380243836989244
184,0.26282113790512085,7.685206890106201,0.049467611277413504,49.4676112774135
188,0.24565312266349792,7.593707084655762,0.048621489799706374,48.621489799706374
192,0.1889374554157257,8.738404273986816,0.0531934422680882,53.1934422680882
196,0.12409855425357819,9.726408004760742,0.05390082135610097,53.90082135610097
200,0.06505408138036728,10.709725379943848,0.05345118225687617,53.45118225687617
204,0.04754750430583954,10.980615615844727,0.05231871709984226,52.31871709984226
208,0.09081196784973145,10.955564498901367,0.050913983645495264,50.913983645495264
212,0.07101362198591232,10.825785636901855,0.04986088941898714,49.86088941898714
216,0.11853966116905212,10.459059715270996,0.04801339326395304,48.01339326395304
220,0.1513122320175171,9.240966796875,0.04811781317121255,48.11781317121255
224,0.09955734014511108,6.51546049118042,0.047172604386584105,47.172604386584105
228,0.2565581202507019,8.56900405883789,0.04531807330411208,45.31807330411208
232,0.19842462241649628,10.32726764678955,0.03799814760750575,37.99814760750575
236,0.06069711223244667,11.194097518920898,0.03612987488085562,36.12987488085562
240,0.021033653989434242,11.281063079833984,0.03544796713554721,35.44796713554721
244,0.030498797073960304,9.973470687866211,0.03040779978837893,30.40779978837893
248,0.023888221010565758,6.58767557144165,0.02274188559275192,22.74188559275192
252,0.04572315514087677,5.710933685302734,0.017660645221259763,17.660645221259763
256,0.15795272588729858,7.418501377105713,0.010452321159381661,10.452321159381661
260,0.2814860939979553,7.465841293334961,0.008758425383338597,8.758425383338597
264,0.21769830584526062,10.002730369567871,0.008751098746555108,8.751098746555108
268,0.25851359963417053,10.1141939163208,0.008033465676290596,8.033465676290596
272,0.2512688934803009,10.057113647460938,0.007701987967929647,7.701987967929647
276,0.26579684019088745,10.14133071899414,0.006929896481334019,6.929896481334019
280,0.2600114643573761,9.786032676696777,0.006861446489351941,6.861446489351941
284,0.23394738137722015,9.831441879272461,0.005622969953043899,5.622969953043899
288,0.25002503395080566,8.926728248596191,0.005328883672574669,5.328883672574669
292,0.23956510424613953,7.747865200042725,-0.000426968029131114,-0.426968029131114
296,0.18724721670150757,7.6303181648254395,-0.014820534985389155,-14.820534985389155
300,0.09249798953533173,10.949992179870605,-0.017215188318580044,-17.215188318580044
304,0.08523637801408768,11.343132019042969,-0.018330508009813062,-18.330508009813062
308,0.08897331357002258,11.214134216308594,-0.019362691251663566,-19.362691251663566
312,0.06540465354919434,11.3972806930542,-0.01972293283030213,-19.72293283030213
316,0.022986778989434242,11.480470657348633,-0.019770191435828366,-19.770191435828366
320,0.0088045634329319,11.545815467834473,-0.019879549935390983,-19.879549935390983
324,0.010466746985912323,11.578755378723145,-0.020060232730294558,-20.060232730294558
328,0.009465144015848637,11.580211639404297,-0.02025412649823366,-20.25412649823366
332,0.005709134507924318,11.614585876464844,-0.020281236034097816,-20.281236034097816
336,0.012019230984151363,11.562379837036133,-0.02036923448301664,-20.36923448301664
340,0.010366586036980152,11.584590911865234,-0.020511302185258984,-20.511302185258984
344,0.008513621985912323,11.581850051879883,-0.0206149741500532,-20.6149741500532
348,0.01146834995597601,11.596721649169922,-0.02080844098931678,-20.80844098931678
352,0.027043268084526062,11.397209167480469,-0.01811635689309199,-18.11635689309199
356,0.011518429964780807,11.05283260345459,-0.022967128587783492,-22.967128587783492
360,0.004206730984151363,11.439135551452637,-0.025804519778336754,-25.804519778336754
364,0,11.466116905212402,-0.025804519778336754,-25.804519778336754
368,0,11.632597923278809,-0.025804519778336754,-25.804519778336754
372,0,11.591177940368652,-0.025804519778336754,-25.804519778336754
376,0,11.616166114807129,-0.025804519778336754,-25.804519778336754
380,0,11.57983112335205,-0.025804519778336754,-25.804519778336754
384,0,11.545613288879395,-0.025804519778336754,-25.804519778336754
388,0.003004807746037841,11.542343139648438,-0.02714061060961015,-27.14061060961015
392,0,11.500897407531738,-0.02714061060961015,-27.14061060961015
396,0.006009615492075682,11.393680572509766,-0.02879159893227623,-28.79159893227623
400,0.0045072115026414394,10.86754035949707,-0.029607472850280203,-29.607472850280203
404,0,11.530467987060547,-0.029607472850280203,-29.607472850280203
408,0,11.770407676696777,-0.029607472850280203,-29.607472850280203
412,0,11.773425102233887,-0.029607472850280203,-29.607472850280203
416,0,11.774069786071777,-0.029607472850280203,-29.607472850280203
420,0,11.77456283569336,-0.029607472850280203,-29.607472850280203
424,0,11.772608757019043,-0.029607472850280203,-29.607472850280203
428,0,11.773849487304688,-0.029607472850280203,-29.607472850280203
432,0,11.773605346679688,-0.029607472850280203,-29.607472850280203
436,0,11.772661209106445,-0.029607472850280203,-29.607472850280203
440,0,11.773685455322266,-0.029607472850280203,-29.607472850280203
444,0,11.773782730102539,-0.029607472850280203,-29.607472850280203
448,0,11.773265838623047,-0.029607472850280203,-29.607472850280203
452,0,11.77329158782959,-0.029607472850280203,-29.607472850280203
456,0,11.773283004760742,-0.029607472850280203,-29.607472850280203
460,0,11.773003578186035,-0.029607472850280203,-29.607472850280203
464,0,11.773266792297363,-0.029607472850280203,-29.607472850280203
468,0,11.772974014282227,-0.029607472850280203,-29.607472850280203
472,0,11.773345947265625,-0.029607472850280203,-29.607472850280203
476,0,11.77355670928955,-0.029607472850280203,-29.607472850280203
480,0,11.772879600524902,-0.029607472850280203,-29.607472850280203
484,0,11.773465156555176,-0.029607472850280203,-29.607472850280203
488,0,11.7734375,-0.029607472850280203,-29.607472850280203
492,0,11.7730073928833,-0.029607472850280203,-29.607472850280203
496,0,11.772954940795898,-0.029607472850280203,-29.607472850280203
500,0,11.773781776428223,-0.029607472850280203,-29.607472850280203
504,0,11.770485877990723,-0.029607472850280203,-29.607472850280203
508,0,11.772577285766602,-0.029607472850280203,-29.607472850280203
512,0,11.774673461914062,-0.029607472850280203,-29.607472850280203
516,0,11.774045944213867,-0.029607472850280203,-29.607472850280203
520,0,11.773645401000977,-0.029607472850280203,-29.607472850280203
524,0,11.772381782531738,-0.029607472850280203,-29.607472850280203
528,0,11.772611618041992,-0.029607472850280203,-29.607472850280203
532,0,11.773153305053711,-0.029607472850280203,-29.607472850280203
536,0,11.77320384979248,-0.029607472850280203,-29.607472850280203
540,0,11.773510932922363,-0.029607472850280203,-29.607472850280203
544,0,11.773261070251465,-0.029607472850280203,-29.607472850280203
548,0,11.77383804321289,-0.029607472850280203,-29.607472850280203
552,0,11.773716926574707,-0.029607472850280203,-29.607472850280203
556,0,11.774189949035645,-0.029607472850280203,-29.607472850280203
560,0,11.773018836975098,-0.029607472850280203,-29.607472850280203
564,0,11.772904396057129,-0.029607472850280203,-29.607472850280203
568,0,11.773509979248047,-0.029607472850280203,-29.607472850280203
572,0,11.773051261901855,-0.029607472850280203,-29.607472850280203
576,0,11.77230167388916,-0.029607472850280203,-29.607472850280203
580,0,11.773467063903809,-0.029607472850280203,-29.607472850280203
584,0,11.773496627807617,-0.029607472850280203,-29.607472850280203
588,0,11.772723197937012,-0.029607472850280203,-29.607472850280203
592,0,11.772483825683594,-0.029607472850280203,-29.607472850280203
596,0,11.77214527130127,-0.029607472850280203,-29.607472850280203
600,0,11.772439956665039,-0.029607472850280203,-29.607472850280203
604,0,11.773909568786621,-0.029607472850280203,-29.607472850280203
608,0,11.772770881652832,-0.029607472850280203,-29.607472850280203
612,0,11.774120330810547,-0.029607472850280203,-29.607472850280203
616,0,11.772836685180664,-0.029607472850280203,-29.607472850280203
620,0,11.773505210876465,-0.029607472850280203,-29.607472850280203
624,0,11.773414611816406,-0.029607472850280203,-29.607472850280203
628,0,11.773218154907227,-0.029607472850280203,-29.607472850280203
632,0,11.773098945617676,-0.029607472850280203,-29.607472850280203
636,0,11.773910522460938,-0.029607472850280203,-29.607472850280203
640,0,11.773134231567383,-0.029607472850280203,-29.607472850280203
644,0,11.773153305053711,-0.029607472850280203,-29.607472850280203
648,0,11.774157524108887,-0.029607472850280203,-29.607472850280203
652,0,11.771979331970215,-0.029607472850280203,-29.607472850280203
656,0,11.773966789245605,-0.029607472850280203,-29.607472850280203
660,0,11.773319244384766,-0.029607472850280203,-29.607472850280203
664,0,11.773425102233887,-0.029607472850280203,-29.607472850280203
668,0,11.77318000793457,-0.029607472850280203,-29.607472850280203
672,0,11.773299217224121,-0.029607472850280203,-29.607472850280203
676,0,11.773520469665527,-0.029607472850280203,-29.607472850280203
680,0,11.7735595703125,-0.029607472850280203,-29.607472850280203
684,0,11.772893905639648,-0.029607472850280203,-29.607472850280203
688,0,11.774338722229004,-0.029607472850280203,-29.607472850280203
692,0,11.773612976074219,-0.029607472850280203,-29.607472850280203
696,0,11.772610664367676,-0.029607472850280203,-29.607472850280203
700,0,11.77346420288086,-0.029607472850280203,-29.607472850280203
704,0,11.77336597442627,-0.029607472850280203,-29.607472850280203
708,0,11.773042678833008,-0.029607472850280203,-29.607472850280203
712,0,11.773430824279785,-0.029607472850280203,-29.607472850280203
716,0,11.77321720123291,-0.029607472850280203,-29.607472850280203
720,0,11.773292541503906,-0.029607472850280203,-29.607472850280203
724,0,11.772578239440918,-0.029607472850280203,-29.607472850280203
728,0,11.774030685424805,-0.029607472850280203,-29.607472850280203
732,0,11.774083137512207,-0.029607472850280203,-29.607472850280203
736,0,11.77371597290039,-0.029607472850280203,-29.607472850280203
740,0,11.77259349822998,-0.029607472850280203,-29.607472850280203
744,0,11.773341178894043,-0.029607472850280203,-29.607472850280203
748,0,11.773138999938965,-0.029607472850280203,-29.607472850280203
752,0,11.773550033569336,-0.029607472850280203,-29.607472850280203
756,0,11.773452758789062,-0.029607472850280203,-29.607472850280203
760,0,11.773741722106934,-0.029607472850280203,-29.607472850280203
764,0,11.773111343383789,-0.029607472850280203,-29.607472850280203
768,0,11.761335372924805,-0.029607472850280203,-29.607472850280203
772,0,11.773957252502441,-0.029607472850280203,-29.607472850280203
776,0,11.773088455200195,-0.029607472850280203,-29.607472850280203
780,0,11.773089408874512,-0.029607472850280203,-29.607472850280203
784,0,11.772835731506348,-0.029607472850280203,-29.607472850280203
788,0,11.773687362670898,-0.029607472850280203,-29.607472850280203
792,0,11.772311210632324,-0.029607472850280203,-29.607472850280203
796,0,11.773125648498535,-0.029607472850280203,-29.607472850280203
800,0,11.773321151733398,-0.029607472850280203,-29.607472850280203
804,0,11.773286819458008,-0.029607472850280203,-29.607472850280203
808,0,11.772311210632324,-0.029607472850280203,-29.607472850280203
812,0,11.772672653198242,-0.029607472850280203,-29.607472850280203
816,0,11.772920608520508,-0.029607472850280203,-29.607472850280203
820,0,11.773482322692871,-0.029607472850280203,-29.607472850280203
824,0,11.772954940795898,-0.029607472850280203,-29.607472850280203
828,0,11.773618698120117,-0.029607472850280203,-29.607472850280203
832,0,11.773334503173828,-0.029607472850280203,-29.607472850280203
836,0,11.772533416748047,-0.029607472850280203,-29.607472850280203
840,0,11.773234367370605,-0.029607472850280203,-29.607472850280203
844,0,11.772984504699707,-0.029607472850280203,-29.607472850280203
848,0,11.772791862487793,-0.029607472850280203,-29.607472850280203
852,0,11.773256301879883,-0.029607472850280203,-29.607472850280203
856,0,11.774028778076172,-0.029607472850280203,-29.607472850280203
860,0,11.772875785827637,-0.029607472850280203,-29.607472850280203
864,0,11.773885726928711,-0.029607472850280203,-29.607472850280203
868,0,11.772932052612305,-0.029607472850280203,-29.607472850280203
872,0,11.773345947265625,-0.029607472850280203,-29.607472850280203
876,0,11.773262023925781,-0.029607472850280203,-29.607472850280203
880,0,11.7732572555542,-0.029607472850280203,-29.607472850280203
884,0,11.773384094238281,-0.029607472850280203,-29.607472850280203
888,0,11.773246765136719,-0.029607472850280203,-29.607472850280203
892,0,11.772985458374023,-0.029607472850280203,-29.607472850280203
896,0,11.77308177947998,-0.029607472850280203,-29.607472850280203
900,0,11.773548126220703,-0.029607472850280203,-29.607472850280203
904,0,11.773442268371582,-0.029607472850280203,-29.607472850280203
908,0,11.77318000793457,-0.029607472850280203,-29.607472850280203
912,0,11.772665023803711,-0.029607472850280203,-29.607472850280203
916,0,11.773324012756348,-0.029607472850280203,-29.607472850280203
920,0,11.77315902709961,-0.029607472850280203,-29.607472850280203
924,0,11.773093223571777,-0.029607472850280203,-29.607472850280203
928,0,11.773286819458008,-0.029607472850280203,-29.607472850280203
932,0,11.773231506347656,-0.029607472850280203,-29.607472850280203
936,0,11.773371696472168,-0.029607472850280203,-29.607472850280203
940,0,11.772050857543945,-0.029607472850280203,-29.607472850280203
944,0,11.773107528686523,-0.029607472850280203,-29.607472850280203
948,0,11.774307250976562,-0.029607472850280203,-29.607472850280203
952,0,11.773826599121094,-0.029607472850280203,-29.607472850280203
956,0,11.773259162902832,-0.029607472850280203,-29.607472850280203
960,0,11.773295402526855,-0.029607472850280203,-29.607472850280203
964,0,11.772613525390625,-0.029607472850280203,-29.607472850280203
968,0,11.773658752441406,-0.029607472850280203,-29.607472850280203
972,0,11.773374557495117,-0.029607472850280203,-29.607472850280203
976,0,11.772756576538086,-0.029607472850280203,-29.607472850280203
980,0,11.773611068725586,-0.029607472850280203,-29.607472850280203
984,0,11.77418327331543,-0.029607472850280203,-29.607472850280203
988,0,11.7739839553833,-0.029607472850280203,-29.607472850280203
992,0,11.773791313171387,-0.029607472850280203,-29.607472850280203
996,0,11.772870063781738,-0.029607472850280203,-29.607472850280203
1000,0,11.77297306060791,-0.029607472850280203,-29.607472850280203
1004,0,11.77346134185791,-0.029607472850280203,-29.607472850280203
1008,0,11.773131370544434,-0.029607472850280203,-29.607472850280203
1012,0,11.772974014282227,-0.029607472850280203,-29.607472850280203
1016,0,11.773138046264648,-0.029607472850280203,-29.607472850280203
1020,0,11.773415565490723,-0.029607472850280203,-29.607472850280203
1024,0,11.773616790771484,-0.029607472850280203,-29.607472850280203
1028,0,11.772550582885742,-0.029607472850280203,-29.607472850280203
1032,0,11.772199630737305,-0.029607472850280203,-29.607472850280203
1036,0,11.772995948791504,-0.029607472850280203,-29.607472850280203
1040,0,11.77348518371582,-0.029607472850280203,-29.607472850280203
1044,0,11.77361011505127,-0.029607472850280203,-29.607472850280203
1048,0,11.773536682128906,-0.029607472850280203,-29.607472850280203
1052,0,11.772695541381836,-0.029607472850280203,-29.607472850280203
1056,0,11.773276329040527,-0.029607472850280203,-29.607472850280203


==> plots/peak-valley-entropy/data/peak.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change
0,0.00390625,0.5090616345405579,0.0001200028091261629
4,0.01171875,0.5233603119850159,-0.00018903915770351887
8,0.02734375,0.5160151720046997,0.00023580051492899656
12,0.01171875,0.566076934337616,0.0005462362714752089
16,0,0.5533025860786438,0.0005462362714752089
20,0.03125,0.5570120215415955,0.0007748439165879972
24,0.00390625,0.5299221277236938,0.0009539791535644326
28,0.0546875,0.5861726403236389,0.0016030739971029107
32,0.0234375,0.59351646900177,0.00224441239333828
36,0.0390625,0.5557384490966797,0.0012015348511340562
40,0.05859375,0.5840013027191162,0.0030622385961578402
44,0.02734375,0.5766476988792419,0.003570625894553814
48,0.0078125,0.5962245464324951,0.0039280614269046055
52,0.02734375,0.6384934186935425,0.004334128041136864
56,0.0234375,0.6163585186004639,0.00463313077307248
60,0.03125,0.7120428085327148,0.00530866815643094
64,0.02734375,0.6512792110443115,0.006390673508576583
68,0.046875,0.6559855937957764,0.008366671321709873
72,0.0390625,0.691375732421875,0.009768178664671723
76,0.02734375,0.7824965715408325,0.010746048206783598
80,0.1015625,0.780637264251709,0.011871044473082293
84,0.140625,0.7934650182723999,0.015083041411344311
88,0.0703125,0.7555872201919556,0.01591345931410615
92,0.0859375,0.8725234866142273,0.015996593776435475
96,0.11328125,0.9113705158233643,0.01773582563873788
100,0.1796875,0.8612357378005981,0.01598160978028318
104,0.21875,1.0369720458984375,0.021219607361672388
108,0.12109375,1.0431958436965942,0.022822109457592887
112,0.24609375,0.9495154619216919,0.02501438410308765
116,0.203125,1.1060266494750977,0.027427871437794238
120,0.21484375,1.0592700242996216,0.027506394498232112
124,0.19921875,1.107047200202942,0.03139736586945219
128,0.29296875,1.1412065029144287,0.033032027341505454
132,0.19921875,1.1770212650299072,0.03660952993777755
136,0.25,1.081190824508667,0.0363517323621636
140,0.234375,1.192929744720459,0.039586514562870434
144,0.265625,1.3087902069091797,0.03800797838357539
148,0.2265625,1.1463080644607544,0.038912965124836774
152,0.2890625,1.229635238647461,0.04183420975914487
156,0.3203125,1.3042923212051392,0.042541294565580756
160,0.25,1.3918625116348267,0.04448801536591418
164,0.3984375,1.2042855024337769,0.04107299774659623
168,0.30078125,1.0687313079833984,0.043352531916298176
172,0.328125,0.91405189037323,0.045012156804205006
176,0.2890625,0.6723812222480774,0.04536687229887093
180,0.40625,0.6336320042610168,0.04223115493317664
184,0.3671875,0.8012792468070984,0.041839933502558324
188,0.4375,0.493156760931015,0.04484841924858074
192,0.25390625,0.6883417963981628,0.04730130043543568
196,0.40234375,0.5501934289932251,0.04807697115819565
200,0.3984375,0.45696505904197693,0.04996449359867938
204,0.33984375,0.6425555348396301,0.05187035598416401
208,0.2421875,0.6707999110221863,0.053508062446070426
212,0.1328125,0.8288931846618652,0.05455528535057397
216,0.140625,1.0253320932388306,0.0545985511636502
220,0.0390625,1.8592252731323242,0.05301464549987145
224,0.0859375,1.961549162864685,0.051436076990995616
228,0.06640625,1.247879147529602,0.05064481775302609
232,0.16015625,0.9819393754005432,0.04939676423881461
236,0.1875,0.8028820157051086,0.049586846144898215
240,0.25390625,0.6294220685958862,0.05028320171900485
244,0.3046875,0.6474645137786865,0.050547972579444815
248,0.23046875,1.0406553745269775,0.053156737433376504
252,0.1640625,1.4389252662658691,0.0525106885300563
256,0.0078125,5.735068321228027,0.05220427299154234
260,0.05078125,3.969320058822632,0.05109388970479894
264,0.015625,1.9678938388824463,0.050961574235725164
268,0.15234375,1.6943058967590332,0.050763998866419184
272,0.05078125,1.5260568857192993,0.05070550375697674
276,0.1171875,1.5828843116760254,0.050849200038360846
280,0.12890625,1.4022136926651,0.05096912987302853
284,0.2109375,1.5417569875717163,0.051694351742146365
288,0.140625,1.729675054550171,0.0513404428264334
292,0.09375,2.473522424697876,0.05158150728222604
296,0.078125,2.6760077476501465,0.05117530136037767
300,0.07421875,2.9669811725616455,0.051023371421866796
304,0.07421875,3.817981719970703,0.05096159387118287
308,0.0078125,4.444729328155518,0.051001064163248726
312,0.046875,3.8462705612182617,0.0508536531858294
316,0.0625,4.256374359130859,0.050672841541246454
320,0.109375,3.8507285118103027,0.050482694707103475
324,0.02734375,4.351803779602051,0.05044767097426866
328,0.078125,4.998857021331787,0.05030383654314046
332,0.08203125,4.96969747543335,0.050107608415534015
336,0.05078125,5.572429180145264,0.04962377069812301
340,0.02734375,6.360659122467041,0.04967315736091787
344,0.09765625,5.961056709289551,0.04955481582350212
348,0.0625,5.909406661987305,0.04946647202801951
352,0.06640625,5.695995807647705,0.049166283543844384
356,0.1015625,5.920943260192871,0.04898369174306832
360,0.0703125,4.806652545928955,0.0485603091996371
364,0.09765625,5.703858375549316,0.04814915888120946
368,0.046875,6.141332626342773,0.04800188833315427
372,0.12890625,7.288841247558594,0.04765347771242328
376,0.015625,8.271759986877441,0.047573660939029976
380,0.0078125,10.686471939086914,0.04739171023396021
384,0,10.975068092346191,0.04739171023396021
388,0,11.070561408996582,0.04739171023396021
392,0,11.081562995910645,0.04739171023396021
396,0.00390625,11.006752014160156,0.046950508425009856
400,0,11.098856925964355,0.046950508425009856
404,0,11.108372688293457,0.046950508425009856
408,0,11.104254722595215,0.046950508425009856
412,0,11.108962059020996,0.046950508425009856
416,0,11.091479301452637,0.046950508425009856
420,0,11.10925579071045,0.046950508425009856
424,0,11.074254989624023,0.046950508425009856
428,0,11.090726852416992,0.046950508425009856
432,0,11.105301856994629,0.046950508425009856
436,0,11.099337577819824,0.046950508425009856
440,0,11.034632682800293,0.046950508425009856
444,0,11.1029634475708,0.046950508425009856
448,0,11.11386489868164,0.046950508425009856
452,0,11.102619171142578,0.046950508425009856
456,0,11.094884872436523,0.046950508425009856
460,0,11.107721328735352,0.046950508425009856
464,0,11.103238105773926,0.046950508425009856
468,0,11.092769622802734,0.046950508425009856
472,0,11.108242988586426,0.046950508425009856
476,0,11.097294807434082,0.046950508425009856
480,0,11.0610990524292,0.046950508425009856
484,0,11.04549503326416,0.046950508425009856
488,0,11.10157299041748,0.046950508425009856
492,0,11.093682289123535,0.046950508425009856
496,0,11.101991653442383,0.046950508425009856
500,0,11.106308937072754,0.046950508425009856
504,0,11.11445426940918,0.046950508425009856
508,0,11.106770515441895,0.046950508425009856
512,0,11.107990264892578,0.046950508425009856
516,0,11.085569381713867,0.046950508425009856
520,0,11.042318344116211,0.046950508425009856
524,0,11.11423110961914,0.046950508425009856
528,0,11.097299575805664,0.046950508425009856
532,0,11.118034362792969,0.046950508425009856
536,0,11.102897644042969,0.046950508425009856
540,0,11.058106422424316,0.046950508425009856
544,0,11.105554580688477,0.046950508425009856
548,0.00390625,11.007176399230957,0.046899093686424136
552,0,11.050782203674316,0.046899093686424136
556,0,11.101131439208984,0.046899093686424136
560,0,11.109026908874512,0.046899093686424136
564,0,11.11187744140625,0.046899093686424136
568,0,11.10608196258545,0.046899093686424136
572,0,11.104402542114258,0.046899093686424136
576,0.00390625,11.02315902709961,0.0468202118333249
580,0,11.102608680725098,0.0468202118333249
584,0,11.117232322692871,0.0468202118333249
588,0,11.111263275146484,0.0468202118333249
592,0,11.02837085723877,0.0468202118333249
596,0,11.094773292541504,0.0468202118333249
600,0,11.109673500061035,0.0468202118333249
604,0,11.111542701721191,0.0468202118333249
608,0,11.109658241271973,0.0468202118333249
612,0,11.015665054321289,0.0468202118333249
616,0,11.09481430053711,0.0468202118333249
620,0,11.111196517944336,0.0468202118333249
624,0.00390625,11.027195930480957,0.046790699496054015
628,0,11.100846290588379,0.046790699496054015
632,0,11.101457595825195,0.046790699496054015
636,0,11.017325401306152,0.046790699496054015
640,0,11.065926551818848,0.046790699496054015
644,0,10.931632995605469,0.046790699496054015
648,0,10.933067321777344,0.046790699496054015
652,0.0078125,10.913403511047363,0.04659000363036763
656,0,11.051589965820312,0.04659000363036763
660,0.078125,5.935712814331055,0.04622946511016617
664,0.046875,5.48227596282959,0.045906188701252786
668,0.0703125,4.520700931549072,0.04583288872755314
672,0.109375,4.097329139709473,0.045491346928898606
676,0.1171875,4.160830974578857,0.04544485494399491
680,0.09375,4.194622039794922,0.04505577077931416
684,0.02734375,3.887153148651123,0.045065930923570745
688,0.1171875,4.486833095550537,0.044943267043337114
692,0.0390625,6.0289716720581055,0.044702775076430994
696,0.08984375,6.405841827392578,0.04445286364982375
700,0.0703125,5.742558002471924,0.04416686242595385
704,0.09765625,5.007326602935791,0.04381346468991903
708,0.05078125,4.8272385597229,0.04384402136130954
712,0.125,5.899679183959961,0.043622010770619495
716,0.07421875,6.428860664367676,0.04308062160023279
720,0.04296875,7.7837982177734375,0.0428894219111488
724,0.03515625,6.9224395751953125,0.04279320184561935
728,0.16796875,5.308113098144531,0.042733739493705895
732,0.1953125,5.001448154449463,0.04208573704524848
736,0.09765625,6.073208332061768,0.04178400487166594
740,0.0546875,5.941427707672119,0.041458785490171506
744,0.125,5.650581359863281,0.04131509365209534
748,0.21484375,4.613687038421631,0.040362246618319046
752,0.1015625,4.510415554046631,0.04033451909656487
756,0.15625,4.8741302490234375,0.04006605797849654
760,0.10546875,4.74326753616333,0.04007337578901054
764,0.1484375,4.448432445526123,0.03985448074547942
768,0.2265625,3.628760814666748,0.03953766567872601
772,0.13671875,4.399360179901123,0.039347724324731485
776,0.15234375,4.546008586883545,0.03937312336717407
780,0.08203125,5.019629955291748,0.03934103274020056
784,0.15234375,5.361474514007568,0.038946236868188704
788,0.14453125,5.263792991638184,0.038922462526617733
792,0.12109375,5.420785427093506,0.038786536291329936
796,0.1953125,5.018416404724121,0.03875376425605064
800,0.14453125,5.244523525238037,0.038534993033345115


==> plots/peak-valley-entropy/data/valley.csv <==
gradient_step,reward,entropy,cumulative_first_order_entropy_change
0,0.015625,0.49339768290519714,-0.00046276098055386683
4,0.0078125,0.5244678854942322,-0.0006615237380174221
8,0.01171875,0.49664852023124695,-0.0010242616826872109
12,0.015625,0.5314570665359497,-0.001905772934151173
16,0.0078125,0.5193103551864624,-0.0023650750272281584
20,0.0078125,0.468133807182312,-0.0024683726051080157
24,0.01953125,0.4335179328918457,-0.0028168958979222225
28,0.0546875,0.41991403698921204,-0.003433187615883071
32,0.01953125,0.43804270029067993,-0.003687233886012109
36,0.01953125,0.3736845850944519,-0.003710244029207388
40,0.0234375,0.36758288741111755,-0.0038184221339179203
44,0.046875,0.3392218351364136,-0.004523719057942799
48,0.01953125,0.35823556780815125,-0.005091563088171824
52,0.0546875,0.365898072719574,-0.0060019216789442
56,0.05859375,0.3327122926712036,-0.006062306364583492
60,0.03515625,0.38859015703201294,-0.0069158849355517305
64,0.0625,0.33916887640953064,-0.007866551101869845
68,0.08984375,0.2990279495716095,-0.008738067443573527
72,0.09765625,0.31201305985450745,-0.009351117141250143
76,0.078125,0.3216630518436432,-0.010225138046280335
80,0.125,0.3169071078300476,-0.012113670397411624
84,0.203125,0.28987205028533936,-0.013271456587062858
88,0.1484375,0.2552802264690399,-0.01427592854724935
92,0.1640625,0.2556701898574829,-0.015535114021076879
96,0.1640625,0.25422751903533936,-0.017038491142557177
100,0.29296875,0.21512381732463837,-0.0179336715818863
104,0.2890625,0.24571861326694489,-0.019407612699978927
108,0.23046875,0.24366971850395203,-0.019296019140710996
112,0.3984375,0.1817811280488968,-0.021245030472528015
116,0.3203125,0.2007676661014557,-0.023102169857338595
120,0.24609375,0.14884690940380096,-0.023882362498625298
124,0.3203125,0.13582850992679596,-0.024771537939159316
128,0.44921875,0.11316639184951782,-0.026189873117800744
132,0.3046875,0.107965387403965,-0.02665156690090953
136,0.30859375,0.09890156984329224,-0.026422303326398833
140,0.35546875,0.09563726931810379,-0.026893582450611575
144,0.3671875,0.10242335498332977,-0.02718025189187756
148,0.35546875,0.08119140565395355,-0.02732411694159964
152,0.3359375,0.09064409881830215,-0.027782689031027985
156,0.421875,0.0947556123137474,-0.02825563727401459
160,0.26953125,0.07501167058944702,-0.028631252732793655
164,0.43359375,0.0808948501944542,-0.030562176267949326
168,0.359375,0.07304373383522034,-0.031470372694684556
172,0.37109375,0.07237229496240616,-0.03218984317641116
176,0.39453125,0.07110723853111267,-0.03266396011053985
180,0.50390625,0.06677733361721039,-0.033098104270038675
184,0.4453125,0.07025500386953354,-0.03312015240248911
188,0.46484375,0.06840337067842484,-0.03369141311691237
192,0.3125,0.06947779655456543,-0.034347526557212404
196,0.52734375,0.06557706743478775,-0.03474617199253771
200,0.35546875,0.06641135364770889,-0.035687170056007744
204,0.4375,0.0654277503490448,-0.036086936129777314
208,0.47265625,0.05211954563856125,-0.03664209324529111
212,0.41015625,0.05795901268720627,-0.03684540125664171
216,0.42578125,0.059170980006456375,-0.03730562189275588
220,0.3671875,0.08873699605464935,-0.03786761496797908
224,0.49609375,0.059013575315475464,-0.03825505023741016
228,0.328125,0.050078749656677246,-0.038635047775812836
232,0.45703125,0.04769736900925636,-0.03901337878284039
236,0.42578125,0.05149050056934357,-0.039505243143651114
240,0.34765625,0.05071556195616722,-0.03974830017756403
244,0.48046875,0.05002188682556152,-0.03990901979869932
248,0.4296875,0.04652956500649452,-0.040295769731130804
252,0.453125,0.04644160717725754,-0.04039556700041658
256,0.46484375,0.05065447464585304,-0.04072849438449566
260,0.359375,0.047077056020498276,-0.04103884261445501
264,0.3671875,0.04405795782804489,-0.041226859594928555
268,0.421875,0.048428427428007126,-0.04161229141692502
272,0.375,0.06428958475589752,-0.04178022319121055
276,0.33203125,0.053925272077322006,-0.04206576482584978
280,0.37109375,0.04912368208169937,-0.0423717399574457
284,0.5,0.05021314322948456,-0.04258978711112604
288,0.42578125,0.051447175443172455,-0.04286100376856439
292,0.40625,0.053451694548130035,-0.043113896682314135
296,0.4453125,0.05607455596327782,-0.04372689532164031
300,0.5078125,0.05317123234272003,-0.044131105605345056
304,0.4140625,0.05995567515492439,-0.04538961606903058
308,0.29296875,0.057604581117630005,-0.04530629878894388
312,0.546875,0.054916929453611374,-0.04586310805092353
316,0.48828125,0.055702757090330124,-0.046374215919456674
320,0.41015625,0.05255964398384094,-0.046468884465582505
324,0.36328125,0.04743637517094612,-0.046904483524429
328,0.515625,0.047251392155885696,-0.046997988106966204
332,0.453125,0.051851026713848114,-0.04736005119701758
336,0.609375,0.047969892621040344,-0.047837638210410205
340,0.515625,0.044944215565919876,-0.04798858581006016
344,0.46875,0.047289058566093445,-0.04824813049134491
348,0.40625,0.043837059289216995,-0.0486688589102755
352,0.61328125,0.042594052851200104,-0.04888069278212015
356,0.47265625,0.039699725806713104,-0.049245418396424157
360,0.4609375,0.04165060073137283,-0.04943944389316357
364,0.38671875,0.04593632370233536,-0.049863766721330194
368,0.49609375,0.04575691372156143,-0.05020488767087272
372,0.5234375,0.04395690932869911,-0.050465637010859155
376,0.4296875,0.047396041452884674,-0.050899948741118806
380,0.51953125,0.048938799649477005,-0.05101091922693968
384,0.41015625,0.04731378331780434,-0.05123542897814559
388,0.44921875,0.046662356704473495,-0.05159913634071245
392,0.47265625,0.043707091361284256,-0.052182443469121154
396,0.484375,0.04484046250581741,-0.05220649613539763
400,0.4609375,0.04768305644392967,-0.05264049685666805
404,0.53125,0.041468020528554916,-0.05277260216354307
408,0.578125,0.04267540201544762,-0.05331275243889877
412,0.3359375,0.044522177428007126,-0.05324658400905946
416,0.51953125,0.043897852301597595,-0.05387072234253765
420,0.42578125,0.04726728796958923,-0.0543293776343603
424,0.3984375,0.05452485755085945,-0.054480379397148226
428,0.42578125,0.05399349331855774,-0.05499314840136549
432,0.41796875,0.05683718994259834,-0.05551011331778
436,0.4609375,0.0544416718184948,-0.05578962992063907
440,0.54296875,0.05350178852677345,-0.05621133034497916
444,0.453125,0.05142392963171005,-0.05642064205250108
448,0.4609375,0.052394744008779526,-0.05678469664945851
452,0.453125,0.04851384460926056,-0.05736073904864725
456,0.39453125,0.0444655604660511,-0.05790253805997736
460,0.3203125,0.0495324432849884,-0.05813872247034624
464,0.41015625,0.046002812683582306,-0.05847845603790347
468,0.53515625,0.046384215354919434,-0.05920669302457782
472,0.4609375,0.04203413799405098,-0.059850649102315856
476,0.37109375,0.042920179665088654,-0.06002502991140091
480,0.37109375,0.04102564603090286,-0.060149675602758634
484,0.52734375,0.03694779425859451,-0.060473645604758985
488,0.375,0.03316836431622505,-0.06068550979938436
492,0.40234375,0.0362810418009758,-0.0609402710152267
496,0.48828125,0.04269342124462128,-0.061528751000253123
500,0.48046875,0.05242738500237465,-0.06173963915745162
504,0.515625,0.036944784224033356,-0.06204323102025455
508,0.51953125,0.03708116337656975,-0.06218558525421258
512,0.5078125,0.03272044658660889,-0.06249259954989839
516,0.44921875,0.030238332226872444,-0.06270118173335959
520,0.421875,0.03362414240837097,-0.06289467909425639
524,0.4140625,0.033890385180711746,-0.06318461664443475
528,0.50390625,0.03647450730204582,-0.06335389833839145
532,0.30859375,0.031147105619311333,-0.06354838785506445
536,0.50390625,0.0356062613427639,-0.06386681132704553
540,0.46875,0.03709365427494049,-0.06430551845477339
544,0.234375,0.029615527018904686,-0.06442975502949366
548,0.3125,0.030334506183862686,-0.06455967123173423
552,0.3828125,0.03148815780878067,-0.06498403193984359
556,0.2734375,0.02841869927942753,-0.06522997036006473
560,0.3515625,0.033290840685367584,-0.06521901358507876
564,0.203125,0.028538675978779793,-0.0649004551175949
568,0.28125,0.02859756536781788,-0.06476774287030906
572,0.34765625,0.03388134762644768,-0.06476566276430873
576,0.28125,0.03753001242876053,-0.06496880835502594
580,0.34375,0.03559505566954613,-0.06510918253784581
584,0.3515625,0.04424329847097397,-0.06536350968585936
588,0.44140625,0.041269171983003616,-0.06572337644306714
592,0.41796875,0.04376239702105522,-0.06599976515358463
596,0.41015625,0.041300270706415176,-0.06636658126090111
600,0.4296875,0.04387228563427925,-0.06656405262069853
604,0.328125,0.04219107702374458,-0.06664982547076903
608,0.265625,0.03967271000146866,-0.06688258862764229
612,0.42578125,0.04024272412061691,-0.06718428276085575
616,0.38671875,0.03992869704961777,-0.06723692682417237
620,0.49609375,0.04091719165444374,-0.06748438207714713
624,0.50390625,0.0388396792113781,-0.0678444320545637
628,0.40625,0.037492234259843826,-0.06805275935048627
632,0.390625,0.038310516625642776,-0.06819587366928914
636,0.44921875,0.03981446102261543,-0.06827690559632771
640,0.43359375,0.04421522468328476,-0.06858895187972536
644,0.5703125,0.04684923589229584,-0.06861699437033764
648,0.43359375,0.044131387025117874,-0.06874496298130595
652,0.4765625,0.04491241276264191,-0.06894565995796853
656,0.54296875,0.04083792492747307,-0.06920941074711351
660,0.4296875,0.04070816561579704,-0.06963995239537013
664,0.5546875,0.0402078703045845,-0.06920804686294701
668,0.375,0.03716643154621124,-0.06946052238479439
672,0.4140625,0.03626520559191704,-0.06954340806621673
676,0.30078125,0.03275318443775177,-0.06978691768856748
680,0.359375,0.03169885277748108,-0.06998879730029017
684,0.3203125,0.032629601657390594,-0.07008198437345214
688,0.4453125,0.0379575677216053,-0.07028871937698256
692,0.4375,0.03531169146299362,-0.07052610940443316
696,0.42578125,0.034879330545663834,-0.07106280534024023
700,0.41796875,0.04020022228360176,-0.07127925638108223
704,0.421875,0.03152787685394287,-0.07156622403974922
708,0.39453125,0.030703146010637283,-0.07184675137384744
712,0.41015625,0.03245602175593376,-0.07180597377189457
716,0.2734375,0.03195278346538544,-0.071901584779404
720,0.328125,0.036004289984703064,-0.07206760325389183
724,0.33984375,0.03331379219889641,-0.07222635112552922
728,0.44921875,0.032425738871097565,-0.07228832350788394
732,0.59375,0.03464283421635628,-0.07234543796014492
736,0.43359375,0.032471317797899246,-0.07242683360411917
740,0.4296875,0.03462441265583038,-0.07260445179279174
744,0.39453125,0.03535914048552513,-0.07285903358067713
748,0.5703125,0.034808289259672165,-0.073033648352272
752,0.41015625,0.029520994052290916,-0.07329867476094165
756,0.4453125,0.03602026402950287,-0.07367848745386851
760,0.328125,0.03181637078523636,-0.07389675328816026
764,0.41796875,0.031727876514196396,-0.07404347257224941
768,0.4140625,0.0335286445915699,-0.07407223478831071
772,0.28515625,0.032922085374593735,-0.07401088776041576
776,0.3203125,0.0356830433011055,-0.07416363592856356
780,0.23046875,0.030126681551337242,-0.0740824255146677
784,0.3125,0.029259154573082924,-0.07438600951500263
788,0.4453125,0.03069956973195076,-0.07465170794532838
792,0.375,0.02748403511941433,-0.07465133013725023
796,0.4609375,0.031806640326976776,-0.07488070310123618
800,0.4765625,0.030958078801631927,-0.07512973108951115

